On the efficiency of explicit and semi-explicit immersed boundary finite element methods for wave propagation problems

Immersed boundary methods have attracted substantial interest in the last decades due to their potential for computations involving complex geometries. Often these cannot be efficiently discretized using boundary-fitted finite elements. Immersed boundary methods provide a simple and fully automatic discretization based on Cartesian grids and tailored quadrature schemes that account for the geometric model. It can thus be described independently of the grid, e.g., by image data obtained from computed tomography scans. The drawback of such a discretization lies in the potentially small overlap between certain elements in the grid and the geometry. These badly cut elements with small physical support pose a particular challenge for nonlinear and/or dynamic simulations. In this work, we focus on problems in structural dynamics and acoustics and concentrate on solving them with explicit time-marching schemes. In this context, badly cut elements can lead to unfeasibly small critical time step sizes. We investigate the performance of implicit-explicit time marching schemes and two stabilization methods developed in previous works as potential remedies. While these have been studied before with regard to their effectiveness in increasing the critical time step size, their numerical efficiency has only been considered in terms of accuracy per degree of freedom. In this paper, we evaluate the computation time required for a given accuracy, which depends not only on the number of degrees of freedom but also on the selected spatial discretization, the sparsity patterns of the system matrices, and the employed time-marching scheme.

==> pics/convergence/convergence_p2_alpha_1e-2_eps0.dat <==
3.858000000000000000e+03 5.736429999999999828e-03 2.971483581048220968e-01
2.143800000000000000e+04 2.873409999999999853e-03 3.392197453682682662e-02
1.393360000000000000e+05 1.425940000000000107e-03 1.265476042847783929e-02


==> pics/convergence/convergence_p3_alpha_1e-2_eps0.dat <==
1.173000000000000000e+03 7.130219999999999614e-03 7.148340398332521106e-01
4.773000000000000000e+03 3.566530000000000047e-03 1.713751290356905765e-01
2.437500000000000000e+04 1.784889999999999914e-03 3.300186275184252560e-02


==> pics/convergence/convergence_p4_alpha_1e-2_eps0.dat <==
1.562000000000000000e+03 4.865030000000000222e-03 6.406488622833947932e-01
5.802000000000000000e+03 2.433480000000000018e-03 1.605782747238431729e-01
2.752200000000000000e+04 1.216819999999999968e-03 3.414725772338702420e-02


==> pics/convergence/convergence_p5_alpha_1e-2_eps0.dat <==
2.023000000000000000e+03 3.533370000000000087e-03 5.734640929141625598e-01
6.951000000000000000e+03 1.766650000000000035e-03 1.409468796612394492e-01
3.088500000000000000e+04 8.833380000000000051e-04 3.600738159683243567e-02


==> pics/convergence/iga_alpha_con/convergence_p2_alpha_1e-12_eps0.dat <==
3.858000000000000000e+03 4.156839999999999862e-04 3.278988890738064321e-01
2.143800000000000000e+04 1.865579999999999984e-04 2.599104577871077376e-02
1.393360000000000000e+05 9.266650000000000462e-05 1.546106940420583853e-03


==> pics/convergence/iga_alpha_con/convergence_p2_alpha_1e-2_eps0.dat <==
3.858000000000000000e+03 5.736429999999999828e-03 2.971483581048220968e-01
2.143800000000000000e+04 2.873409999999999853e-03 3.392197453682682662e-02
1.393360000000000000e+05 1.425940000000000107e-03 1.265476042847783929e-02


==> pics/convergence/iga_alpha_con/convergence_p2_alpha_1e-4_eps0.dat <==
3.858000000000000000e+03 4.086440000000000211e-03 3.279557519732858584e-01
2.143800000000000000e+04 2.001189999999999913e-03 2.580191890134374624e-02
1.393360000000000000e+05 1.009039999999999894e-03 1.463042110393462285e-03


==> pics/convergence/iga_alpha_con/convergence_p2_alpha_1e-8_eps0.dat <==
3.858000000000000000e+03 1.480790000000000058e-03 3.278804050736100484e-01
2.143800000000000000e+04 7.411580000000000078e-04 2.599028318478647029e-02
1.393360000000000000e+05 3.598569999999999937e-04 1.543909797604528641e-03


==> pics/convergence/iga_alpha_con/convergence_p3_alpha_1e-12_eps0.dat <==
1.173000000000000000e+03 1.662590000000000031e-03 7.249521670141869656e-01
4.773000000000000000e+03 8.299279999999999591e-04 1.442898586342244160e-01
2.437500000000000000e+04 4.207190000000000083e-04 2.308139650342387866e-03


==> pics/convergence/iga_alpha_con/convergence_p3_alpha_1e-2_eps0.dat <==
1.173000000000000000e+03 7.130219999999999614e-03 7.148340398332521106e-01
4.773000000000000000e+03 3.566530000000000047e-03 1.713751290356905765e-01
2.437500000000000000e+04 1.784889999999999914e-03 3.300186275184252560e-02


==> pics/convergence/iga_alpha_con/convergence_p3_alpha_1e-4_eps0.dat <==
1.173000000000000000e+03 7.131590000000000151e-03 7.225727891279863924e-01
4.773000000000000000e+03 3.567359999999999889e-03 1.451823334690248712e-01
2.437500000000000000e+04 1.785209999999999965e-03 2.435378918474164541e-03


==> pics/convergence/iga_alpha_con/convergence_p3_alpha_1e-8_eps0.dat <==
1.173000000000000000e+03 3.414299999999999887e-03 7.249720251334816901e-01
4.773000000000000000e+03 1.703340000000000019e-03 1.451702799632172691e-01
2.437500000000000000e+04 8.402299999999999700e-04 2.324321792595615728e-03


==> pics/convergence/iga_alpha_con/convergence_p4_alpha_1e-12_eps0.dat <==
1.562000000000000000e+03 2.178559999999999958e-03 5.979661686505104434e-01
5.802000000000000000e+03 1.093739999999999947e-03 7.944546200311840278e-02
2.752200000000000000e+04 5.435439999999999716e-04 1.069890094055537437e-03


==> pics/convergence/iga_alpha_con/convergence_p4_alpha_1e-2_eps0.dat <==
1.562000000000000000e+03 4.865030000000000222e-03 6.406488622833947932e-01
5.802000000000000000e+03 2.433480000000000018e-03 1.605782747238431729e-01
2.752200000000000000e+04 1.216819999999999968e-03 3.414725772338702420e-02


==> pics/convergence/iga_alpha_con/convergence_p4_alpha_1e-4_eps0.dat <==
1.562000000000000000e+03 4.865249999999999783e-03 5.841074212927079845e-01
5.802000000000000000e+03 2.433659999999999816e-03 7.916027118622709358e-02
2.752200000000000000e+04 1.216929999999999965e-03 2.875655991221895327e-03


==> pics/convergence/iga_alpha_con/convergence_p4_alpha_1e-8_eps0.dat <==
1.562000000000000000e+03 3.702079999999999954e-03 5.980541704256316926e-01
5.802000000000000000e+03 1.811420000000000001e-03 7.944234516691038583e-02
2.752200000000000000e+04 8.726059999999999459e-04 1.069788225407006981e-03


==> pics/convergence/iga_alpha_con/convergence_p5_alpha_1e-12_eps0.dat <==
2.023000000000000000e+03 2.160210000000000082e-03 5.532060420705442461e-01
6.951000000000000000e+03 1.134150000000000002e-03 4.578914494162984739e-02
3.088500000000000000e+04 5.488659999999999589e-04 4.495247212383598080e-04


==> pics/convergence/iga_alpha_con/convergence_p5_alpha_1e-2_eps0.dat <==
2.023000000000000000e+03 3.533370000000000087e-03 5.734640929141625598e-01
6.951000000000000000e+03 1.766650000000000035e-03 1.409468796612394492e-01
3.088500000000000000e+04 8.833380000000000051e-04 3.600738159683243567e-02


==> pics/convergence/iga_alpha_con/convergence_p5_alpha_1e-4_eps0.dat <==
2.023000000000000000e+03 3.533479999999999868e-03 4.933238736508249178e-01
6.951000000000000000e+03 1.766699999999999954e-03 4.974968433367840670e-02
3.088500000000000000e+04 8.833779999999999844e-04 1.672973835038905769e-03


==> pics/convergence/iga_alpha_con/convergence_p5_alpha_1e-8_eps0.dat <==
2.023000000000000000e+03 3.517769999999999925e-03 5.532279511466329236e-01
6.951000000000000000e+03 1.680440000000000059e-03 4.578789646226921056e-02
3.088500000000000000e+04 8.3811000e-04            4.496346e-04



==> pics/convergence/iga_alpha_lum/convergence_p2_alpha_1e-12_eps0.dat <==
3.858000000000000000e+03 3.138019999999999698e-02 1.072178626281047542e+00
2.143800000000000000e+04 1.545720000000000080e-02 1.247899108606971508e+00
1.393360000000000000e+05 7.752110000000000424e-03 8.270525785740449054e-01


==> pics/convergence/iga_alpha_lum/convergence_p2_alpha_1e-8_eps0.dat <==
3.858000000000000000e+03 3.138019999999999698e-02 1.072178400765400941e+00
2.143800000000000000e+04 1.545720000000000080e-02 1.247899213754942505e+00
1.393360000000000000e+05 7.752110000000000424e-03 8.270525015170533401e-01


==> pics/convergence/iga_alpha_lum/convergence_p3_alpha_1e-12_eps0.dat <==
1.173000000000000000e+03 7.282009999999999872e-02 1.008243129735443944e+00
4.773000000000000000e+03 3.783140000000000114e-02 1.009374668168919076e+00
2.437500000000000000e+04 1.891899999999999832e-02 1.289848264557469593e+00


==> pics/convergence/iga_alpha_lum/convergence_p3_alpha_1e-8_eps0.dat <==
1.173000000000000000e+03 7.282009999999999872e-02 1.008243133354580712e+00
4.773000000000000000e+03 3.783140000000000114e-02 1.009374706453266990e+00
2.437500000000000000e+04 1.891899999999999832e-02 1.289848251664938772e+00


==> pics/convergence/iga_alpha_lum/convergence_p4_alpha_1e-12_eps0.dat <==
1.562000000000000000e+03 7.732029999999999459e-02 1.005025563892248064e+00
5.802000000000000000e+03 4.254870000000000180e-02 1.018160532026635146e+00
2.752200000000000000e+04 2.128549999999999887e-02 1.290835689787113827e+00


==> pics/convergence/iga_alpha_lum/convergence_p4_alpha_1e-8_eps0.dat <==
1.562000000000000000e+03 7.732029999999999459e-02 1.005025561268296785e+00
5.802000000000000000e+03 4.254859999999999892e-02 1.018160533762564324e+00
2.752200000000000000e+04 2.128549999999999887e-02 1.290835698588555625e+00


==> pics/convergence/iga_alpha_lum/convergence_p5_alpha_1e-12_eps0.dat <==
2.023000000000000000e+03 8.013960000000000528e-02 1.006238745686337088e+00
6.951000000000000000e+03 4.652019999999999766e-02 1.093472179082261242e+00
3.088500000000000000e+04 2.338439999999999963e-02 1.310484690593429757e+00


==> pics/convergence/iga_alpha_lum/convergence_p5_alpha_1e-8_eps0.dat <==
2.023000000000000000e+03 8.013960000000000528e-02 1.006238744849506928e+00
6.951000000000000000e+03 4.652019999999999766e-02 1.093472171671399984e+00


==> pics/convergence/scm_alpha_con/convergence_p2_alpha_1e-12_eps0.dat <==
3.809000000000000000e+03 7.153760000000000435e-05 6.143531454039078410e-01
2.148900000000000000e+04 5.485999999999999991e-05 1.723144816041264904e-01
1.393050000000000000e+05 1.780580000000000154e-05 1.212956885619779351e-02


==> pics/convergence/scm_alpha_con/convergence_p2_alpha_1e-2_eps0.dat <==
3.809000000000000000e+03 6.216400000000000398e-03 6.163349332867249508e-01
2.148900000000000000e+04 3.096960000000000164e-03 2.602896893438073622e-01
1.393050000000000000e+05 1.547980000000000016e-03 4.621806573488364961e-02


==> pics/convergence/scm_alpha_con/convergence_p2_alpha_1e-4_eps0.dat <==
3.809000000000000000e+03 2.435200000000000212e-03 6.149696399361566090e-01
2.148900000000000000e+04 1.207589999999999922e-03 1.729675385029872947e-01
1.393050000000000000e+05 5.824050000000000320e-04 1.241028740892613676e-02


==> pics/convergence/scm_alpha_con/convergence_p2_alpha_1e-8_eps0.dat <==
3.809000000000000000e+03 1.126440000000000037e-03 6.144546988689035816e-01
2.148900000000000000e+04 5.531989999999999867e-04 1.723006576866399908e-01
1.393050000000000000e+05 2.129929999999999985e-04 1.210310010371686701e-02


==> pics/convergence/scm_alpha_con/convergence_p3_alpha_1e-12_eps0.dat <==
1.193500000000000000e+04 2.899180000000000116e-04 1.343762567232684724e-01
6.939100000000000000e+04 9.428590000000000473e-05 6.191569595169758161e-03
4.588210000000000000e+05 5.722250000000000313e-05 3.731647464077983553e-04


==> pics/convergence/scm_alpha_con/convergence_p3_alpha_1e-2_eps0.dat <==
1.193500000000000000e+04 3.587190000000000083e-03 1.919117323139383491e-01
6.939100000000000000e+04 1.790710000000000045e-03 1.505812093084100411e-01
4.588210000000000000e+05 8.799959999999999683e-04 4.458607173685579655e-02


==> pics/convergence/scm_alpha_con/convergence_p3_alpha_1e-4_eps0.dat <==
1.193500000000000000e+04 1.573339999999999895e-03 1.344444878974159208e-01
6.939100000000000000e+04 7.357649999999999867e-04 9.431633582189626400e-03
4.588210000000000000e+05 3.724290000000000217e-04 9.739339860592674016e-04


==> pics/convergence/scm_alpha_con/convergence_p3_alpha_1e-8_eps0.dat <==
1.193500000000000000e+04 4.110259999999999912e-04 1.343972679083560995e-01
6.939100000000000000e+04 2.187590000000000107e-04 6.210603571437783681e-03
4.588210000000000000e+05 1.091069999999999974e-04 3.822029554562601686e-04


==> pics/convergence/scm_alpha_con/convergence_p4_alpha_1e-12_eps0.dat <==
6.189000000000000000e+03 3.175459999999999850e-04 4.458997656369376172e-01
2.723300000000000000e+04 1.438479999999999956e-04 2.249525147197546995e-02
1.608330000000000000e+05 7.128619999999999521e-05 3.704889169879469271e-04


==> pics/convergence/scm_alpha_con/convergence_p4_alpha_1e-2_eps0.dat <==
6.189000000000000000e+03 4.633550000000000169e-03 4.492426119201148871e-01
2.723300000000000000e+04 2.290579999999999960e-03 1.210323935349012781e-01
1.608330000000000000e+05 1.130680000000000010e-03 1.459981892173309315e-01


==> pics/convergence/scm_alpha_con/convergence_p4_alpha_1e-4_eps0.dat <==
8.457000000000000000e+03 1.691189999999999968e-03 2.468367346674041896e-01
2.723300000000000000e+04 1.040370000000000097e-03 2.264703119986816518e-02
1.608330000000000000e+05 4.957829999999999659e-04 5.468962486062098512e-03


==> pics/convergence/scm_alpha_con/convergence_p4_alpha_1e-8_eps0.dat <==
6.189000000000000000e+03 6.131539999999999777e-04 4.454701720594196335e-01
2.723300000000000000e+04 2.924100000000000006e-04 2.249502661287076932e-02
1.608330000000000000e+05 1.161430000000000025e-04 3.175664200051774217e-04


==> pics/convergence/scm_alpha_con/convergence_p5_alpha_1e-12_eps0.dat <==
5.197100000000000000e+04 1.100600000000000000e-04 4.344407758848721490e-03
3.098910000000000000e+05 3.946230000000000332e-05 2.864152748145987453e-04


==> pics/convergence/scm_alpha_con/convergence_p5_alpha_1e-2_eps0.dat <==
1.162600000000000000e+04 3.281319999999999897e-03 2.590544662510466112e-01
5.197100000000000000e+04 1.622610000000000025e-03 1.218976668940714991e-01
3.098910000000000000e+05 8.231459999999999689e-04 1.473169017897290878e-01


==> pics/convergence/scm_alpha_con/convergence_p5_alpha_1e-4_eps0.dat <==
1.162600000000000000e+04 1.461279999999999914e-03 2.225321471544472740e-01
5.197100000000000000e+04 7.504169999999999677e-04 5.630142433501991554e-03
3.098910000000000000e+05 3.611980000000000204e-04 5.352894348293600960e-03


==> pics/convergence/scm_alpha_con/convergence_p5_alpha_1e-8_eps0.dat <==
1.152600000000000000e+04 1.000000000000000000e+00 nan
5.197100000000000000e+04 2.703820000000000008e-04 4.322862453130619197e-03
3.098910000000000000e+05 1.035179999999999938e-04 2.563706381270196093e-04


==> pics/convergence/scm_alpha_con/convergence_p5_alpha_1e-8_eps0_clean.dat <==
5.197100000000000000e+04 2.703820000000000008e-04 4.322862453130619197e-03
3.098910000000000000e+05 1.035179999999999938e-04 2.563706381270196093e-04


==> pics/convergence/scm_alpha_lum/convergence_p2_alpha_1e-2_eps0.dat <==
3.809000000000000000e+03 9.020620000000000027e-03 9.194251659530187082e-01
2.148900000000000000e+04 4.369139999999999656e-03 6.764112078296503627e-01
1.393050000000000000e+05 2.197290000000000181e-03 1.965133229065147702e-01


==> pics/convergence/scm_alpha_lum/convergence_p2_alpha_1e-4_eps0.dat <==
3.809000000000000000e+03 2.972080000000000208e-03 8.723736803655561811e-01
2.148900000000000000e+04 1.474880000000000028e-03 5.495786432426527091e-01
1.393050000000000000e+05 7.211620000000000183e-04 4.373755596181322369e-01


==> pics/convergence/scm_alpha_lum/convergence_p2_alpha_1e-8_eps0.dat <==
3.809000000000000000e+03 6.763220000000000343e-04 8.717830073824889281e-01
2.148900000000000000e+04 3.016890000000000045e-04 5.332400677519646415e-01
1.393050000000000000e+05 1.453860000000000070e-04 3.963106051137443853e-01


==> pics/convergence/scm_alpha_lum/convergence_p3_alpha_1e-2_eps0.dat <==
1.193500000000000000e+04 4.844170000000000073e-03 6.607422092840239403e-01
6.939100000000000000e+04 2.450170000000000212e-03 4.861046789644619670e-01
4.588210000000000000e+05 1.189640000000000055e-03 1.035453187030637295e-01


==> pics/convergence/scm_alpha_lum/convergence_p3_alpha_1e-4_eps0.dat <==
1.193500000000000000e+04 1.763040000000000006e-03 6.980882759233915102e-01
6.939100000000000000e+04 8.294039999999999486e-04 5.965988002901118081e-01
4.588210000000000000e+05 3.649430000000000057e-04 1.471963722747710035e-01


==> pics/convergence/scm_alpha_lum/convergence_p3_alpha_1e-8_eps0.dat <==
1.193500000000000000e+04 3.092440000000000228e-04 7.126113367313217095e-01
6.939100000000000000e+04 1.303889999999999878e-04 6.667628222569076391e-01
4.588210000000000000e+05 5.034030000000000319e-05 9.002709028824597282e-02


==> pics/convergence/scm_alpha_lum/convergence_p4_alpha_1e-2_eps0.dat <==
6.189000000000000000e+03 6.251900000000000339e-03 7.888251995554808049e-01
2.723300000000000000e+04 3.049340000000000210e-03 5.746345502836335273e-01
1.608330000000000000e+05 1.503629999999999941e-03 3.451841096583498913e-01


==> pics/convergence/scm_alpha_lum/convergence_p4_alpha_1e-4_eps0.dat <==
6.189000000000000000e+03 2.277369999999999915e-03 8.255507221704821985e-01
2.723300000000000000e+04 1.140659999999999938e-03 6.108462979962694384e-01
1.608330000000000000e+05 4.886559999999999645e-04 2.259051092639744185e-01


==> pics/convergence/scm_alpha_lum/convergence_p4_alpha_1e-8_eps0.dat <==
6.189000000000000000e+03 3.317509999999999752e-04 7.508714500010121862e-01
2.723300000000000000e+04 2.026019999999999959e-04 6.230733712676504998e-01
1.608330000000000000e+05 6.600999999999999988e-05 2.597537838640824326e-01


==> pics/convergence/scm_alpha_lum/convergence_p5_alpha_1e-2_eps0.dat <==
5.197100000000000000e+04 2.063179999999999962e-03 4.739893462384590084e-01
3.098910000000000000e+05 1.023169999999999896e-03 2.994847022058931274e-01


==> pics/convergence/scm_alpha_lum/convergence_p5_alpha_1e-4_eps0.dat <==
1.162600000000000000e+04 1.422410000000000037e-03 6.965111660899870882e-01
3.098910000000000000e+05 3.462389999999999760e-04 1.518369240235265816e-01


==> pics/convergence/scm_alpha_lum/convergence_p5_alpha_1e-8_eps0.dat <==
1.162600000000000000e+04 2.583239999999999885e-04 7.280517341494244787e-01
5.197100000000000000e+04 1.356680000000000028e-04 4.382650982500089776e-01
3.098910000000000000e+05 4.756269999999999780e-05 1.291262629451625787e-01


==> pics/convergence/scm_epsilon_con/convergence_p2_alpha_1e-12_eps_1e-2.dat <==
3.809000000000000000e+03 5.554220000000000337e-03 9.054548982450298933e-01
2.148900000000000000e+04 2.766080000000000188e-03 7.661624968824284343e-01
1.393050000000000000e+05 1.336659999999999932e-03 3.828716152580310950e-01


==> pics/convergence/scm_epsilon_con/convergence_p2_alpha_1e-12_eps_1e-4.dat <==
3.809000000000000000e+03 3.362369999999999942e-03 6.214857057964494613e-01
2.148900000000000000e+04 1.686140000000000035e-03 1.836301253481603390e-01
1.393050000000000000e+05 8.551529999999999895e-04 2.257127771832265553e-02


==> pics/convergence/scm_epsilon_con/convergence_p2_alpha_1e-12_eps_1e-6.dat <==
3.809000000000000000e+03 1.728659999999999919e-03 6.169336493815973377e-01
2.148900000000000000e+04 8.152110000000000389e-04 1.725405475411695422e-01
1.393050000000000000e+05 3.712629999999999858e-04 1.299217472830875228e-02


==> pics/convergence/scm_epsilon_con/convergence_p3_alpha_1e-12_eps_1e-2.dat <==
1.193500000000000000e+04 3.035560000000000081e-03 6.578327000607010477e-01
6.939100000000000000e+04 1.480589999999999944e-03 5.356738706952792750e-01
4.588210000000000000e+05 8.089659999999999386e-05 2.759944171717492178e-01


==> pics/convergence/scm_epsilon_con/convergence_p3_alpha_1e-12_eps_1e-4.dat <==
1.193500000000000000e+04 1.909040000000000086e-03 1.357453511137446389e-01
6.939100000000000000e+04 9.421880000000000532e-04 1.687364204079326579e-02
4.588210000000000000e+05 8.086289999999999450e-05 7.280814792862563833e-03


==> pics/convergence/scm_epsilon_con/convergence_p3_alpha_1e-12_eps_1e-6.dat <==
1.193500000000000000e+04 9.711579999999999605e-04 1.347371935770925733e-01
6.939100000000000000e+04 4.588570000000000149e-04 7.017394375619653152e-03
4.588210000000000000e+05 8.086079999999999668e-05 4.934312028929027953e-04


==> pics/convergence/scm_epsilon_con/convergence_p4_alpha_1e-12_eps_1e-2.dat <==
6.189000000000000000e+03 4.563089999999999681e-03 7.219286001947444742e-01
2.723300000000000000e+04 2.067709999999999947e-03 6.205097398060132052e-01
1.608330000000000000e+05 9.977840000000000407e-04 4.694641489211658358e-01


==> pics/convergence/scm_epsilon_con/convergence_p4_alpha_1e-12_eps_1e-4.dat <==
6.189000000000000000e+03 2.651520000000000092e-03 4.445700672012860011e-01
2.723300000000000000e+04 1.378050000000000021e-03 4.700308121280254159e-02
1.608330000000000000e+05 6.760050000000000303e-04 3.139356193831978337e-02


==> pics/convergence/scm_epsilon_con/convergence_p4_alpha_1e-12_eps_1e-6.dat <==
6.189000000000000000e+03 1.542449999999999898e-03 4.436939641736382112e-01
2.723300000000000000e+04 7.121999999999999642e-04 2.271066910950400239e-02
1.608330000000000000e+05 3.078320000000000166e-04 7.019911810187680172e-04


==> pics/convergence/scm_epsilon_con/convergence_p5_alpha_1e-12_eps_1e-2.dat <==
1.162600000000000000e+04 2.913240000000000100e-03 7.065102868442081352e-01
5.197100000000000000e+04 1.480299999999999932e-03 5.241639637880859404e-01
3.098910000000000000e+05 7.183499999999999781e-04 2.896650680822748236e-01


==> pics/convergence/scm_epsilon_con/convergence_p5_alpha_1e-12_eps_1e-4.dat <==
1.162600000000000000e+04 1.865700000000000084e-03 2.155717028478465191e-01
5.197100000000000000e+04 9.676949999999999701e-04 4.950927084811884704e-02
3.098910000000000000e+05 4.640840000000000243e-04 2.158921998221319596e-02


==> pics/convergence/scm_epsilon_con/convergence_p5_alpha_1e-12_eps_1e-6.dat <==
1.162600000000000000e+04 9.758520000000000345e-04 2.173601322849356976e-01
5.197100000000000000e+04 5.475099999999999672e-04 4.893038050012859033e-03
3.098910000000000000e+05 2.422430000000000048e-04 1.306847728697401768e-03


==> pics/dof_over_n/dof_over_n_p2.dat <==
10 3.809000000000000000e+03
20 2.148900000000000000e+04
40 1.393050000000000000e+05


==> pics/dof_over_n/dof_over_n_p3.dat <==
10 1.193500000000000000e+04
20 6.939100000000000000e+04 
40 4.588210000000000000e+05


==> pics/dof_over_n/dof_over_n_p4.dat <==
5  6.189000000000000000e+03
10 2.723300000000000000e+04
20 1.608330000000000000e+05


==> pics/dof_over_n/dof_over_n_p5.dat <==
5  1.162600000000000000e+04
10 5.197100000000000000e+04
20 3.098910000000000000e+05


==> pics/error_over_n_time_steps/cdm.dat <==
600  2.849554824064589459e-02
800  1.599854114430948257e-02
1000 1.022081119907731345e-02
2000 2.526587289404026628e-03
4000 6.062490653334376639e-04
8000 1.340927178560729683e-04
10000 8.378740406187999983e-05

==> pics/error_over_n_time_steps/newmark.dat <==
200 4.513620385124484380e-01
400 1.261165002733669049e-01
800 3.198238826429428833e-02
1600 8.038664737563004647e-03
3200 2.038629708644615346e-03
6400 5.394390893633424196e-04

==> pics/example_signal/resPoints_n10_p3.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.001 -8.78489e-11 6.77313e-09 -6.21479e-21 2.18231e-18 6.32677e-27 6.18508e-24 -2.95045e-16 3.73751e-13 -8.08236e-22 4.55182e-19 5.20596e-18 2.48054e-14 -3.76624e-23 1.13458e-20 -1.43579e-16 8.4957e-14 -7.21639e-22 6.46152e-19 5.23387e-16 3.42388e-13 -2.38024e-22 4.61609e-19
0.002 -3.84976e-10 2.94793e-08 -4.15427e-19 1.47465e-16 6.37158e-27 2.71113e-23 -8.75527e-16 3.80438e-13 -2.55242e-21 1.4318e-18 1.81022e-17 7.60273e-14 -1.14553e-22 4.69523e-20 -4.41453e-16 2.757e-13 -4.02676e-21 1.97636e-18 1.97239e-15 1.30926e-12 -7.37477e-23 6.08777e-19
0.003 -9.51919e-10 7.21127e-08 -4.88748e-18 1.73874e-15 -1.071e-25 8.34882e-23 -1.74879e-16 8.79864e-13 -2.52706e-21 1.44511e-18 4.7892e-17 8.82343e-14 -1.03463e-22 1.21427e-19 -5.78408e-16 4.12275e-13 -9.05093e-21 5.1007e-18 3.69383e-15 2.53048e-12 6.2085e-22 2.11011e-18
0.004 -1.86272e-09 1.3914e-07 -2.83003e-17 1.00705e-14 -2.85244e-25 2.12527e-22 -4.58077e-16 8.02757e-13 1.13118e-21 5.71245e-19 1.04312e-16 7.44126e-14 5.87634e-23 1.31182e-19 -3.19009e-16 3.86338e-13 -9.62648e-21 1.0441e-17 4.68864e-15 3.41245e-12 2.06166e-21 6.68378e-18
0.005 -3.21009e-09 2.35802e-07 -1.1106e-16 3.94928e-14 7.27013e-25 4.24363e-22 -9.56696e-17 1.26543e-12 7.61527e-21 4.06148e-18 1.37766e-16 5.40455e-14 3.68967e-22 1.1458e-19 2.33215e-16 3.26663e-13 2.47678e-21 1.04883e-17 4.10754e-15 3.39263e-12 -1.3304e-21 3.6392e-18
0.006 -5.11246e-09 3.68561e-07 -3.40511e-16 1.20944e-13 8.68034e-24 3.45757e-21 -1.72718e-16 1.09645e-12 1.34548e-20 7.01185e-18 9.69817e-17 5.52158e-14 6.14975e-22 3.76248e-19 4.55345e-16 3.07686e-13 3.41161e-20 9.6698e-18 1.82839e-15 2.2776e-12 -6.21382e-21 1.14465e-17
0.007 -7.72324e-09 5.45701e-07 -8.79871e-16 3.12073e-13 4.36583e-23 1.7594e-20 8.03845e-16 9.2206e-13 1.39157e-20 7.00467e-18 -2.63859e-17 6.66791e-14 3.38159e-22 7.21444e-19 -6.36758e-16 4.63508e-13 7.87623e-20 4.79427e-17 -1.31397e-15 4.8744e-13 -1.91226e-21 2.54603e-17
0.008 -1.12429e-08 7.78107e-07 -2.00467e-15 7.09959e-13 1.64611e-22 6.72615e-20 2.01116e-15 2.17778e-12 6.08996e-21 3.0394e-18 -1.92227e-16 6.36491e-14 -6.64094e-22 8.08806e-19 -3.63097e-15 2.01965e-12 9.58622e-20 9.90695e-17 -3.66703e-15 1.36876e-12 2.46941e-20 2.13802e-17
0.009 -1.59347e-08 1.08027e-06 -4.14628e-15 1.46634e-12 5.19342e-22 2.15334e-19 4.44741e-15 4.21754e-12 -9.36992e-21 4.08466e-18 -3.14996e-16 8.11837e-14 -2.05875e-21 6.15048e-19 -7.96768e-15 4.37826e-12 2.29776e-20 1.35839e-16 -3.13319e-15 1.67485e-12 6.18116e-20 2.89978e-17
0.01 -2.21442e-08 1.47155e-06 -7.94195e-15 2.80527e-12 1.43219e-21 6.03749e-19 5.27015e-15 6.78537e-12 -2.60137e-20 1.06837e-17 -3.58473e-16 1.08102e-13 -3.0431e-21 1.46421e-18 -1.19888e-14 6.67515e-12 -1.66673e-19 1.1969e-16 2.11711e-15 8.22972e-13 6.91758e-20 5.93429e-17
0.011 -3.03251e-08 1.97771e-06 -1.42904e-14 5.04307e-12 3.54287e-21 1.52178e-18 6.37251e-15 9.23451e-12 -3.41362e-20 1.24513e-17 -3.15189e-16 1.74741e-13 -2.54775e-21 3.19896e-18 -1.37654e-14 7.94275e-12 -4.16382e-19 1.13764e-16 1.30084e-14 6.84981e-12 1.64802e-20 5.55054e-17
0.012 -4.10706e-08 2.63286e-06 -2.44128e-14 8.61071e-12 8.00657e-21 3.51179e-18 6.61731e-15 1.27962e-11 -2.51835e-20 7.88504e-18 -2.14123e-16 4.92718e-13 5.05731e-22 4.37197e-18 -1.20305e-14 7.71472e-12 -5.80975e-19 2.51301e-16 2.90697e-14 1.69206e-11 -7.92723e-20 3.14068e-17
0.013 -5.51548e-08 3.48185e-06 -3.99187e-14 1.4079e-11 1.67531e-20 7.52084e-18 1.07185e-14 1.90621e-11 3.25499e-21 1.44191e-17 -1.86198e-16 1.21853e-12 6.32582e-21 3.63471e-18 -6.91029e-15 6.67318e-12 -4.67815e-19 3.82668e-16 4.84634e-14 3.05252e-11 -1.6747e-19 7.22287e-17
0.014 -7.35834e-08 4.58325e-06 -6.28789e-14 2.21876e-11 3.27841e-20 1.51031e-17 2.00182e-14 2.76837e-11 4.39412e-20 3.06227e-17 -4.0555e-16 2.4732e-12 1.31881e-20 3.36182e-18 -3.52951e-16 6.50588e-12 5.3867e-20 4.33243e-16 6.84159e-14 4.65341e-11 -1.95177e-19 8.8571e-17
0.015 -9.76596e-08 6.01308e-06 -9.5909e-14 3.38787e-11 6.04633e-20 2.86733e-17 3.22486e-14 3.70844e-11 8.05917e-20 3.91278e-17 -9.92255e-16 4.1869e-12 1.70149e-20 8.99968e-18 4.14633e-15 6.93115e-12 9.10359e-19 4.32039e-16 8.6123e-14 6.35225e-11 -1.57493e-19 1.22729e-16
0.016 -1.29066e-07 7.86943e-06 -1.42269e-13 5.03392e-11 1.05726e-19 5.18036e-17 4.32666e-14 4.67241e-11 9.66895e-20 3.27876e-17 -2.01515e-15 6.08444e-12 1.27871e-20 1.45039e-17 2.54805e-15 5.89899e-12 1.77454e-18 5.16444e-16 9.96683e-14 8.01983e-11 -1.15845e-19 1.85397e-16
0.017 -1.69967e-07 1.02784e-05 -2.05989e-13 7.30537e-11 1.76101e-19 8.9548e-17 5.12874e-14 6.04977e-11 8.81779e-20 3.28456e-17 -3.51196e-15 7.94309e-12 -2.17206e-21 1.45447e-17 -8.6467e-15 7.60389e-12 2.1705e-18 7.22714e-16 1.08826e-13 9.58685e-11 -1.07722e-19 2.12684e-16
0.018 -2.23145e-07 1.34012e-05 -2.92039e-13 1.03874e-10 2.80419e-19 1.48773e-16 5.2874e-14 8.10984e-11 6.40354e-20 6.40855e-17 -5.44454e-15 9.69414e-12 -2.51866e-20 6.96025e-18 -3.15651e-14 1.95994e-11 1.66087e-18 8.89958e-16 1.15628e-13 1.10903e-10 -8.15731e-20 2.76092e-16
0.019 -2.92158e-07 1.74436e-05 -4.06552e-13 1.45112e-10 4.28074e-19 2.38465e-16 5.03705e-14 1.10469e-10 3.64297e-20 9.33133e-17 -7.6392e-15 1.1472e-11 -4.70275e-20 1.82458e-17 -6.62411e-14 3.88837e-11 6.97238e-20 9.7657e-16 1.24505e-13 1.27043e-10 1.91688e-20 3.97935e-16
0.02 -3.81554e-07 2.26673e-05 -5.57146e-13 1.99665e-10 6.27696e-19 3.69991e-16 4.44948e-14 1.47893e-10 1.03925e-20 9.74256e-17 -9.79745e-15 1.35313e-11 -5.43553e-20 4.24252e-17 -1.09992e-13 6.3057e-11 -2.29283e-18 1.17095e-15 1.42039e-13 1.4757e-10 1.85449e-19 4.69959e-16
0.021 -4.97125e-07 2.94043e-05 -7.53345e-13 2.71181e-10 8.85134e-19 5.57285e-16 3.8479e-14 1.96544e-10 -1.72364e-20 7.51111e-17 -1.17158e-14 1.63565e-11 -3.60073e-20 6.09958e-17 -1.57322e-13 8.93731e-11 -4.56385e-18 1.49456e-15 1.76188e-13 1.77182e-10 3.93308e-19 4.86927e-16
0.022 -6.46239e-07 3.80748e-05 -1.00717e-12 3.64283e-10 1.2007e-18 8.16969e-16 3.5247e-14 2.62003e-10 -5.29723e-20 9.07835e-17 -1.33603e-14 2.0562e-11 9.71111e-21 6.23667e-17 -2.00869e-13 1.14762e-10 -5.5975e-18 1.62756e-15 2.35729e-13 2.21837e-10 6.22836e-19 5.3858e-16
0.023 -8.38236e-07 4.92095e-05 -1.33393e-12 4.84862e-10 1.5657e-18 1.16841e-15 3.94963e-14 3.49382e-10 -9.40381e-20 1.86773e-16 -1.47931e-14 2.66758e-11 7.08732e-20 4.28696e-17 -2.33469e-13 1.36819e-10 -4.52094e-18 1.36234e-15 3.29867e-13 2.88509e-10 8.2838e-19 6.76333e-16
0.024 -1.08494e-06 6.34771e-05 -1.75324e-12 6.4046e-10 1.95836e-18 1.63381e-15 5.48539e-14 4.62035e-10 -1.13541e-19 3.0103e-16 -1.62536e-14 3.52132e-11 1.23638e-19 3.39155e-17 -2.51118e-13 1.54965e-10 -1.24731e-18 1.23092e-15 4.67866e-13 3.84943e-10 9.40859e-19 9.17231e-16
0.025 -1.40129e-06 8.17187e-05 -2.29038e-12 8.40763e-10 2.33946e-18 2.23839e-15 8.94001e-14 6.04438e-10 -6.24073e-20 3.83212e-16 -1.82775e-14 4.68053e-11 1.40652e-19 6.76743e-17 -2.56027e-13 1.71104e-10 3.39599e-18 2.15516e-15 6.58467e-13 5.19383e-10 8.42336e-19 1.26597e-15
0.026 -1.80609e-06 0.000104989 -2.97799e-12 1.09824e-09 2.64796e-18 3.01086e-15 1.44125e-13 7.80726e-10 1.11219e-19 3.88077e-16 -2.1768e-14 6.23123e-11 1.03945e-19 8.56235e-17 -2.58672e-13 1.89328e-10 7.98928e-18 3.34924e-15 9.09462e-13 7.00418e-10 3.84087e-19 1.72232e-15
0.027 -2.32298e-06 0.00013461 -3.85829e-12 1.42892e-09 2.79705e-18 3.98444e-15 2.24359e-13 1.00161e-09 4.36228e-19 2.92323e-16 -2.79635e-14 8.26755e-11 1.64893e-20 5.82242e-17 -2.7779e-13 2.15642e-10 1.104e-17 4.05638e-15 1.22765e-12 9.36958e-10 -5.11753e-19 2.31304e-15
0.028 -2.98164e-06 0.00017223 -4.98573e-12 1.85344e-09 2.67116e-18 5.19857e-15 3.31369e-13 1.28291e-09 8.9839e-19 1.9256e-16 -3.83803e-14 1.08938e-10 -9.37089e-20 2.97618e-17 -3.37983e-13 2.59478e-10 1.13994e-17 3.85359e-15 1.61919e-12 1.23836e-09 -1.77713e-18 3.07864e-15
0.029 -3.81918e-06 0.000219906 -6.43039e-12 2.39825e-09 2.12422e-18 6.70183e-15 4.59258e-13 1.64243e-09 1.4185e-18 4.20556e-16 -5.4759e-14 1.42341e-10 -1.8183e-19 1.3575e-16 -4.65146e-13 3.35082e-10 8.5487e-18 2.59472e-15 2.09042e-12 1.61483e-09 -3.09465e-18 4.06181e-15
0.03 -4.88193e-06 0.000280194 -8.28215e-12 3.09717e-09 9.79426e-19 8.55613e-15 5.95383e-13 2.09862e-09 1.8461e-18 7.91267e-16 -7.88485e-14 1.84375e-10 -2.05372e-19 2.37228e-16 -6.81019e-13 4.57674e-10 2.8474e-18 1.05902e-15 2.64943e-12 2.07819e-09 -3.90967e-18 5.25656e-15
0.031 -6.22761e-06 0.000356263 -1.06557e-11 3.99334e-09 -9.69553e-19 1.08427e-14 7.36207e-13 2.67972e-09 2.00132e-18 1.12914e-15 -1.11987e-13 2.36784e-10 -1.46047e-19 2.89638e-16 -9.9879e-13 6.37038e-10 -4.31743e-18 3.00594e-15 3.30887e-12 2.64335e-09 -3.6745e-18 6.58001e-15
0.032 -7.92797e-06 0.000452037 -1.36968e-11 5.14153e-09 -3.95645e-18 1.36704e-14 8.86943e-13 3.42443e-09 1.75718e-18 1.32339e-15 -1.54855e-13 3.01837e-10 -2.32299e-20 2.73562e-16 -1.42111e-12 8.75841e-10 -1.06376e-17 5.49954e-15 4.0895e-12 3.33023e-09 -2.10746e-18 8.02137e-15
0.033 -1.00719e-05 0.000572355 -1.75898e-11 6.61109e-09 -8.24044e-18 1.71855e-14 1.06087e-12 4.37981e-09 1.11817e-18 1.29371e-15 -2.07458e-13 3.82892e-10 1.10136e-19 2.09438e-16 -1.94087e-12 1.17215e-09 -1.34491e-17 6.92795e-15 5.02408e-12 4.16611e-09 6.85673e-19 9.8486e-15
0.034 -1.27695e-05 0.000723179 -2.2567e-11 8.48942e-09 -1.41061e-17 2.15852e-14 1.26485e-12 5.59474e-09 2.61048e-19 1.02049e-15 -2.69291e-13 4.84677e-10 1.89924e-19 1.55945e-16 -2.54489e-12 1.52297e-09 -1.08788e-17 6.71214e-15 6.16106e-12 5.1881e-09 4.07947e-18 1.24896e-14
0.035 -1.61565e-05 0.00091183 -2.89195e-11 1.08864e-08 -2.18679e-17 2.71333e-14 1.50084e-12 7.13038e-09 -4.72548e-19 6.95387e-16 -3.39888e-13 6.13556e-10 1.72267e-19 1.50027e-16 -3.22044e-12 1.9279e-09 -3.16144e-18 5.53589e-15 7.56833e-12 6.44591e-09 6.97707e-18 1.62931e-14
0.036 -2.03999e-05 0.00114728 -3.70113e-11 1.39396e-08 -3.18823e-17 3.41786e-14 1.77754e-12 9.07186e-09 -6.60455e-19 1.09852e-15 -4.19637e-13 7.77685e-10 5.87126e-20 2.06687e-16 -3.96369e-12 2.39242e-09 6.8973e-18 6.53114e-15 9.33661e-12 8.00474e-09 8.13663e-18 2.1381e-14
0.037 -2.57052e-05 0.00144049 -4.72956e-11 1.78208e-08 -4.45717e-17 4.31769e-14 2.10927e-12 1.15252e-08 4.67899e-20 2.12634e-15 -5.10728e-13 9.87171e-10 -9.68867e-20 4.16082e-16 -4.78819e-12 2.93047e-09 1.49813e-17 1.08269e-14 1.15816e-11 9.9481e-09 6.73622e-18 2.77479e-14
0.038 -3.23239e-05 0.00180483 -6.03352e-11 2.27439e-08 -6.04652e-17 5.47164e-14 2.49858e-12 1.46065e-08 1.78831e-18 3.29234e-15 -6.18006e-13 1.25403e-09 -2.035e-19 7.72172e-16 -5.73198e-12 3.56629e-09 1.73726e-17 1.62833e-14 1.44453e-11 1.23804e-08 2.89219e-18 3.54432e-14
0.039 -4.05635e-05 0.00225655 -7.6827e-11 2.89745e-08 -8.02607e-17 6.95454e-14 2.95802e-12 1.84614e-08 4.45426e-18 4.32508e-15 -7.49524e-13 1.5922e-09 -1.653e-19 1.20494e-15 -6.86214e-12 4.3361e-09 1.30458e-17 2.15548e-14 1.8096e-11 1.54299e-08 -2.2106e-18 4.4683e-14
0.04 -5.0799e-05 0.00281538 -9.76316e-11 3.68415e-08 -1.04915e-16 8.86047e-14 3.51936e-12 2.32825e-08 7.73233e-18 5.02585e-15 -9.16816e-13 2.0181e-09 7.84506e-20 1.63976e-15 -8.27558e-12 5.2897e-09 4.83606e-18 2.5393e-14 2.27295e-11 1.92512e-08 -6.65684e-18 5.59321e-14
0.041 -6.34867e-05 0.00350517 -1.2381e-10 4.67512e-08 -1.35766e-16 1.13063e-13 4.22479e-12 2.9308e-08 1.11835e-17 5.36248e-15 -1.13472e-12 2.55137e-09 5.18778e-19 2.02634e-15 -1.00955e-11 6.49129e-09 -9.59349e-19 2.62797e-14 2.85695e-11 2.40289e-08 -8.49364e-18 6.98896e-14
0.042 -7.91803e-05 0.00435473 -1.56667e-10 5.92046e-08 -1.74695e-16 1.44355e-13 5.10138e-12 3.68195e-08 1.43494e-17 5.6095e-15 -1.42075e-12 3.21571e-09 1.06182e-18 2.36209e-15 -1.24645e-11 8.0182e-09 3.36522e-18 2.33193e-14 3.58694e-11 2.99808e-08 -6.55005e-18 8.73731e-14
0.043 -9.85503e-05 0.00539872 -1.97802e-10 7.48176e-08 -2.24331e-16 1.84229e-13 6.15965e-12 4.6158e-08 1.68964e-17 6.29524e-15 -1.79447e-12 4.03977e-09 1.54312e-18 2.6959e-15 -1.55357e-11 9.95751e-09 2.40371e-17 1.97703e-14 4.49166e-11 3.73627e-08 -9.67535e-19 1.09423e-13
0.044 -0.000122406 0.00667877 -2.49176e-10 9.43459e-08 -2.88306e-16 2.34799e-13 7.39821e-12 5.77443e-08 1.87437e-17 7.68201e-15 -2.27694e-12 5.0583e-09 1.77272e-18 3.11417e-15 -1.94657e-11 1.24021e-08 6.32299e-17 2.75017e-14 5.60414e-11 4.64756e-08 6.63959e-18 1.37324e-13
0.045 -0.000151724 0.00824475 -3.13183e-10 1.18715e-07 -3.7157e-16 2.98607e-13 8.80975e-12 7.20928e-08 2.0117e-17 9.4633e-15 -2.89034e-12 6.31344e-09 1.60067e-18 3.73099e-15 -2.44105e-11 1.54485e-08 1.17402e-16 4.78855e-14 6.96279e-11 5.76736e-08 1.3525e-17 1.72419e-13
0.046 -0.000187676 0.0101562 -3.92743e-10 1.49054e-07 -4.80755e-16 3.78698e-13 1.0358e-11 8.98211e-08 2.15374e-17 1.1222e-14 -3.65789e-12 7.85625e-09 9.84282e-19 4.68795e-15 -3.05282e-11 1.9199e-08 1.76963e-16 7.30652e-14 8.61297e-11 7.13743e-08 1.68307e-17 2.16144e-13
0.047 -0.000231668 0.0124841 -4.91407e-10 1.8674e-07 -6.24625e-16 4.78714e-13 1.19839e-11 1.11683e-07 2.37307e-17 1.29335e-14 -4.60442e-12 9.74869e-09 3.39948e-20 6.12563e-15 -3.79853e-11 2.37667e-08 2.27853e-16 9.82053e-14 1.06088e-10 8.80717e-08 1.48663e-17 2.70179e-13
0.048 -0.000285381 0.0153127 -6.13485e-10 2.33447e-07 -8.14595e-16 6.0301e-13 1.36133e-11 1.38597e-07 2.74235e-17 1.515e-14 -5.75749e-12 1.20658e-08 -9.84304e-19 8.12342e-15 -4.69688e-11 2.9283e-08 2.55128e-16 1.21088e-13 1.30158e-10 1.08351e-07 8.04942e-18 3.3642e-13
0.049 -0.00035082 0.018742 -7.64194e-10 2.91204e-07 -1.06534e-15 7.56793e-13 1.51421e-11 1.71657e-07 3.31064e-17 1.86128e-14 -7.14906e-12 1.48978e-08 -1.70216e-18 1.06699e-14 -5.77016e-11 3.59063e-08 2.47749e-16 1.42266e-13 1.59129e-10 1.32908e-07 -4.87722e-19 4.17283e-13
0.05 -0.000430372 0.02289 -9.49833e-10 3.62464e-07 -1.39555e-15 9.46298e-13 1.64284e-11 2.12159e-07 4.09551e-17 2.34711e-14 -8.81745e-12 1.83527e-08 -1.74795e-18 1.36922e-14 -7.0462e-11 4.38313e-08 2.03363e-16 1.64373e-13 1.93961e-10 1.62567e-07 -5.12639e-18 5.16097e-13
0.051 -0.000526869 0.0278959 -1.17799e-09 4.50189e-07 -1.82876e-15 1.179e-12 1.73165e-11 2.61667e-07 5.09864e-17 2.91089e-14 -1.081e-11 2.25586e-08 -8.64658e-19 1.712e-14 -8.56057e-11 5.32989e-08 1.31736e-16 1.89792e-13 2.35812e-10 1.98307e-07 7.19844e-19 6.36936e-13
0.052 -0.000643664 0.0339232 -1.45778e-09 5.57941e-07 -2.3944e-15 1.46386e-12 1.7639e-11 3.22061e-07 6.33077e-17 3.4617e-14 -1.31859e-11 2.76674e-08 9.90472e-19 2.09555e-14 -1.03587e-10 6.46062e-08 5.55262e-17 2.18679e-13 2.86073e-10 2.41287e-07 2.22726e-17 7.84122e-13
0.053 -0.000784716 0.0411636 -1.80012e-09 6.89996e-07 -3.12911e-15 1.81164e-12 1.71814e-11 3.95567e-07 7.82948e-17 3.92578e-14 -1.60195e-11 3.3858e-08 3.59864e-18 2.53273e-14 -1.2498e-10 7.81164e-08 7.77696e-18 2.50364e-13 3.46408e-10 2.92879e-07 6.12936e-17 9.62333e-13
0.054 -0.000954687 0.0498413 -2.21804e-09 8.51471e-07 -4.0782e-15 2.23523e-12 1.56395e-11 4.84807e-07 9.66057e-17 4.28054e-14 -1.94029e-11 4.13399e-08 6.50657e-18 3.05131e-14 -1.50492e-10 9.42678e-08 2.64042e-17 2.88706e-13 4.18794e-10 3.54704e-07 1.14773e-16 1.17737e-12
0.055 -0.00115905 0.0602172 -2.7271e-09 1.04847e-06 -5.29758e-15 2.75008e-12 1.26084e-11 5.92885e-07 1.18965e-16 4.58828e-14 -2.34488e-11 5.03584e-08 9.13448e-18 3.69305e-14 -1.80978e-10 1.13581e-07 1.46433e-16 3.48154e-13 5.05563e-10 4.28666e-07 1.74766e-16 1.43675e-12
0.056 -0.00140423 0.072595 -3.34574e-09 1.28828e-06 -6.85607e-15 3.37465e-12 7.55988e-12 7.23481e-07 1.45743e-16 5.01909e-14 -2.82932e-11 6.11995e-08 1.09475e-17 4.51061e-14 -2.17446e-10 1.36665e-07 3.9126e-16 4.52149e-13 6.09449e-10 5.17001e-07 2.29972e-16 1.74958e-12
0.057 -0.00169773 0.0873261 -4.09582e-09 1.57951e-06 -8.83828e-15 4.13093e-12 -1.98939e-13 8.80925e-07 1.76615e-16 5.79928e-14 -3.40972e-11 7.4196e-08 1.16449e-17 5.56293e-14 -2.6106e-10 1.64225e-07 7.64897e-16 6.19755e-13 7.33637e-10 6.2232e-07 2.69342e-16 2.12638e-12
0.058 -0.00204827 0.104817 -5.00317e-09 1.9324e-06 -1.13481e-14 5.045e-12 -1.15794e-11 1.07029e-06 2.10663e-16 7.05622e-14 -4.1048e-11 8.9733e-08 1.13058e-17 6.90889e-14 -3.13148e-10 1.97064e-07 1.24732e-15 8.55838e-13 8.81812e-10 7.47656e-07 2.86771e-16 2.57926e-12
0.059 -0.00246601 0.125535 -6.09818e-09 2.35899e-06 -1.45128e-14 6.14767e-12 -2.77323e-11 1.29751e-06 2.47019e-16 8.72753e-14 -4.93592e-11 1.08256e-07 1.04312e-17 8.60034e-14 -3.75207e-10 2.36095e-07 1.79507e-15 1.15323e-12 1.05821e-09 8.96518e-07 2.8504e-16 3.12237e-12
0.06 -0.00296272 0.150018 -7.41656e-09 2.8735e-06 -1.84887e-14 7.47519e-12 -5.00869e-11 1.56955e-06 2.85768e-16 1.06506e-13 -5.92715e-11 1.30278e-07 9.85662e-18 1.06785e-13 -4.48914e-10 2.82351e-07 2.34876e-15 1.49812e-12 1.26769e-09 1.07295e-06 2.77683e-16 3.77231e-12
0.061 -0.00355199 0.178881 -9.00009e-09 3.49257e-06 -2.34671e-14 9.06995e-12 -8.04279e-11 1.89454e-06 3.28715e-16 1.27037e-13 -7.10521e-11 1.56388e-07 1.05519e-17 1.3178e-13 -5.36142e-10 3.36997e-07 2.84755e-15 1.87505e-12 1.51577e-09 1.28157e-06 2.87851e-16 4.54865e-12
0.062 -0.00424952 0.212825 -1.08975e-08 4.2357e-06 -2.96817e-14 1.09813e-11 -1.21e-10 2.28187e-06 3.79644e-16 1.48865e-13 -8.49956e-11 1.8726e-07 1.33698e-17 1.61399e-13 -6.3899e-10 4.01355e-07 3.24707e-15 2.27206e-12 1.80872e-09 1.52766e-06 3.43473e-16 5.47388e-12
0.063 -0.00507329 0.252649 -1.31657e-08 5.12565e-06 -3.74181e-14 1.32663e-11 -1.746e-10 2.74245e-06 4.43764e-16 1.7303e-13 -1.01425e-10 2.23664e-07 1.88237e-17 1.963e-13 -7.59808e-10 4.76921e-07 3.53606e-15 2.68597e-12 2.15362e-09 1.81721e-06 4.69582e-16 6.57299e-12
0.064 -0.00604397 0.299259 -1.58704e-08 6.18886e-06 -4.70239e-14 1.59906e-11 -2.44674e-10 3.28881e-06 5.26313e-16 2.00493e-13 -1.20695e-10 2.66475e-07 2.69713e-17 2.37568e-13 -9.01241e-10 5.65391e-07 3.74719e-15 3.12707e-12 2.55848e-09 2.15698e-06 6.80568e-16 7.87374e-12
0.065 -0.00718514 0.353676 -1.90878e-08 7.45604e-06 -5.89217e-14 1.92296e-11 -3.35426e-10 3.93538e-06 6.30801e-16 2.30893e-13 -1.43195e-10 3.16683e-07 3.74526e-17 2.86831e-13 -1.06627e-09 6.68689e-07 3.95856e-15 3.62244e-12 3.03231e-09 2.55459e-06 9.75122e-16 9.40726e-12
0.066 -0.00852366 0.417053 -2.29056e-08 8.96264e-06 -7.36231e-14 2.3069e-11 -4.51949e-10 4.6987e-06 7.57568e-16 2.62297e-13 -1.69353e-10 3.75406e-07 4.96938e-17 3.4627e-13 -1.25826e-09 7.88992e-07 4.28464e-15 4.21744e-12 3.58525e-09 3.01859e-06 1.33571e-15 1.12085e-11
0.067 -0.0100901 0.490683 -2.74247e-08 1.07496e-05 -9.17458e-14 2.76058e-11 -6.00364e-10 5.59767e-06 9.03131e-16 2.92133e-13 -1.99642e-10 4.43897e-07 6.32429e-17 4.18539e-13 -1.48102e-09 9.28758e-07 4.859e-15 4.9747e-12 4.2287e-09 3.55858e-06 1.73394e-15 1.33169e-11
0.068 -0.0119189 0.576011 -3.27608e-08 1.28638e-05 -1.14033e-13 3.29498e-11 -7.87978e-10 6.65379e-06 1.06062e-15 3.18579e-13 -2.34588e-10 5.23557e-07 7.81542e-17 5.06603e-13 -1.73883e-09 1.09075e-06 5.81364e-15 5.96986e-12 4.97548e-09 4.18524e-06 2.14143e-15 1.57777e-11
0.069 -0.0140492 0.674647 -3.90456e-08 1.5359e-05 -1.41375e-13 3.92237e-11 -1.02348e-09 7.89144e-06 1.22154e-15 3.41612e-13 -2.74774e-10 6.15942e-07 9.53033e-17 6.13563e-13 -2.03653e-09 1.27807e-06 7.25918e-15 7.28328e-12 5.83997e-09 4.9105e-06 2.54351e-15 1.86429e-11
0.07 -0.0165249 0.788381 -4.64293e-08 1.82967e-05 -1.74834e-13 4.65648e-11 -1.31717e-09 9.3382e-06 1.3787e-15 3.63304e-13 -3.20849e-10 7.22775e-07 1.16516e-16 7.42533e-13 -2.37955e-09 1.49418e-06 9.26972e-15 8.98959e-12 6.83827e-09 5.74757e-06 2.95129e-15 2.19721e-11
0.071 -0.0193951 0.919188 -5.50819e-08 2.17466e-05 -2.15675e-13 5.51258e-11 -1.68117e-09 1.10251e-05 1.52977e-15 3.87373e-13 -3.73528e-10 8.45951e-07 1.44436e-16 8.96627e-13 -2.77394e-09 1.74292e-06 1.18757e-14 1.11491e-11 7.98835e-09 6.71112e-06 3.40745e-15 2.58331e-11
0.072 -0.0227151 1.06925 -6.51957e-08 2.57878e-05 -2.65393e-13 6.50751e-11 -2.12973e-09 1.29869e-05 1.68043e-15 4.18696e-13 -4.33602e-10 9.87548e-07 1.82152e-16 1.07913e-12 -3.22648e-09 2.02856e-06 1.50665e-14 1.38042e-11 9.31023e-09 7.81728e-06 3.98138e-15 3.03023e-11
0.073 -0.0265461 1.24094 -7.6987e-08 3.05098e-05 -3.25753e-13 7.65982e-11 -2.6794e-09 1.52625e-05 1.84602e-15 4.63688e-13 -5.01931e-10 1.14983e-06 2.32675e-16 1.29383e-12 -3.74467e-09 2.35582e-06 1.88021e-14 1.69825e-11 1.0826e-08 9.08379e-06 4.7522e-15 3.54637e-11
0.074 -0.0309563 1.43688 -9.06983e-08 3.60129e-05 -3.98829e-13 8.98979e-11 -3.34937e-09 1.78951e-05 2.05066e-15 5.31082e-13 -5.79443e-10 1.33523e-06 2.98446e-16 1.54548e-12 -4.33677e-09 2.72985e-06 2.30335e-14 2.07054e-11 1.25602e-08 1.053e-05 5.78422e-15 4.14069e-11
0.075 -0.0360211 1.6599 -1.06601e-07 4.24099e-05 -4.87046e-13 1.05195e-10 -4.16184e-09 2.09328e-05 2.32303e-15 6.30817e-13 -6.67128e-10 1.54641e-06 3.81043e-16 1.84027e-12 -5.01183e-09 3.15631e-06 2.77272e-14 2.50027e-11 1.45393e-08 1.2177e-05 7.10359e-15 4.82269e-11
0.076 -0.0418237 1.91307 -1.24995e-07 4.98266e-05 -5.93231e-13 1.22727e-10 -5.14234e-09 2.44285e-05 2.68931e-15 7.70011e-13 -7.66022e-10 1.78618e-06 4.81238e-16 2.18626e-12 -5.77969e-09 3.64136e-06 3.28914e-14 2.99288e-11 1.67926e-08 1.40476e-05 8.68463e-15 5.60241e-11
0.077 -0.0484553 2.19969 -1.46216e-07 5.8403e-05 -7.20668e-13 1.42749e-10 -6.32011e-09 2.84401e-05 3.16528e-15 9.48921e-13 -8.77192e-10 2.05754e-06 5.99469e-16 2.59359e-12 -6.65096e-09 4.19163e-06 3.85977e-14 3.55788e-11 1.93513e-08 1.61661e-05 1.04519e-14 6.49048e-11
0.078 -0.0560161 2.52329 -1.70632e-07 6.82939e-05 -8.73153e-13 1.65534e-10 -7.72849e-09 3.30313e-05 3.7501e-15 1.16034e-12 -1.00172e-09 2.36367e-06 7.36691e-16 3.07455e-12 -7.63702e-09 4.81428e-06 4.49949e-14 4.21014e-11 2.22491e-08 1.85587e-05 1.23019e-14 7.49811e-11
0.079 -0.0646149 2.88764 -1.98647e-07 7.96703e-05 -1.05506e-12 1.91365e-10 -9.40522e-09 3.8271e-05 4.42418e-15 1.39278e-12 -1.14067e-09 2.70789e-06 8.95492e-16 3.64337e-12 -8.74992e-09 5.51695e-06 5.2315e-14 4.97053e-11 2.5522e-08 2.12528e-05 1.41413e-14 8.63743e-11
0.08 -0.0743701 3.29675 -2.30703e-07 9.27196e-05 -1.27142e-12 2.20541e-10 -1.13929e-08 4.42338e-05 5.15254e-15 1.63613e-12 -1.29509e-09 3.09365e-06 1.08126e-15 4.31594e-12 -1.00024e-08 6.30775e-06 6.08669e-14 5.86587e-11 2.92077e-08 2.42774e-05 1.59326e-14 9.92184e-11
0.081 -0.0854095 3.75479 -2.67281e-07 0.000107647 -1.52797e-12 2.53367e-10 -1.37395e-08 5.1e-05 5.8934e-15 1.88862e-12 -1.46594e-09 3.52453e-06 1.30316e-15 5.10936e-12 -1.14079e-08 7.19522e-06 7.10241e-14 6.92828e-11 3.33461e-08 2.76627e-05 1.77312e-14 1.13661e-10
0.082 -0.097871 4.26618 -3.08902e-07 0.000124675 -1.83125e-12 2.9015e-10 -1.64985e-08 5.86553e-05 6.6098e-15 2.16301e-12 -1.65412e-09 4.00414e-06 1.57461e-15 6.0417e-12 -1.29801e-08 8.18836e-06 8.32059e-14 8.19407e-11 3.79784e-08 3.14396e-05 1.96987e-14 1.29864e-10
0.083 -0.111902 4.83545 -3.56125e-07 0.000144044 -2.1887e-12 3.31195e-10 -1.97292e-08 6.72908e-05 7.2808e-15 2.48868e-12 -1.86042e-09 4.53613e-06 1.91315e-15 7.13186e-12 -1.47336e-08 9.2965e-06 9.78595e-14 9.70259e-11 4.31472e-08 3.56398e-05 2.20846e-14 1.47997e-10
0.084 -0.12766 5.46731 -4.09549e-07 0.000166014 -2.60869e-12 3.76796e-10 -2.34975e-08 7.70023e-05 7.9093e-15 2.90692e-12 -2.08548e-09 5.12415e-06 2.33964e-15 8.39983e-12 -1.6683e-08 1.05293e-05 1.15444e-13 1.14953e-10 4.88961e-08 4.02953e-05 2.51752e-14 1.6823e-10
0.085 -0.145311 6.16653 -4.69813e-07 0.000190862 -3.10068e-12 4.27225e-10 -2.7876e-08 8.78902e-05 8.52477e-15 3.4613e-12 -2.32979e-09 5.77174e-06 2.87682e-15 9.86728e-12 -1.88437e-08 1.18968e-05 1.36426e-13 1.36155e-10 5.52689e-08 4.54377e-05 2.92213e-14 1.90732e-10
0.086 -0.165031 6.93795 -5.37587e-07 0.000218882 -3.67523e-12 4.82722e-10 -3.29438e-08 0.000100058 9.18021e-15 4.19035e-12 -2.59368e-09 6.48231e-06 3.54769e-15 1.15586e-11 -2.12308e-08 1.34089e-05 1.61277e-13 1.61088e-10 6.23096e-08 5.10983e-05 3.43611e-14 2.15657e-10
0.087 -0.187006 7.78637 -6.13578e-07 0.000250383 -4.34415e-12 5.43481e-10 -3.87873e-08 0.000113613 9.94379e-15 5.12765e-12 -2.87727e-09 7.25903e-06 4.37398e-15 1.35019e-11 -2.38601e-08 1.50761e-05 1.90495e-13 1.90248e-10 7.00615e-08 5.73069e-05 4.05612e-14 2.43142e-10
0.088 -0.211427 8.71656 -6.9852e-07 0.000285693 -5.12051e-12 6.09634e-10 -4.54995e-08 0.000128662 1.08869e-14 6.30647e-12 -3.18046e-09 8.10481e-06 5.37522e-15 1.57305e-11 -2.6747e-08 1.69085e-05 2.24614e-13 2.24189e-10 7.85662e-08 6.40913e-05 4.75914e-14 2.73307e-10
0.089 -0.238494 9.73309 -7.9317e-07 0.000325148 -6.01877e-12 6.81231e-10 -5.31804e-08 0.000145315 1.20715e-14 7.76365e-12 -3.50293e-09 9.02212e-06 6.56879e-15 1.82835e-11 -2.99069e-08 1.89162e-05 2.64238e-13 2.63548e-10 8.78635e-08 7.1477e-05 5.50478e-14 3.06255e-10
0.09 -0.268411 10.8403 -8.98301e-07 0.000369096 -7.05479e-12 7.58223e-10 -6.19362e-08 0.000163678 1.35397e-14 9.54045e-12 -3.84408e-09 1.0013e-05 7.9711e-15 2.12067e-11 -3.3355e-08 2.1109e-05 3.10058e-13 3.09076e-10 9.79895e-08 7.94856e-05 6.24242e-14 3.42078e-10
0.091 -0.301387 12.0423 -1.01469e-06 0.000417891 -8.24589e-12 8.40437e-10 -7.18794e-08 0.000183853 1.53091e-14 1.16824e-11 -4.20304e-09 1.10789e-05 9.6001e-15 2.45523e-11 -3.71055e-08 2.34964e-05 3.62883e-13 3.61658e-10 1.08976e-07 8.81347e-05 6.92152e-14 3.80865e-10
0.092 -0.337634 13.3426 -1.14312e-06 0.00047189 -9.61085e-12 9.2755e-10 -8.31277e-08 0.000205939 1.73774e-14 1.42413e-11 -4.57863e-09 1.22206e-05 1.14785e-14 2.83786e-11 -4.1172e-08 2.60871e-05 4.23664e-13 4.22334e-10 1.20851e-07 9.74363e-05 7.50278e-14 4.22706e-10
0.093 -0.377361 14.7443 -1.28436e-06 0.000531449 -1.11699e-11 1.01906e-09 -9.58031e-08 0.000230025 1.97345e-14 1.72798e-11 -4.96935e-09 1.34381e-05 1.36377e-14 3.27485e-11 -4.55664e-08 2.88888e-05 4.93527e-13 4.9231e-10 1.33631e-07 0.000107396 7.96697e-14 4.67685e-10
0.094 -0.420777 16.2498 -1.43913e-06 0.000596912 -1.29447e-11 1.11427e-09 -1.10031e-07 0.000256188 2.23812e-14 2.08798e-11 -5.37334e-09 1.47305e-05 1.61211e-14 3.77284e-11 -5.02993e-08 3.19084e-05 5.73799e-13 5.72972e-10 1.47329e-07 0.000118012 8.3191e-14 5.15876e-10
0.095 -0.468086 17.8606 -1.60814e-06 0.000668612 -1.49582e-11 1.21223e-09 -1.25939e-07 0.000284492 2.53474e-14 2.515e-11 -5.78839e-09 1.60961e-05 1.89862e-14 4.33862e-11 -5.53786e-08 3.51511e-05 6.66047e-13 6.65881e-10 1.61946e-07 0.000129272 8.58647e-14 5.67334e-10
0.096 -0.519482 19.5774 -1.79201e-06 0.000746858 -1.72347e-11 1.31173e-09 -1.43654e-07 0.000314982 2.87032e-14 3.02324e-11 -6.21193e-09 1.75321e-05 2.23053e-14 4.97901e-11 -6.08099e-08 3.86207e-05 7.72108e-13 7.72777e-10 1.77469e-07 0.000141157 8.81109e-14 6.22079e-10
0.097 -0.575148 21.3997 -1.99129e-06 0.00083193 -1.97992e-11 1.41124e-09 -1.63301e-07 0.000347683 3.2561e-14 3.6306e-11 -6.64105e-09 1.90346e-05 2.61637e-14 5.70073e-11 -6.65953e-08 4.23186e-05 8.94119e-13 8.95578e-10 1.93874e-07 0.000153633 9.03792e-14 6.80085e-10
0.098 -0.635251 23.3261 -2.20645e-06 0.000924066 -2.26777e-11 1.50892e-09 -1.85003e-07 0.000382593 3.70648e-14 4.35883e-11 -7.07253e-09 2.05986e-05 3.06553e-14 6.5104e-11 -7.27333e-08 4.62443e-05 1.03453e-12 1.03638e-09 2.11121e-07 0.000166657 9.30137e-14 7.41274e-10
0.099 -0.699939 25.3533 -2.4378e-06 0.00102346 -2.58967e-11 1.60253e-09 -2.08874e-07 0.000419682 4.23735e-14 5.23365e-11 -7.50293e-09 2.22178e-05 3.58777e-14 7.41452e-11 -7.92179e-08 5.03943e-05 1.1961e-12 1.19747e-09 2.29151e-07 0.000180169 9.61304e-14 8.05507e-10
0.1 -0.769335 27.4769 -2.68553e-06 0.00113023 -2.94825e-11 1.68942e-09 -2.35021e-07 0.000458886 4.8645e-14 6.2847e-11 -7.92864e-09 2.38851e-05 4.19255e-14 8.41951e-11 -8.60384e-08 5.47624e-05 1.38189e-12 1.3813e-09 2.47887e-07 0.000194097 9.95327e-14 8.7259e-10
0.101 -0.843532 29.6907 -2.94965e-06 0.00124444 -3.34614e-11 1.76654e-09 -2.63538e-07 0.0005001 5.60264e-14 7.54551e-11 -8.34606e-09 2.55919e-05 4.88845e-14 9.53177e-11 -9.31786e-08 5.93389e-05 1.59521e-12 1.59058e-09 2.67231e-07 0.000208351 1.02681e-13 9.42282e-10
0.102 -0.922591 31.9868 -3.22998e-06 0.00136605 -3.78585e-11 1.83036e-09 -2.94502e-07 0.000543182 6.46571e-14 9.05356e-11 -8.75172e-09 2.73287e-05 5.6828e-14 1.07577e-10 -1.00617e-07 6.41107e-05 1.83957e-12 1.8282e-09 2.87062e-07 0.000222825 1.04709e-13 1.01431e-09
0.103 -1.00653 34.3551 -3.52608e-06 0.00149495 -4.26974e-11 1.87689e-09 -3.27974e-07 0.000587939 7.46844e-14 1.08504e-10 -9.1425e-09 2.90852e-05 6.58149e-14 1.21036e-10 -1.08324e-07 6.90607e-05 2.11865e-12 2.09731e-09 3.07235e-07 0.000237397 1.04481e-13 1.08838e-09
0.104 -1.09534 36.7839 -3.8373e-06 0.0016309 -4.79993e-11 1.90169e-09 -3.63992e-07 0.000634132 8.62905e-14 1.2982e-10 -9.51588e-09 3.08499e-05 7.58913e-14 1.35754e-10 -1.16267e-07 7.41677e-05 2.43625e-12 2.40133e-09 3.27579e-07 0.000251925 1.00667e-13 1.1642e-09
0.105 -1.18893 39.259 -4.16269e-06 0.00177352 -5.37826e-11 1.8999e-09 -4.02566e-07 0.000681467 9.97272e-14 1.54999e-10 -9.8702e-09 3.2611e-05 8.70947e-14 1.51782e-10 -1.24403e-07 7.94061e-05 2.79632e-12 2.74393e-09 3.47898e-07 0.000266251 9.1822e-14 1.2415e-09
0.106 -1.28718 41.7641 -4.501e-06 0.00192233 -6.00614e-11 1.86638e-09 -4.43679e-07 0.000729594 1.15352e-13 1.84616e-10 -1.0205e-08 3.4356e-05 9.94605e-14 1.69159e-10 -1.32684e-07 8.47459e-05 3.20293e-12 3.12907e-09 3.6797e-07 0.0002802 7.64581e-14 1.32006e-09
0.107 -1.38991 44.2807 -4.85065e-06 0.00207668 -6.6845e-11 1.79596e-09 -4.8728e-07 0.000778105 1.33664e-13 2.1932e-10 -1.05212e-08 3.60725e-05 1.13028e-13 1.87904e-10 -1.41053e-07 9.01521e-05 3.66042e-12 3.56097e-09 3.87543e-07 0.000293577 5.31086e-14 1.39975e-09
0.108 -1.49685 46.788 -5.2097e-06 0.00223575 -7.41364e-11 1.68399e-09 -5.33283e-07 0.000826533 1.55321e-13 2.59841e-10 -1.08218e-08 3.77481e-05 1.27847e-13 2.08007e-10 -1.49447e-07 9.55852e-05 4.17341e-12 4.0441e-09 4.06342e-07 0.000306174 2.03793e-14 1.48061e-09
0.109 -1.6077 49.2629 -5.57585e-06 0.00239857 -8.19318e-11 1.52767e-09 -5.81559e-07 0.000874354 1.81145e-13 3.06997e-10 -1.1112e-08 3.93709e-05 1.43976e-13 2.29422e-10 -1.57795e-07 0.000101001 4.74696e-12 4.58314e-09 4.24066e-07 0.000317765 -2.29985e-14 1.56285e-09
0.11 -1.72205 51.6799 -5.94641e-06 0.00256397 -9.02184e-11 1.32957e-09 -6.31939e-07 0.000920983 2.12099e-13 3.61695e-10 -1.13995e-08 4.09301e-05 1.61482e-13 2.52056e-10 -1.66019e-07 0.00010635 5.38665e-12 5.18296e-09 4.40388e-07 0.000328114 -7.81112e-14 1.64696e-09
0.111 -1.83943 54.0116 -6.31829e-06 0.00273061 -9.89744e-11 1.10778e-09 -6.84206e-07 0.000965783 2.49239e-13 4.24932e-10 -1.16951e-08 4.24164e-05 1.80429e-13 2.75765e-10 -1.74035e-07 0.000111578 6.09856e-12 5.84854e-09 4.54962e-07 0.000336972 -1.45801e-13 1.73377e-09
0.112 -1.95928 56.2284 -6.68802e-06 0.00289694 -1.08166e-10 9.25887e-10 -7.38098e-07 0.00100807 2.93646e-13 4.97792e-10 -1.20133e-08 4.38223e-05 2.00864e-13 3.0034e-10 -1.81749e-07 0.000116626 6.88934e-12 6.58493e-09 4.67424e-07 0.000344084 -2.26614e-13 1.82452e-09
0.113 -2.08096 58.2989 -7.0517e-06 0.00306122 -1.1775e-10 9.36388e-10 -7.93303e-07 0.0010471 3.46359e-13 5.81442e-10 -1.23718e-08 4.5143e-05 2.22792e-13 3.25508e-10 -1.89063e-07 0.000121433 7.76598e-12 7.39716e-09 4.77394e-07 0.000349188 -3.20781e-13 1.9209e-09
0.114 -2.20376 60.19 -7.40505e-06 0.00322152 -1.27665e-10 1.26449e-09 -8.49458e-07 0.00108213 4.08316e-13 6.77129e-10 -1.27928e-08 4.63771e-05 2.46153e-13 3.50918e-10 -1.95874e-07 0.00012593 8.73567e-12 8.29017e-09 4.84485e-07 0.000352024 -4.28266e-13 2.02509e-09
0.115 -2.32685 61.8672 -7.74342e-06 0.00337572 -1.37839e-10 1.85866e-09 -9.06153e-07 0.00111235 4.80325e-13 7.86179e-10 -1.33027e-08 4.75269e-05 2.70799e-13 3.76142e-10 -2.02073e-07 0.000130049 9.80549e-12 9.26867e-09 4.88305e-07 0.000352334 -5.48891e-13 2.13972e-09
0.116 -2.44934 63.295 -8.06182e-06 0.00352152 -1.48184e-10 2.64936e-09 -9.62929e-07 0.00113697 5.63074e-13 9.09999e-10 -1.39322e-08 4.85999e-05 2.96467e-13 4.00666e-10 -2.07545e-07 0.000133716 1.09821e-11 1.03371e-08 4.88469e-07 0.00034987 -6.82543e-13 2.26787e-09
0.117 -2.57024 64.4371 -8.3549e-06 0.00365646 -1.58593e-10 3.61103e-09 -1.01928e-06 0.0011552 6.5716e-13 1.05008e-09 -1.47167e-08 4.96093e-05 3.22767e-13 4.23886e-10 -2.12175e-07 0.000136856 1.22711e-11 1.14993e-08 4.846e-07 0.000344396 -8.29445e-13 2.41294e-09
0.118 -2.68851 65.257 -8.61708e-06 0.00377792 -1.68945e-10 4.73962e-09 -1.07467e-06 0.00116629 7.63165e-13 1.208e-09 -1.56961e-08 5.05751e-05 3.49176e-13 4.45104e-10 -2.15843e-07 0.000139392 1.36772e-11 1.27587e-08 4.76344e-07 0.000335697 -9.90445e-13 2.57858e-09
0.119 -2.80298 65.7181 -8.84255e-06 0.00388315 -1.79098e-10 6.03898e-09 -1.1285e-06 0.00116953 8.81734e-13 1.3854e-09 -1.69147e-08 5.15252e-05 3.75046e-13 4.6352e-10 -2.18432e-07 0.000141248 1.52034e-11 1.41178e-08 4.63375e-07 0.000323585 -1.16727e-12 2.76862e-09
0.12 -2.91246 65.7846 -9.02532e-06 0.00396932 -1.88895e-10 7.51568e-09 -1.18016e-06 0.00116431 1.01367e-12 1.58399e-09 -1.84206e-08 5.24968e-05 3.99618e-13 4.78227e-10 -2.19821e-07 0.000142347 1.68509e-11 1.55782e-08 4.45409e-07 0.000307903 -1.36264e-12 2.98692e-09
0.121 -3.01566 65.4219 -9.15936e-06 0.00403354 -1.9816e-10 9.17693e-09 -1.22903e-06 0.00115013 1.16001e-12 1.80548e-09 -2.02656e-08 5.35367e-05 4.22059e-13 4.88207e-10 -2.19895e-07 0.000142613 1.8619e-11 1.71402e-08 4.2221e-07 0.000288534 -1.58027e-12 3.23734e-09
0.122 -3.11125 64.597 -9.23859e-06 0.00407288 -2.06699e-10 1.10294e-08 -1.27443e-06 0.00112669 1.32211e-12 2.05158e-09 -2.25043e-08 5.47026e-05 4.41491e-13 4.92322e-10 -2.18542e-07 0.000141976 2.0505e-11 1.88028e-08 3.93608e-07 0.00026541 -1.82458e-12 3.52357e-09
0.123 -3.19785 63.2794 -9.25707e-06 0.00408442 -2.14304e-10 1.30785e-08 -1.31572e-06 0.00109392 1.50162e-12 2.32391e-09 -2.51931e-08 5.60628e-05 4.5703e-13 4.89326e-10 -2.15656e-07 0.000140369 2.2504e-11 2.05634e-08 3.59503e-07 0.000238518 -2.10028e-12 3.84911e-09
0.124 -3.27403 61.4414 -9.20902e-06 0.00406535 -2.20751e-10 1.53279e-08 -1.35223e-06 0.00105206 1.70048e-12 2.62391e-09 -2.83893e-08 5.76955e-05 4.67811e-13 4.7787e-10 -2.11137e-07 0.000137729 2.46093e-11 2.24176e-08 3.19883e-07 0.000207916 -2.41186e-12 4.21709e-09
0.125 -3.33837 59.0589 -9.089e-06 0.00401294 -2.25804e-10 1.77789e-08 -1.38333e-06 0.00100183 1.92077e-12 2.95282e-09 -3.21496e-08 5.96869e-05 4.73007e-13 4.56552e-10 -2.04898e-07 0.000134003 2.68119e-11 2.4359e-08 2.7483e-07 0.000173759 -2.76291e-12 4.63024e-09
0.126 -3.3894 56.1122 -8.89196e-06 0.00392465 -2.29217e-10 2.043e-08 -1.40839e-06 0.000944546 2.1645e-12 3.31154e-09 -3.65285e-08 6.21272e-05 4.71818e-13 4.24011e-10 -1.96861e-07 0.000129148 2.91009e-11 2.63786e-08 2.24532e-07 0.00013635 -3.1557e-12 5.09082e-09
0.127 -3.4257 52.5865 -8.61343e-06 0.00379821 -2.30737e-10 2.32762e-08 -1.42683e-06 0.000882441 2.4334e-12 3.70057e-09 -4.15768e-08 6.51065e-05 4.63446e-13 3.79171e-10 -1.86964e-07 0.000123133 3.14631e-11 2.84654e-08 1.69295e-07 9.63566e-05 -3.5907e-12 5.60056e-09
0.128 -3.44584 48.4729 -8.24957e-06 0.0036316 -2.30109e-10 2.63089e-08 -1.43812e-06 0.000818988 2.7286e-12 4.11997e-09 -4.73389e-08 6.87087e-05 4.47044e-13 3.21908e-10 -1.7516e-07 0.000115943 3.38829e-11 3.06054e-08 1.09548e-07 5.59823e-05 -4.06651e-12 6.16068e-09
0.129 -3.44845 43.7693 -7.79737e-06 0.0034232 -2.2708e-10 2.9515e-08 -1.44178e-06 0.000759388 3.05042e-12 4.56925e-09 -5.38516e-08 7.30065e-05 4.21648e-13 2.55245e-10 -1.6142e-07 0.000107585 3.6342e-11 3.27817e-08 4.58511e-08 3.0946e-05 -4.57992e-12 6.77196e-09
0.13 -3.43221 38.4818 -7.25473e-06 0.00317182 -2.21401e-10 3.28766e-08 -1.4374e-06 0.000710932 3.39815e-12 5.04737e-09 -6.11408e-08 7.8056e-05 3.86107e-13 1.93779e-10 -1.45736e-07 9.80943e-05 3.88189e-11 3.49742e-08 -2.11011e-08 5.89538e-05 -5.12631e-12 7.43479e-09
0.131 -3.39588 32.6279 -6.62061e-06 0.00287676 -2.12838e-10 3.63704e-08 -1.42462e-06 0.000682673 3.76998e-12 5.55269e-09 -6.92196e-08 8.38932e-05 3.39015e-13 1.85343e-10 -1.28123e-07 8.75498e-05 4.12884e-11 3.71595e-08 -9.04762e-08 0.000106079 -5.70016e-12 8.14927e-09
0.132 -3.33832 26.2427 -5.89513e-06 0.00253786 -2.01174e-10 3.99675e-08 -1.4032e-06 0.000683473 4.16289e-12 6.08288e-09 -7.80859e-08 9.05314e-05 2.7867e-13 2.72688e-10 -1.08621e-07 7.61044e-05 4.37207e-11 3.93105e-08 -1.61306e-07 0.000156979 -6.29572e-12 8.91522e-09
0.133 -3.25851 19.4019 -5.07972e-06 0.00215562 -1.86216e-10 4.36329e-08 -1.37295e-06 0.000718531 4.57277e-12 6.63497e-09 -8.77192e-08 9.79604e-05 2.03071e-13 4.27294e-10 -8.72935e-08 6.40486e-05 4.60815e-11 4.13962e-08 -2.32488e-07 0.000209125 -6.90772e-12 9.73228e-09
0.134 -3.15556 12.326 -4.17719e-06 0.00173122 -1.67803e-10 4.73251e-08 -1.33379e-06 0.000787041 4.99448e-12 7.20515e-09 -9.8079e-08 0.000106145 1.09956e-13 6.25338e-10 -6.42358e-08 5.1974e-05 4.83307e-11 4.33816e-08 -3.02799e-07 0.000261349 -7.5319e-12 1.05998e-08
0.135 -3.02872 6.26384 -3.19187e-06 0.00126675 -1.45809e-10 5.0996e-08 -1.2857e-06 0.000883318 5.42206e-12 7.7888e-09 -1.09102e-07 0.000115027 -3.0911e-15 8.59899e-10 -3.95718e-08 4.11928e-05 5.04222e-11 4.52278e-08 -3.70901e-07 0.000312713 -8.16551e-12 1.15171e-08
0.136 -2.87743 7.84004 -2.12964e-06 0.000765867 -1.20155e-10 5.45911e-08 -1.22875e-06 0.000999795 5.84889e-12 8.38032e-09 -1.20701e-07 0.00012452 -1.38492e-13 1.12931e-09 -1.34576e-08 3.45621e-05 5.23041e-11 4.68914e-08 -4.35359e-07 0.000362314 -8.80748e-12 1.24828e-08
0.137 -2.70133 15.4849 -9.98065e-07 0.000243909 -9.08119e-11 5.80493e-08 -1.16311e-06 0.00112917 6.26791e-12 8.97302e-09 -1.32762e-07 0.000134514 -2.9848e-13 1.43329e-09 1.39173e-08 3.59547e-05 5.39182e-11 4.83252e-08 -4.94663e-07 0.000409239 -9.4584e-12 1.34954e-08
0.138 -2.50022 24.3384 1.93574e-07 0.000365382 -5.78052e-11 6.13031e-08 -1.08899e-06 0.00126515 6.67168e-12 9.55903e-09 -1.45144e-07 0.000144873 -4.84879e-13 1.7718e-09 4.23283e-08 4.55711e-05 5.52003e-11 4.94781e-08 -5.47248e-07 0.000452559 -1.01202e-11 1.45529e-08
0.139 -2.27415 33.6655 1.43423e-06 0.000951498 -2.12242e-11 6.42795e-08 -1.00666e-06 0.00140238 7.05247e-12 1.01292e-08 -1.57677e-07 0.000155434 -6.9889e-13 2.1446e-09 7.15145e-08 6.01038e-05 5.60815e-11 5.02956e-08 -5.9153e-07 0.000491334 -1.07954e-11 1.56526e-08
0.14 -2.02339 43.2668 2.71107e-06 0.0015658 1.87767e-11 6.69008e-08 -9.16441e-07 0.00153626 7.40213e-12 1.06729e-08 -1.70167e-07 0.000166008 -9.40893e-13 2.5511e-09 1.01177e-07 7.70734e-05 5.64886e-11 5.07202e-08 -6.25932e-07 0.000524624 -1.14867e-11 1.67912e-08
0.141 -1.74844 53.0258 4.00943e-06 0.00219604 6.19735e-11 6.90856e-08 -8.18671e-07 0.00166273 7.7119e-12 1.11783e-08 -1.82389e-07 0.000176379 -1.21032e-12 2.9902e-09 1.30979e-07 9.52294e-05 5.63457e-11 5.06921e-08 -6.48925e-07 0.000551505 -1.21956e-11 1.79646e-08
0.142 -1.45005 62.8447 5.31282e-06 0.00283465 1.08071e-10 7.07505e-08 -7.137e-07 0.00177814 7.97218e-12 1.16318e-08 -1.94096e-07 0.000186308 -1.50558e-12 3.46021e-09 1.60542e-07 0.000113877 5.55758e-11 5.01499e-08 -6.59068e-07 0.000571085 -1.29218e-11 1.91678e-08
0.143 -1.12921 72.6304 6.60294e-06 0.00347411 1.56702e-10 7.18125e-08 -6.01865e-07 0.00187921 8.17222e-12 1.2019e-08 -2.05017e-07 0.000195534 -1.82411e-12 3.95877e-09 1.89447e-07 0.000132538 5.41028e-11 4.9032e-08 -6.55048e-07 0.000582525 -1.36619e-11 2.03948e-08
0.144 -0.787164 82.2907 7.85969e-06 0.00410655 2.07431e-10 7.21921e-08 -4.83471e-07 0.00196296 8.29993e-12 1.2324e-08 -2.14864e-07 0.000203776 -2.16244e-12 4.48276e-09 2.17235e-07 0.000150813 5.1853e-11 4.72773e-08 -6.35725e-07 0.000585063 -1.44087e-11 2.16383e-08
0.145 -0.425388 91.7329 9.06117e-06 0.00472383 2.59754e-10 7.18172e-08 -3.58774e-07 0.00202679 8.34167e-12 1.25305e-08 -2.23335e-07 0.000210739 -2.51645e-12 5.02818e-09 2.43403e-07 0.000168331 4.87578e-11 4.48265e-08 -6.0018e-07 0.000578047 -1.51506e-11 2.28898e-08
0.146 -0.0456083 100.865 1.01838e-05 0.00531759 3.13108e-10 7.06294e-08 -2.2796e-07 0.00206845 8.28218e-12 1.26218e-08 -2.3012e-07 0.000216117 -2.88158e-12 5.59014e-09 2.67405e-07 0.000184723 4.47552e-11 4.16239e-08 -5.47756e-07 0.000560973 -1.58711e-11 2.41391e-08
0.147 0.350221 109.595 1.12021e-05 0.00587938 3.66875e-10 6.85926e-08 -9.11298e-08 0.00208613 8.10469e-12 1.2582e-08 -2.34905e-07 0.000219607 -3.25311e-12 6.1627e-09 2.88654e-07 0.000199614 3.97915e-11 3.76187e-08 -4.78097e-07 0.000533548 -1.65495e-11 2.53739e-08
0.148 0.759928 117.833 1.20891e-05 0.00640084 4.20396e-10 6.57068e-08 5.17128e-08 0.00207847 7.79109e-12 1.23964e-08 -2.37386e-07 0.000220909 -3.62644e-12 6.73892e-09 3.06524e-07 0.000212614 3.38237e-11 3.27673e-08 -3.91195e-07 0.000495789 -1.71609e-11 2.65798e-08
0.149 1.18114 125.493 1.28159e-05 0.00687383 4.72983e-10 6.20307e-08 2.0067e-07 0.00204466 7.32237e-12 1.20538e-08 -2.37269e-07 0.000219743 -3.99732e-12 7.31075e-09 3.20346e-07 0.000223322 2.68206e-11 2.70372e-08 -2.87413e-07 0.000448213 -1.76777e-11 2.77401e-08
0.15 1.61128 132.492 1.33522e-05 0.00729063 5.23929e-10 5.77202e-08 3.55954e-07 0.00198445 6.6792e-12 1.15485e-08 -2.34283e-07 0.00021586 -4.36197e-12 7.86913e-09 3.29419e-07 0.000231325 1.87644e-11 2.0416e-08 -1.67518e-07 0.000392243 -1.80707e-11 2.88353e-08
0.151 2.04764 138.753 1.36659e-05 0.00764413 5.72531e-10 5.30945e-08 5.17884e-07 0.00189825 5.84265e-12 1.08851e-08 -2.28188e-07 0.000209061 -4.71716e-12 8.40398e-09 3.33008e-07 0.0002362 9.65189e-12 1.29519e-08 -3.26954e-08 0.000331176 -1.83105e-11 2.98434e-08
0.152 2.48734 144.205 1.3723e-05 0.00792804 6.18105e-10 4.87422e-08 6.86875e-07 0.00178719 4.79507e-12 1.00865e-08 -2.18784e-07 0.000199221 -5.06016e-12 8.90439e-09 3.30355e-07 0.000237523 -5.04049e-13 5.20982e-09 1.15444e-07 0.000272618 -1.83687e-11 3.07395e-08
0.153 2.9274 148.785 1.34879e-05 0.0081371 6.60006e-10 4.56422e-08 8.63427e-07 0.00165324 3.52095e-12 9.20932e-09 -2.05916e-07 0.000186331 -5.38855e-12 9.35871e-09 3.20682e-07 0.000234876 -1.16736e-11 6.65185e-09 2.74868e-07 0.000233487 -1.82189e-11 3.14962e-08
0.154 3.36474 152.436 1.29233e-05 0.00826733 6.97647e-10 4.51334e-08 1.04809e-06 0.00149941 2.00774e-12 8.37151e-09 -1.89485e-07 0.00017056 -5.70007e-12 9.75483e-09 3.03208e-07 0.000227867 -2.3809e-11 1.65242e-08 4.43142e-07 0.000239787 -1.78371e-11 3.2084e-08
0.155 3.79624 155.114 1.19898e-05 0.00831632 7.30524e-10 4.84285e-08 1.24145e-06 0.00133012 2.46605e-13 7.78968e-09 -1.69454e-07 0.000152388 -5.99229e-12 1.00804e-08 2.77154e-07 0.000216149 -3.68437e-11 2.77569e-08 6.17458e-07 0.000301082 -1.72018e-11 3.24713e-08
0.156 4.21874 156.782 1.06461e-05 0.00828357 7.58232e-10 5.59033e-08 1.44406e-06 0.00115192 -1.76697e-12 7.78022e-09 -1.45852e-07 0.000132868 -6.2624e-12 1.0323e-08 2.41766e-07 0.000199479 -5.06918e-11 3.99235e-08 7.94685e-07 0.000401354 -1.6293e-11 3.26257e-08
0.157 4.62908 157.414 8.84885e-06 0.0081709 7.80487e-10 6.70682e-08 1.65643e-06 0.000975081 -4.03268e-12 8.62388e-09 -1.18775e-07 0.000114181 -6.50699e-12 1.04709e-08 1.9633e-07 0.000177822 -6.52479e-11 5.28995e-08 9.71427e-07 0.000524552 -1.50914e-11 3.2515e-08
0.158 5.02416 156.998 6.55228e-06 0.00798304 7.97139e-10 8.11462e-08 1.87893e-06 0.000816639 -6.54499e-12 1.03768e-08 -8.83919e-08 0.000100565 -6.72198e-12 1.05126e-08 1.40194e-07 0.000151616 -8.03866e-11 6.658e-08 1.1441e-06 0.000661762 -1.35773e-11 3.21093e-08
0.159 5.40093 155.529 3.70844e-06 0.00772845 8.08191e-10 9.74567e-08 2.11178e-06 0.000704519 -9.29274e-12 1.29057e-08 -5.49406e-08 9.83885e-05 -6.90258e-12 1.04379e-08 7.27951e-08 0.000122538 -9.59634e-11 8.08491e-08 1.30901e-06 0.000807869 -1.17289e-11 3.13849e-08
0.16 5.75644 153.018 2.66865e-07 0.00742049 8.13805e-10 1.15481e-07 2.35496e-06 0.000673701 -1.22589e-11 1.6048e-08 -1.87238e-08 0.00011205 -7.04351e-12 1.02379e-08 -6.31393e-09 9.59527e-05 -1.11815e-10 9.5573e-08 1.46247e-06 0.000959278 -9.52158e-12 3.03297e-08
0.161 6.08791 149.483 -3.82546e-06 0.00707903 8.14307e-10 1.34816e-07 2.60813e-06 0.000739728 -1.54202e-11 1.9679e-08 1.98974e-08 0.00013974 -7.13928e-12 9.9054e-09 -9.74311e-08 8.6373e-05 -1.2776e-10 1.10598e-07 1.60089e-06 0.00111296 -6.92697e-12 2.89538e-08
0.162 6.39268 144.958 -8.62417e-06 0.0067327 8.10188e-10 1.55123e-07 2.87061e-06 0.000881472 -1.87469e-11 2.37084e-08 6.05131e-08 0.000176939 -7.18464e-12 9.43523e-09 -2.00672e-07 0.000109863 -1.43602e-10 1.25749e-07 1.72089e-06 0.00126603 -3.91288e-12 2.73074e-08
0.163 6.66831 139.485 -1.41875e-05 0.00642116 8.02092e-10 1.76099e-07 3.14129e-06 0.00106657 -2.22022e-11 2.80637e-08 1.02677e-07 0.000220186 -7.17508e-12 8.82475e-09 -3.15932e-07 0.000160286 -1.59128e-10 1.40831e-07 1.81943e-06 0.00141565 -4.4383e-13 2.5512e-08
0.164 6.91258 133.116 -2.05762e-05 0.00619621 7.90801e-10 1.97451e-07 3.41856e-06 0.0012721 -2.57421e-11 3.26784e-08 1.45924e-07 0.000267333 -7.10734e-12 8.07456e-09 -4.4285e-07 0.000226437 -1.74115e-10 1.55629e-07 1.8939e-06 0.00155887 3.51772e-12 2.38105e-08
0.165 7.12351 125.916 -2.78535e-05 0.00611858 7.77212e-10 2.18889e-07 3.70031e-06 0.00148499 -2.93149e-11 3.74849e-08 1.89783e-07 0.000316979 -6.97996e-12 7.18981e-09 -5.80766e-07 0.000303215 -1.88326e-10 1.69908e-07 1.94221e-06 0.00169267 8.0094e-12 2.26302e-08
0.166 7.29938 117.956 -3.60845e-05 0.00624724 7.62297e-10 2.40115e-07 3.98384e-06 0.00169817 -3.28604e-11 4.24103e-08 2.33805e-07 0.000368103 -6.79359e-12 6.18314e-09 -7.28686e-07 0.000388355 -2.01521e-10 1.83419e-07 1.96291e-06 0.00181394 1.30664e-11 2.25919e-08
0.167 7.43876 109.316 -4.53363e-05 0.0066234 7.47065e-10 2.60822e-07 4.26588e-06 0.00190812 -3.63103e-11 4.73744e-08 2.77576e-07 0.000419887 -6.55122e-12 5.08229e-09 -8.85242e-07 0.000480448 -2.13449e-10 1.95899e-07 1.95521e-06 0.00191953 1.87184e-11 2.43313e-08
0.168 7.54052 100.083 -5.56769e-05 0.00725969 7.32506e-10 2.80682e-07 4.54252e-06 0.0021136 -3.95875e-11 5.22883e-08 3.20749e-07 0.000471645 -6.25812e-12 3.95303e-09 -1.04866e-06 0.000578269 -2.23859e-10 2.07074e-07 1.91904e-06 0.00200622 2.49864e-11 2.81735e-08
0.169 7.60385 90.3502 -6.71748e-05 0.0081431 7.19525e-10 2.99345e-07 4.80928e-06 0.00231496 -4.26066e-11 5.70546e-08 3.6306e-07 0.000522798 -5.92154e-12 2.97463e-09 -1.21674e-06 0.000680526 -2.32498e-10 2.16664e-07 1.85506e-06 0.00207082 3.18795e-11 3.40378e-08
0.17 7.62824 80.2161 -7.98978e-05 0.00924743 7.08876e-10 3.16429e-07 5.06112e-06 0.00251377 -4.52746e-11 6.15676e-08 4.04351e-07 0.000572869 -5.55002e-12 2.60409e-09 -1.3868e-06 0.000785754 -2.39118e-10 2.24387e-07 1.76459e-06 0.00211021 3.93914e-11 4.16506e-08
0.171 7.61353 69.7835 -9.39124e-05 0.0105445 7.0108e-10 3.3151e-07 5.29246e-06 0.00271238 -4.74918e-11 6.57143e-08 4.44595e-07 0.000621492 -5.15253e-12 3.27767e-09 -1.55571e-06 0.00089226 -2.43471e-10 2.29967e-07 1.64957e-06 0.0021214 4.7498e-11 5.0737e-08
0.172 7.55986 59.1594 -0.000109282 0.01201 6.96341e-10 3.44115e-07 5.49726e-06 0.00291352 -4.91527e-11 6.93764e-08 4.83909e-07 0.000668418 -4.73713e-12 4.69773e-09 -1.71985e-06 0.000998096 -2.4532e-10 2.33135e-07 1.51243e-06 0.00210162 5.61547e-11 6.10729e-08
0.173 7.4677 48.4574 -0.000126064 0.0136245 6.9446e-10 3.53706e-07 5.66914e-06 0.00311992 -5.01486e-11 7.24327e-08 5.22569e-07 0.000713534 -4.30955e-12 6.48919e-09 -1.87513e-06 0.00110104 -2.44436e-10 2.33637e-07 1.35592e-06 0.00204842 6.52941e-11 7.24709e-08
0.174 7.33784 37.8041 -0.000144313 0.0153725 6.94744e-10 3.59681e-07 5.80147e-06 0.00333386 -5.03688e-11 7.47628e-08 5.61018e-07 0.000756861 -3.8714e-12 8.50039e-09 -2.01703e-06 0.0011986 -2.40602e-10 2.31243e-07 1.18289e-06 0.00195986 7.48247e-11 8.47565e-08
0.175 7.17137 27.3635 -0.000164072 0.017241 6.95923e-10 3.61365e-07 5.8875e-06 0.00355679 -4.97039e-11 7.6253e-08 5.9987e-07 0.000798566 -3.41843e-12 1.06766e-08 -2.14061e-06 0.00128803 -2.33618e-10 2.25751e-07 9.96086e-07 0.00183471 8.46296e-11 9.77493e-08
0.176 6.96967 17.4472 -0.000185375 0.019218 6.96071e-10 3.58022e-07 5.92056e-06 0.00378906 -4.80481e-11 7.68035e-08 6.399e-07 0.000838958 -2.93857e-12 1.29985e-08 -2.24057e-06 0.00136633 -2.23299e-10 2.16997e-07 7.9782e-07 0.00167295 9.45646e-11 1.1125e-07
0.177 6.73439 9.25929 -0.000208245 0.0212908 6.92539e-10 3.48891e-07 5.89416e-06 0.00402976 -4.5303e-11 7.63404e-08 6.8204e-07 0.000878475 -2.41014e-12 1.54635e-08 -2.31131e-06 0.00143029 -2.09481e-10 2.04867e-07 5.89715e-07 0.00147664 1.04458e-10 1.25033e-07
0.178 6.46745 8.69012 -0.000232689 0.0234453 6.81901e-10 3.33263e-07 5.80226e-06 0.00427673 -4.13808e-11 7.48338e-08 7.27346e-07 0.000917671 -1.80026e-12 1.80794e-08 -2.34704e-06 0.00147658 -1.92026e-10 1.89311e-07 3.72375e-07 0.00125212 1.14107e-10 1.38838e-07
0.179 6.17099 15.8358 -0.000258699 0.0256646 6.59926e-10 3.10658e-07 5.63942e-06 0.00452665 -3.62081e-11 7.2326e-08 7.76979e-07 0.000957187 -1.06344e-12 2.08633e-08 -2.34188e-06 0.00150177 -1.7082e-10 1.70368e-07 1.45084e-07 0.00101599 1.2328e-10 1.52371e-07
0.18 5.84737 24.167 -0.000286249 0.0279284 6.21574e-10 2.81235e-07 5.40103e-06 0.0047753 -2.97289e-11 6.89777e-08 8.32158e-07 0.000997717 -1.40651e-13 2.38405e-08 -2.28994e-06 0.00150247 -1.45783e-10 1.48216e-07 -9.44657e-08 0.000811907 1.31713e-10 1.65301e-07
0.181 5.49912 32.3233 -0.000315292 0.0302129 5.61023e-10 2.46792e-07 5.0835e-06 0.00501782 -2.19085e-11 6.51428e-08 8.94114e-07 0.00103997 1.04104e-12 2.70448e-08 -2.18548e-06 0.00147551 -1.16869e-10 1.23288e-07 -3.50413e-07 0.000739133 1.39106e-10 1.77261e-07
0.182 5.12893 40.0101 -0.000345765 0.03249 4.71736e-10 2.13246e-07 4.68447e-06 0.00524904 -1.27364e-11 6.14772e-08 9.64036e-07 0.00108461 2.5683e-12 3.05184e-08 -2.02303e-06 0.00141814 -8.40765e-11 9.66074e-08 -6.28891e-07 0.00089499 1.45127e-10 1.87852e-07
0.183 4.73964 47.1119 -0.000377581 0.0347281 3.46565e-10 1.95444e-07 4.20301e-06 0.00546387 -2.22894e-12 5.90494e-08 1.04301e-06 0.00113223 4.54066e-12 3.43114e-08 -1.79754e-06 0.00132851 -4.74501e-11 7.09447e-08 -9.38107e-07 0.00123982 1.49408e-10 1.96651e-07
0.184 4.33416 53.5662 -0.000410638 0.0368919 1.77908e-10 2.16341e-07 3.6398e-06 0.00565767 9.56772e-12 5.9295e-08 1.13194e-06 0.00118326 7.06877e-12 3.84817e-08 -1.50453e-06 0.0012065 -7.09294e-12 5.46631e-08 -1.28831e-06 0.00169454 1.51549e-10 2.03218e-07
0.185 3.91548 59.3349 -0.000444814 0.0389439 -4.20918e-11 2.85896e-07 2.99723e-06 0.00582664 2.25756e-11 6.35746e-08 1.23149e-06 0.00123793 1.02719e-11 4.30933e-08 -1.14021e-06 0.00105565 3.68261e-11 6.21829e-08 -1.69161e-06 0.00221804 1.5112e-10 2.07114e-07
0.186 3.48665 64.3955 -0.000479977 0.040845 -3.21288e-10 3.95535e-07 2.27956e-06 0.00596833 3.6683e-11 7.2504e-08 1.34202e-06 0.00129622 1.42748e-11 4.82148e-08 -7.01615e-07 0.000888037 8.40613e-11 9.096e-08 -2.16169e-06 0.0027916 1.47662e-10 2.07929e-07
0.187 3.05071 68.7372 -0.000515986 0.042557 -6.6723e-10 5.36135e-07 1.49295e-06 0.00608212 5.17425e-11 8.5788e-08 1.46348e-06 0.00135777 1.92033e-11 5.39164e-08 -1.86729e-07 0.000737201 1.34278e-10 1.29225e-07 -2.7133e-06 0.00340514 1.40702e-10 2.05319e-07
0.188 2.61069 72.3593 -0.000552704 0.0440447 -1.0868e-09 7.02831e-07 6.45509e-07 0.00616986 6.757e-11 1.02657e-07 1.59537e-06 0.00142186 2.51793e-11 6.02669e-08 4.05441e-07 0.000679939 1.8704e-10 1.71658e-07 -3.36161e-06 0.00405211 1.29755e-10 1.99077e-07
0.189 2.16957 75.2698 -0.000590003 0.0452797 -1.58583e-09 8.92891e-07 -2.52786e-07 0.00623663 8.3943e-11 1.22281e-07 1.73668e-06 0.00148729 3.23155e-11 6.73287e-08 1.07478e-06 0.000803632 2.41792e-10 2.16065e-07 -4.12139e-06 0.00472769 1.1434e-10 1.8925e-07
0.19 1.73029 77.4847 -0.000627781 0.0462446 -2.16864e-09 1.10411e-06 -1.19018e-06 0.00629154 1.00601e-10 1.43904e-07 1.88584e-06 0.00155241 4.07083e-11 7.51531e-08 1.82006e-06 0.00109974 2.97849e-10 2.61151e-07 -5.00599e-06 0.00542814 9.39953e-11 1.76366e-07
0.191 1.29565 79.0268 -0.000665975 0.0469392 -2.83757e-09 1.33398e-06 -2.15334e-06 0.00634868 1.17243e-10 1.66832e-07 2.04064e-06 0.00161499 5.04312e-11 8.37732e-08 2.63891e-06 0.00150963 3.54378e-10 3.05886e-07 -6.02622e-06 0.00615063 6.82936e-11 1.61859e-07
0.192 0.868375 79.9251 -0.000704586 0.0473884 -3.59251e-09 1.57929e-06 -3.12762e-06 0.00642776 1.33533e-10 1.90394e-07 2.19828e-06 0.00167224 6.15266e-11 9.31975e-08 3.52787e-06 0.00199612 4.10383e-10 3.49318e-07 -7.18903e-06 0.00689322 3.68645e-11 1.48811e-07
0.193 0.451033 80.2138 -0.000743699 0.0476527 -4.43039e-09 1.83585e-06 -4.09741e-06 0.00655432 1.49096e-10 2.13904e-07 2.35531e-06 0.00172075 7.39979e-11 1.03402e-07 4.48248e-06 0.00254009 4.64695e-10 3.90505e-07 -8.4962e-06 0.00765493 -5.85141e-13 1.42747e-07
0.194 0.0460397 79.9314 -0.000783515 0.0478404 -5.34469e-09 2.09824e-06 -5.04658e-06 0.00675865 1.63525e-10 2.36636e-07 2.50766e-06 0.00175651 8.78008e-11 1.14321e-07 5.49738e-06 0.00312954 5.15962e-10 4.28495e-07 -9.94289e-06 0.00843578 -4.42461e-11 1.50729e-07
0.195 -0.34436 79.12 -0.000824377 0.0481213 -6.32506e-09 2.35975e-06 -5.95901e-06 0.00707337 1.76388e-10 2.57816e-07 2.65068e-06 0.00177494 1.02834e-10 1.25839e-07 6.56647e-06 0.00375472 5.62642e-10 4.62332e-07 -1.15163e-05 0.00923679 -9.41814e-11 1.7708e-07
0.196 -0.718111 77.8242 -0.000866814 0.048738 -7.35687e-09 2.61221e-06 -6.81919e-06 0.0075295 1.87228e-10 2.76613e-07 2.7792e-06 0.00177091 1.18932e-10 1.37784e-07 7.68308e-06 0.00440628 6.03013e-10 4.91059e-07 -1.31942e-05 0.01006 -1.50298e-10 2.20822e-07
0.197 -1.07335 76.0907 -0.000911582 0.0500064 -8.42096e-09 2.84595e-06 -7.61291e-06 0.00815247 1.9558e-10 2.92148e-07 2.88761e-06 0.00173885 1.35853e-10 1.49916e-07 8.8402e-06 0.00507448 6.35179e-10 5.13739e-07 -1.49441e-05 0.0109082 -2.1232e-10 2.78491e-07
0.198 -1.40844 73.9668 -0.000959707 0.0522977 -9.49345e-09 3.04977e-06 -8.328e-06 0.0089595 2.00977e-10 3.03497e-07 2.96996e-06 0.00167288 1.53274e-10 1.61919e-07 1.00307e-05 0.00574892 6.57101e-10 5.2948e-07 -1.67219e-05 0.0117849 -2.79756e-10 3.46876e-07
0.199 -1.72194 71.5004 -0.00101254 0.0559966 -1.05457e-08 3.21103e-06 -8.95516e-06 0.00995921 2.02961e-10 3.09704e-07 3.02008e-06 0.00156703 1.70782e-10 1.73399e-07 1.12474e-05 0.00641848 6.6663e-10 5.37465e-07 -1.84719e-05 0.012694 -3.51872e-10 4.23489e-07
0.2 -2.01264 68.7389 -0.00107181 0.0614524 -1.15445e-08 3.31573e-06 -9.4887e-06 0.0111531 2.01099e-10 3.09804e-07 3.03173e-06 0.00141555 1.87868e-10 1.83874e-07 1.24836e-05 0.00707141 6.61563e-10 5.37001e-07 -2.01259e-05 0.013639 -4.27661e-10 5.0625e-07
0.201 -2.27956 65.7288 -0.0011397 0.0689478 -1.24523e-08 3.34878e-06 -9.92746e-06 0.0125375 1.94999e-10 3.02839e-07 2.99879e-06 0.0012136 2.0392e-10 1.92775e-07 1.37329e-05 0.00769542 6.39711e-10 5.27581e-07 -2.1604e-05 0.0146231 -5.05815e-10 5.93181e-07
0.202 -2.52193 62.5151 -0.00121887 0.0787072 -1.32279e-08 3.29441e-06 -1.02755e-05 0.0141056 1.84318e-10 2.87892e-07 2.91536e-06 0.000959028 2.18228e-10 1.99444e-07 1.49894e-05 0.00827797 5.98988e-10 5.08993e-07 -2.28152e-05 0.0156486 -5.84696e-10 6.82227e-07
0.203 -2.73921 59.1407 -0.00131259 0.090936 -1.3827e-08 3.13687e-06 -1.05427e-05 0.0158483 1.68787e-10 2.64125e-07 2.77603e-06 0.000659795 2.29977e-10 2.03144e-07 1.62482e-05 0.00880647 5.37515e-10 4.81475e-07 -2.3659e-05 0.0167157 -6.6232e-10 7.71154e-07
0.204 -2.9311 55.6463 -0.00142473 0.105869 -1.42036e-08 2.86176e-06 -1.07458e-05 0.0177546 1.48217e-10 2.30837e-07 2.57599e-06 0.000386997 2.38258e-10 2.03064e-07 1.75048e-05 0.00926867 4.53735e-10 4.46021e-07 -2.40271e-05 0.0178228 -7.36335e-10 8.57503e-07
0.205 -3.09748 52.0698 -0.0015599 0.123813 -1.43111e-08 2.45918e-06 -1.0908e-05 0.0198118 1.22517e-10 1.87578e-07 2.31129e-06 0.0004858 2.42073e-10 1.98345e-07 1.87554e-05 0.00965294 3.46547e-10 4.04917e-07 -2.38063e-05 0.0189655 -8.04013e-10 9.38577e-07
0.206 -3.23846 48.4464 -0.00172349 0.145175 -1.41036e-08 1.93354e-06 -1.10599e-05 0.0220047 9.17062e-11 1.34506e-07 1.97897e-06 0.000954045 2.40352e-10 1.88118e-07 1.99965e-05 0.00994877 2.1545e-10 3.62763e-07 -2.28819e-05 0.0201364 -8.62255e-10 1.01146e-06
0.207 -3.35436 44.8083 -0.00192175 0.170485 -1.35384e-08 1.34782e-06 -1.12387e-05 0.0243156 5.59209e-11 7.46424e-08 1.57726e-06 0.00155818 2.31974e-10 1.71582e-07 2.12251e-05 0.0101473 6.06805e-11 3.28067e-07 -2.11411e-05 0.0213245 -9.07599e-10 1.07307e-06
0.208 -3.44566 41.1846 -0.00216182 0.200401 -1.25772e-08 1.05242e-06 -1.14883e-05 0.0267233 1.5426e-11 4.55883e-08 1.10571e-06 0.00225281 2.15787e-10 1.48192e-07 2.2438e-05 0.0102416 -1.1664e-10 3.14101e-07 -1.84776e-05 0.0225151 -9.36255e-10 1.12022e-06
0.209 -3.51303 37.6014 -0.00245186 0.235716 -1.11888e-08 1.65432e-06 -1.18581e-05 0.0292033 -2.93815e-11 1.13106e-07 5.65371e-07 0.00302543 1.9065e-10 1.18235e-07 2.36314e-05 0.010228 -3.14375e-10 3.34319e-07 -1.47961e-05 0.0236897 -9.44147e-10 1.14975e-06
0.21 -3.55732 34.0819 -0.00280105 0.277352 -9.35128e-09 2.85152e-06 -1.24013e-05 0.0317268 -7.79696e-11 2.08169e-07 -4.11311e-08 0.00386751 1.55462e-10 8.52392e-08 2.48009e-05 0.0101062 -5.29263e-10 3.92424e-07 -1.00171e-05 0.0248259 -9.26983e-10 1.15874e-06
0.211 -3.5795 30.6463 -0.00321967 0.326357 -7.05428e-09 4.35719e-06 -1.31737e-05 0.0342611 -1.29671e-10 3.15173e-07 -7.09506e-07 0.00476981 1.09214e-10 6.70683e-08 2.59406e-05 0.00988109 -7.56833e-10 4.81372e-07 -4.08188e-06 0.0258979 -8.80339e-10 1.14478e-06
0.212 -3.5807 27.3124 -0.0037191 0.383888 -4.30124e-09 6.0973e-06 -1.4231e-05 0.0367692 -1.83686e-10 4.31128e-07 -1.43376e-06 0.00572111 5.10371e-11 9.69647e-08 2.70428e-05 0.00956374 -9.91367e-10 5.91548e-07 3.04326e-06 0.0268772 -7.99777e-10 1.10653e-06
0.213 -3.56216 24.0953 -0.0043119 0.451203 -1.11165e-09 8.03928e-06 -1.56254e-05 0.0392103 -2.39088e-10 5.53893e-07 -2.20623e-06 0.00670784 -1.97428e-11 1.63792e-07 2.80976e-05 0.00917388 -1.22591e-09 7.15171e-07 1.13625e-05 0.0277339 -6.80975e-10 1.04468e-06
0.214 -3.52523 21.0079 -0.00501176 0.529643 2.4771e-09 1.01542e-05 -1.74029e-05 0.0415403 -2.94833e-10 6.81164e-07 -3.01758e-06 0.00771396 -1.03544e-10 2.50462e-07 2.90928e-05 0.00874242 -1.45232e-09 8.4635e-07 2.0847e-05 0.0284384 -5.19888e-10 9.63831e-07
0.215 -3.47133 18.0614 -0.00583355 0.620616 6.40826e-09 1.24076e-05 -1.95988e-05 0.0437126 -3.4977e-10 8.10287e-07 -3.85703e-06 0.00872103 -2.00468e-10 3.5217e-07 3.00135e-05 0.00831465 -1.66146e-09 9.80268e-07 3.14329e-05 0.0289646 -3.12927e-10 8.76209e-07
0.216 -3.40197 15.2652 -0.00679325 0.725583 1.06047e-08 1.47563e-05 -2.22331e-05 0.0456795 -4.02658e-10 9.38215e-07 -4.71246e-06 0.00970832 -3.10237e-10 4.67169e-07 3.0842e-05 0.00795246 -1.84336e-09 1.11263e-06 4.3019e-05 0.0292948 -5.71563e-11 8.08004e-07
0.217 -3.3187 12.6276 -0.00790792 0.846039 1.49685e-08 1.71467e-05 -2.53063e-05 0.0473945 -4.52178e-10 1.06153e-06 -5.57077e-06 0.0106531 -4.32134e-10 5.94179e-07 3.15585e-05 0.0077323 -1.98758e-09 1.23939e-06 5.54678e-05 0.0294256 2.49489e-10 8.03152e-07
0.218 -3.22312 10.1561 -0.0091956 0.983496 1.93817e-08 1.9514e-05 -2.8794e-05 0.0488143 -4.96962e-10 1.17646e-06 -6.41823e-06 0.0115312 -5.64947e-10 7.31741e-07 3.21412e-05 0.00773378 -2.08356e-09 1.35667e-06 6.86065e-05 0.0293784 6.07979e-10 9.05509e-07
0.219 -3.11681 7.85889 -0.0106753 1.13946 2.37073e-08 2.17817e-05 -3.26419e-05 0.0499028 -5.35616e-10 1.27898e-06 -7.24101e-06 0.0123171 -7.06917e-10 8.77984e-07 3.25673e-05 0.00801772 -2.12109e-09 1.46079e-06 8.22301e-05 0.0292128 1.01796e-09 1.12509e-06
0.22 -3.0014 5.74651 -0.0123667 1.31541 2.7792e-08 2.38618e-05 -3.67615e-05 0.0506354 -5.66749e-10 1.36491e-06 -8.02585e-06 0.0129851 -8.557e-10 1.03053e-06 3.28143e-05 0.0086049 -2.0909e-09 1.54836e-06 9.61069e-05 0.0290435 1.47753e-09 1.44192e-06
0.221 -2.87848 3.84024 -0.0142902 1.51278 3.14695e-08 2.56552e-05 -4.10254e-05 0.0510052 -5.89011e-10 1.43008e-06 -8.76085e-06 0.0135095 -1.00834e-09 1.18641e-06 3.2861e-05 0.00947236 -1.98522e-09 1.61644e-06 0.000109985 0.0290584 1.983e-09 1.83238e-06
0.222 -2.74961 2.20983 -0.0164666 1.73292 3.45656e-08 2.70527e-05 -4.5264e-05 0.0510309 -6.01129e-10 1.47055e-06 -9.4365e-06 0.013866 -1.16125e-09 1.34206e-06 3.26895e-05 0.0105683 -1.79842e-09 1.66274e-06 0.000123601 0.0295264 2.52871e-09 2.27841e-06
0.223 -2.61631 1.2348 -0.0189169 1.97708 3.69038e-08 2.79361e-05 -4.92631e-05 0.0507665 -6.01954e-10 1.48292e-06 -1.00469e-05 0.0140327 -1.31023e-09 1.49328e-06 3.22873e-05 0.0118305 -1.52769e-09 1.68586e-06 0.000136688 0.0307759 3.10686e-09 2.76594e-06
0.224 -2.48004 1.71263 -0.0216622 2.24636 3.8313e-08 2.81812e-05 -5.27631e-05 0.0503138 -5.90508e-10 1.46493e-06 -1.05915e-05 0.013991 -1.4505e-09 1.63528e-06 3.16489e-05 0.0131981 -1.17365e-09 1.68553e-06 0.000148989 0.0331323 3.70733e-09 3.28237e-06
0.225 -2.3422 2.74799 -0.0247232 2.54171 3.86354e-08 2.76596e-05 -5.54601e-05 0.0498345 -5.66036e-10 1.41621e-06 -1.10762e-05 0.0137282 -1.5767e-09 1.76266e-06 3.07784e-05 0.0146154 -7.40869e-10 1.66297e-06 0.000160267 0.0368342 4.31762e-09 3.81508e-06
0.226 -2.20409 3.74379 -0.0281201 2.86384 3.77368e-08 2.62425e-05 -5.7009e-05 0.0495599 -5.28056e-10 1.33986e-06 -1.15165e-05 0.0132393 -1.68304e-09 1.86951e-06 2.96912e-05 0.0160321 -2.38372e-10 1.62122e-06 0.000170316 0.0419832 4.92278e-09 4.35063e-06
0.227 -2.06693 4.60058 -0.031872 3.21325 3.5516e-08 2.38054e-05 -5.70297e-05 0.0497883 -4.76417e-10 1.24513e-06 -1.19392e-05 0.0125314 -1.76336e-09 1.94948e-06 2.84159e-05 0.0174019 3.20125e-10 1.56546e-06 0.000178974 0.0485544 5.50545e-09 4.87442e-06
0.228 -1.93183 5.296 -0.0359971 3.59014 3.19168e-08 2.02332e-05 -5.51154e-05 0.0508584 -4.11352e-10 1.15212e-06 -1.23854e-05 0.0116296 -1.81127e-09 1.99589e-06 2.69952e-05 0.0186813 9.16122e-10 1.50334e-06 0.00018613 0.0564421 6.04596e-09 5.37069e-06
0.229 -1.79981 5.82432 -0.0405116 3.9944 2.69388e-08 1.54299e-05 -5.08453e-05 0.053094 -3.33526e-10 1.09734e-06 -1.2914e-05 0.0105889 -1.82028e-09 2.00188e-06 2.54864e-05 0.0198294 1.52653e-09 1.44492e-06 0.000191735 0.065499 6.5225e-09 5.82254e-06
0.23 -1.67175 6.18566 -0.0454299 4.42555 2.0649e-08 9.34863e-06 -4.38002e-05 0.0567331 -2.44088e-10 1.13065e-06 -1.36055e-05 0.00951386 -1.78403e-09 1.96063e-06 2.39612e-05 0.020808 2.12416e-09 1.40195e-06 0.000195806 0.0755583 6.91138e-09 6.21232e-06
0.231 -1.54845 6.38315 -0.0507638 4.88273 1.31926e-08 2.54629e-06 -3.35811e-05 0.0618763 -1.44713e-10 1.28957e-06 -1.4566e-05 0.00858963 -1.69649e-09 1.86554e-06 2.25031e-05 0.0215831 2.67856e-09 1.38599e-06 0.000198427 0.0864401 7.18745e-09 6.52203e-06
0.232 -1.43054 6.42203 -0.0565226 5.36465 4.80277e-09 7.68517e-06 -1.98327e-05 0.068482 -3.76351e-11 1.57436e-06 -1.59318e-05 0.00810155 -1.55213e-09 1.71067e-06 2.12048e-05 0.0221294 3.15718e-09 1.40548e-06 0.000199747 0.0979517 7.32453e-09 6.73407e-06
0.233 -1.31859 6.30936 -0.062712 5.86956 -4.19102e-09 1.79323e-05 -2.26962e-06 0.0764002 7.43255e-11 1.96012e-06 -1.78747e-05 0.00835839 -1.34625e-09 1.4912e-06 2.01621e-05 0.0224375 3.52698e-09 1.46312e-06 0.000199975 0.109887 7.296e-09 6.83216e-06
0.234 -1.21299 6.05384 -0.0693342 6.39521 -1.3357e-08 2.96475e-05 1.92942e-05 0.0854178 1.87743e-10 2.41912e-06 -2.06075e-05 0.0094887 -1.07516e-09 1.20482e-06 1.94675e-05 0.0225275 3.75633e-09 1.55557e-06 0.000199362 0.122025 7.07551e-09 6.80291e-06
0.235 -1.11405 5.66578 -0.0763874 6.93886 -2.2158e-08 4.2637e-05 4.49126e-05 0.0952934 2.98581e-10 2.92793e-06 -2.43897e-05 0.0113655 -7.36511e-10 8.56283e-07 1.91999e-05 0.0224723 3.81723e-09 1.67573e-06 0.000198189 0.134132 6.63773e-09 6.63809e-06
0.236 -1.02196 5.15704 -0.0838653 7.49722 -2.99517e-08 5.67179e-05 7.4473e-05 0.105777 4.022e-10 3.46625e-06 -2.95336e-05 0.0137628 -3.29475e-10 4.87764e-07 1.9413e-05 0.0224323 3.68782e-09 1.81588e-06 0.000196734 0.145965 5.95923e-09 6.33864e-06
0.237 -0.936806 4.54091 -0.0917569 8.06645 -3.59955e-08 7.16517e-05 0.00010766 0.116619 4.93373e-10 4.01492e-06 -3.64109e-05 0.0164836 1.44956e-10 4.23921e-07 2.01206e-05 0.0226977 3.35506e-09 1.97008e-06 0.000195249 0.157279 5.01943e-09 5.92191e-06
0.238 -0.858552 3.83211 -0.100046 8.64217 -3.94557e-08 8.71314e-05 0.000143918 0.127575 5.66324e-10 4.55456e-06 -4.54593e-05 0.0193803 6.83776e-10 9.00262e-07 2.12799e-05 0.0237087 2.81739e-09 2.13511e-06 0.000193918 0.167829 3.80158e-09 5.4352e-06
0.239 -0.787085 3.04679 -0.108711 9.21942 -3.94228e-08 0.000102776 0.000182416 0.138409 6.14771e-10 5.06494e-06 -5.71884e-05 0.0223403 1.28177e-09 1.5514e-06 2.27717e-05 0.0259966 2.08731e-09 2.31028e-06 0.000192818 0.177384 2.29379e-09 4.97974e-06
0.24 -0.722203 2.20305 -0.117724 9.79272 -3.49317e-08 0.000118125 0.000222013 0.148892 6.32001e-10 5.52488e-06 -7.21866e-05 0.0252724 1.93138e-09 2.29139e-06 2.4379e-05 0.0300302 1.19369e-09 2.49624e-06 0.000191868 0.18574 4.90069e-10 4.73781e-06
0.241 -0.663625 1.32419 -0.127053 10.3561 -2.49894e-08 0.00013264 0.000261228 0.158809 6.10954e-10 5.91235e-06 -9.11271e-05 0.0281007 2.6226e-09 3.09867e-06 2.57633e-05 0.0360852 1.83515e-10 2.69308e-06 0.000190787 0.19273 -1.6087e-09 4.94717e-06
0.242 -0.611006 0.483084 -0.136659 10.9029 -8.60817e-09 0.000145703 0.000298212 0.167959 5.44337e-10 6.20504e-06 -0.000114773 0.030762 3.34296e-09 3.95829e-06 2.64391e-05 0.0442525 -8.77013e-10 2.89833e-06 0.000189035 0.198241 -3.99382e-09 5.75919e-06
0.243 -0.563945 0.648833 -0.146495 11.4262 1.5154e-08 0.000156621 0.000330728 0.176163 4.24757e-10 6.38112e-06 -0.000143984 0.0332072 4.0776e-09 4.8547e-06 2.57481e-05 0.0545281 -1.90237e-09 3.10507e-06 0.000185768 0.202232 -6.64794e-09 7.14076e-06
0.244 -0.521994 1.52165 -0.156512 11.9186 4.7147e-08 0.000164631 0.000356143 0.183264 2.44895e-10 6.42062e-06 -0.000179719 0.0354046 4.80933e-09 5.77023e-06 2.28323e-05 0.0668798 -2.78876e-09 3.30112e-06 0.000179783 0.204756 -9.54437e-09 8.96649e-06
0.245 -0.484674 2.40625 -0.16665 12.3723 8.8076e-08 0.000168909 0.000371419 0.189136 -2.2965e-12 6.30754e-06 -0.000223043 0.0373443 5.51894e-09 6.68473e-06 1.6607e-05 0.0812687 -3.41649e-09 3.46941e-06 0.000169475 0.205975 -1.26466e-08 1.11182e-05
0.246 -0.451481 3.25649 -0.176848 12.7792 1.38444e-07 0.000168582 0.000373123 0.193688 -3.2336e-10 6.03377e-06 -0.000275125 0.0390443 6.18543e-09 7.57557e-06 5.7361e-06 0.0976443 -3.65391e-09 3.58987e-06 0.000152799 0.206177 -1.59079e-08 1.35044e-05
0.247 -0.421901 4.0529 -0.187036 13.1309 1.98488e-07 0.000162748 0.000357448 0.196868 -7.24058e-10 5.60652e-06 -0.000337249 0.0405573 6.78649e-09 8.41782e-06 -1.13926e-05 0.115933 -3.363e-09 3.64355e-06 0.000127236 0.20579 -1.92713e-08 1.60499e-05
0.248 -0.395415 4.78058 -0.19714 13.4189 2.68117e-07 0.000150501 0.000320241 0.198672 -1.20906e-09 5.06426e-06 -0.000410808 0.0419756 7.29892e-09 9.18461e-06 -3.66886e-05 0.136025 -2.40662e-09 3.61997e-06 8.97734e-05 0.205367 -2.26699e-08 1.86866e-05
0.249 -0.371516 5.42707 -0.207081 13.6348 3.46843e-07 0.00013097 0.000257048 0.199141 -1.7816e-09 4.51098e-06 -0.000497313 0.0434354 7.69929e-09 9.84761e-06 -7.23765e-05 0.157761 -6.57429e-10 3.53087e-06 3.6899e-05 0.205558 -2.60272e-08 2.13472e-05
0.25 -0.34971 5.98204 -0.216774 13.77 4.33715e-07 0.000103424 0.000163172 0.198376 -2.44311e-09 4.17321e-06 -0.00059839 0.0451121 7.96453e-09 1.03776e-05 -0.000121011 0.180925 1.9917e-09 3.43438e-06 -3.53967e-05 0.207036 -2.92578e-08 2.39629e-05
0.251 -0.329532 6.43734 -0.226132 13.8161 5.27256e-07 6.76891e-05 3.37377e-05 0.196534 -3.19279e-09 4.3943e-06 -0.000715788 0.0472081 8.07275e-09 1.0745e-05 -0.000185489 0.205236 5.61601e-09 3.46614e-06 -0.000131597 0.210386 -3.22687e-08 2.64626e-05
0.252 -0.310544 6.78706 -0.235063 13.765 6.25403e-07 2.90809e-05 -0.000136226 0.193833 -4.02719e-09 5.3884e-06 -0.000851378 0.0499273 8.00396e-09 1.09211e-05 -0.000269049 0.230341 1.02463e-08 3.83129e-06 -0.000256625 0.215988 -3.49603e-08 2.87727e-05
0.253 -0.292353 7.02759 -0.243474 13.6091 7.25462e-07 4.87023e-05 -0.000351697 0.190557 -4.93983e-09 7.07237e-06 -0.00100716 0.0534427 7.7409e-09 1.08786e-05 -0.00037528 0.25581 1.58562e-08 4.69379e-06 -0.000415785 0.22391 -3.72285e-08 3.08186e-05
0.254 -0.274604 7.15764 -0.251268 13.341 8.2406e-07 0.000113848 -0.000617569 0.187053 -5.92073e-09 9.26907e-06 -0.00118529 0.0578667 7.26991e-09 1.05926e-05 -0.000508114 0.281138 2.23493e-08 6.07712e-06 -0.0006147 0.23387 -3.89659e-08 3.2526e-05
0.255 -0.256993 7.17819 -0.258348 12.9544 9.17128e-07 0.000193225 -0.000938548 0.183727 -6.95604e-09 1.18461e-05 -0.00138805 0.0632332 6.58171e-09 1.00419e-05 -0.000671818 0.305745 2.95481e-08 7.91141e-06 -0.000859229 0.245267 -4.00646e-08 3.38231e-05
0.256 -0.239265 7.09246 -0.264617 12.4433 9.99885e-07 0.0002847 -0.00131905 0.181028 -8.02774e-09 1.47124e-05 -0.00161792 0.0694968 5.67218e-09 9.21018e-06 -0.000870985 0.328977 3.7184e-08 1.01035e-05 -0.00115537 0.257267 -4.04177e-08 3.46439e-05
0.257 -0.221218 6.90569 -0.269978 11.803 1.06686e-06 0.000387704 -0.00176313 0.179432 -9.11332e-09 1.77947e-05 -0.00187756 0.0765444 4.54311e-09 8.08752e-06 -0.00111052 0.350116 4.48914e-08 1.25541e-05 -0.00150915 0.268902 -3.99223e-08 3.49314e-05
0.258 -0.202701 6.62505 -0.274335 11.0298 1.11191e-06 0.000501625 -0.00227435 0.179401 -1.01856e-08 2.10236e-05 -0.00216987 0.0842108 3.20272e-09 6.67275e-06 -0.00139563 0.368385 5.22043e-08 1.51515e-05 -0.00192655 0.279168 -3.84815e-08 3.46432e-05
0.259 -0.183616 6.25933 -0.277597 10.1212 1.12831e-06 0.000625577 -0.00285575 0.181344 -1.12128e-08 2.4327e-05 -0.00249802 0.092293 1.66623e-09 4.97923e-06 -0.00173182 0.382967 5.8559e-08 1.77651e-05 -0.00241334 0.287113 -3.60074e-08 3.37589e-05
0.26 -0.163916 5.81873 -0.279674 9.07667 1.10881e-06 0.000758324 -0.00350977 0.18557 -1.21585e-08 2.7627e-05 -0.00286549 0.100562 -4.38814e-11 3.06148e-06 -0.00212485 0.393018 6.33025e-08 2.0241e-05 -0.00297504 0.291927 -3.2423e-08 3.2292e-05
0.261 -0.1436 5.31453 -0.280481 7.89777 1.0458e-06 0.000898231 -0.00423824 0.192264 -1.29817e-08 3.08388e-05 -0.00327617 0.108767 -1.89771e-09 1.33052e-06 -0.00258079 0.397689 6.57073e-08 2.24012e-05 -0.0036168 0.293045 -2.76652e-08 3.03096e-05
0.262 -0.122714 4.75876 -0.27994 6.58984 9.31422e-07 0.00104324 -0.00504236 0.201473 -1.36378e-08 3.38711e-05 -0.00373441 0.116647 -3.858e-09 2.35241e-06 -0.003106 0.396154 6.49937e-08 2.40461e-05 -0.00434331 0.290279 -2.16869e-08 2.79673e-05
0.263 -0.101342 4.1639 -0.277977 5.16581 7.57795e-07 0.00119084 -0.00592276 0.213125 -1.40784e-08 3.66265e-05 -0.00424511 0.123928 -5.88043e-09 4.88633e-06 -0.00370711 0.387644 6.03604e-08 2.49589e-05 -0.00515878 0.284031 -1.44593e-08 2.55683e-05
0.264 -0.0796054 3.54248 -0.274528 3.66066 5.17226e-07 0.00133807 -0.00687957 0.227055 -1.42529e-08 3.90028e-05 -0.00481385 0.130329 -7.91412e-09 7.69683e-06 -0.00439115 0.371498 5.10227e-08 2.49138e-05 -0.00606693 0.275599 -5.97421e-09 2.36459e-05
0.265 -0.0576551 2.90679 -0.269537 2.2108 2.02469e-07 0.0014815 -0.00791255 0.243032 -1.41088e-08 4.08953e-05 -0.00544701 0.135567 -9.90236e-09 1.06231e-05 -0.00516551 0.347236 3.62584e-08 2.36894e-05 -0.00707096 0.26758 3.75413e-09 2.29869e-05
0.266 -0.0356679 2.26858 -0.262954 1.58005 -1.92978e-07 0.00161725 -0.00902125 0.260782 -1.35933e-08 4.21986e-05 -0.0061519 0.139357 -1.17837e-08 1.35748e-05 -0.00603806 0.314703 1.54608e-08 2.10914e-05 -0.0081737 0.264219 1.4687e-08 2.43801e-05
0.267 -0.0138398 1.63882 -0.254744 2.75057 -6.74553e-07 0.001741 -0.0102052 0.279994 -1.26543e-08 4.28098e-05 -0.00693693 0.141421 -1.34929e-08 1.64654e-05 -0.00701726 0.274356 -1.18029e-08 1.70106e-05 -0.00937764 0.271128 2.67596e-08 2.81197e-05
0.268 0.00761934 1.02789 -0.244878 4.62327 -1.24628e-06 0.00184804 -0.0114644 0.30032 -1.12423e-08 4.26317e-05 -0.00781178 0.141488 -1.49626e-08 1.92032e-05 -0.00811223 0.228031 -4.57289e-08 1.166e-05 -0.0106852 0.293686 3.98793e-08 3.39005e-05
0.269 0.0284918 0.449145 -0.233341 6.71513 -1.91042e-06 0.0019333 -0.0127992 0.32137 -9.3113e-09 4.15777e-05 -0.00878759 0.1393 -1.61249e-08 2.16911e-05 -0.00933294 0.181163 -8.62133e-08 7.36072e-06 -0.0120987 0.334788 5.39245e-08 4.11976e-05
0.27 0.0485574 0.17259 -0.220128 8.92902 -2.66706e-06 0.00199143 -0.0142113 0.342705 -6.82131e-09 3.95772e-05 -0.00987718 0.134618 -1.6913e-08 2.38271e-05 -0.0106904 0.148906 -1.32789e-07 1.19703e-05 -0.0136211 0.39409 6.87426e-08 4.95421e-05
0.271 0.0675987 0.654392 -0.205249 11.2281 -3.51374e-06 0.00201689 -0.0157034 0.363831 -3.73937e-09 3.65856e-05 -0.0110952 0.127227 -1.72628e-08 2.55066e-05 -0.0121967 0.158757 -1.84567e-07 2.29874e-05 -0.015256 0.469222 8.41495e-08 5.8566e-05
0.272 0.0854062 1.1298 -0.188723 13.5884 -4.44509e-06 0.00200403 -0.0172805 0.384194 -4.15246e-11 3.26016e-05 -0.0124585 0.116939 -1.71155e-08 2.66241e-05 -0.0138656 0.218104 -2.40188e-07 3.67409e-05 -0.0170079 0.557211 9.99283e-08 6.79705e-05
0.273 0.101783 1.56746 -0.170584 15.9897 -5.45245e-06 0.00194724 -0.0189497 0.403191 4.28565e-09 2.77068e-05 -0.0139862 0.103605 -1.64189e-08 2.70767e-05 -0.0157123 0.308464 -2.97787e-07 5.23882e-05 -0.0188831 0.655141 1.15828e-07 7.74942e-05
0.274 0.116548 1.9657 -0.150878 18.4122 -6.52351e-06 0.00184112 -0.0207212 0.420174 9.24358e-09 2.21796e-05 -0.0156999 0.0871238 -1.51295e-08 2.67664e-05 -0.017754 0.416756 -3.54971e-07 6.94205e-05 -0.0208898 0.760285 1.31564e-07 8.6894e-05
0.275 0.12954 2.32575 -0.129663 20.8362 -7.64205e-06 0.00168073 -0.0226084 0.434468 1.48204e-08 1.68731e-05 -0.0176239 0.0674724 -1.32148e-08 2.56042e-05 -0.0200102 0.536991 -4.0882e-07 8.72839e-05 -0.0230389 0.870032 1.46816e-07 9.59355e-05
0.276 0.14062 2.65013 -0.107011 23.2417 -8.7877e-06 0.00146203 -0.024629 0.445404 2.09899e-08 1.42553e-05 -0.0197857 0.0448289 -1.06543e-08 2.35134e-05 -0.0225027 0.665829 -4.55917e-07 0.000105309 -0.0253442 0.981822 1.6123e-07 0.000104389
0.277 0.149677 2.94203 -0.0830058 25.6082 -9.93573e-06 0.00118291 -0.0268047 0.45235 2.77107e-08 1.76052e-05 -0.0222158 0.0206835 -7.44188e-09 2.04348e-05 -0.0252561 0.800789 -4.92401e-07 0.000122693 -0.0278232 1.09309 1.74419e-07 0.000112028
0.278 0.156622 3.20473 -0.0577424 27.915 -1.1057e-05 0.000846859 -0.0291625 0.454771 3.4926e-08 2.58547e-05 -0.0249477 0.0184037 -3.58665e-09 1.63341e-05 -0.0282981 0.939624 -5.14056e-07 0.000138504 -0.0304978 1.20126 1.85963e-07 0.000118635
0.279 0.161399 3.44113 -0.0313278 30.1411 -1.2118e-05 0.000486563 -0.0317347 0.452299 4.2563e-08 3.65831e-05 -0.0280188 0.0482053 8.856e-10 1.1224e-05 -0.0316595 1.08011 -5.16435e-07 0.000151691 -0.0333943 1.30374 1.95414e-07 0.000123997
0.28 0.163975 3.65332 -0.00387945 32.2656 -1.30809e-05 0.000377099 -0.034559 0.444845 5.05336e-08 4.86742e-05 -0.0314693 0.0836258 5.93151e-09 5.33279e-06 -0.0353746 1.21997 -4.95012e-07 0.000161107 -0.0365442 1.39798 2.02301e-07 0.000127919
0.281 0.164349 3.8422 0.0244751 34.2678 -1.3904e-05 0.000808316 -0.0376793 0.43276 5.87343e-08 6.15997e-05 -0.0353434 0.122314 1.14895e-08 3.74421e-06 -0.0394811 1.35684 -4.45377e-07 0.000165537 -0.0399847 1.48146 2.06131e-07 0.000130221
0.282 0.162548 4.00731 0.0535992 36.1274 -1.45419e-05 0.00142074 -0.0411456 0.41707 6.70474e-08 7.50045e-05 -0.0396883 0.163747 1.74795e-08 1.1251e-05 -0.0440206 1.48833 -3.63458e-07 0.000163747 -0.0437587 1.5518 2.06404e-07 0.00013075
0.283 0.158624 4.14684 0.0833479 37.8248 -1.49464e-05 0.00212184 -0.045014 0.399823 7.53414e-08 8.85795e-05 -0.0445544 0.207555 2.38028e-08 2.02597e-05 -0.049038 1.612 -2.45767e-07 0.000154529 -0.0479153 1.60675 2.02618e-07 0.000129387
0.284 0.152656 4.25774 0.113569 39.3409 -1.5067e-05 0.00289284 -0.0493467 0.384508 8.34724e-08 0.000102022 -0.0499954 0.253367 3.03424e-08 3.00971e-05 -0.0545821 1.72544 -8.96789e-08 0.000136777 -0.0525096 1.64429 1.94282e-07 0.000126058
0.285 0.144747 4.33594 0.144105 40.6581 -1.48519e-05 0.00372264 -0.0542114 0.376334 9.12849e-08 0.000115026 -0.0560672 0.300784 3.69635e-08 4.05403e-05 -0.0607049 1.82626 1.06291e-07 0.000109594 -0.0576028 1.66267 1.80936e-07 0.000120752
0.286 0.13502 4.37676 0.174792 41.7596 -1.42492e-05 0.00460012 -0.0596814 0.381785 9.86124e-08 0.000127274 -0.0628284 0.349372 4.35148e-08 5.13731e-05 -0.0674615 1.91222 3.42196e-07 7.26128e-05 -0.0632618 1.66046 1.62161e-07 0.000113549
0.287 0.123622 4.37524 0.205463 42.6302 -1.32083e-05 0.00551236 -0.0658346 0.406844 1.05278e-07 0.000138447 -0.0703389 0.398662 4.98292e-08 6.23535e-05 -0.0749099 1.98119 6.16382e-07 2.92783e-05 -0.0695591 1.6366 1.37606e-07 0.000104664
0.288 0.110713 4.32654 0.235948 43.2565 -1.16811e-05 0.0064441 -0.0727529 0.454639 1.11096e-07 0.000148223 -0.0786602 0.448152 5.57263e-08 7.32093e-05 -0.08311 2.03126 9.25233e-07 4.48173e-05 -0.0765716 1.59046 1.07007e-07 9.45403e-05
0.289 0.0964711 4.22628 0.266078 43.6265 -9.62406e-06 0.00737745 -0.0805209 0.524663 1.15869e-07 0.000156288 -0.0878536 0.497315 6.10137e-08 8.36392e-05 -0.0921233 2.06075 1.26295e-06 0.00011271 -0.0843805 1.52191 7.0214e-08 8.40104e-05
0.29 0.0810855 4.07085 0.29568 43.7304 -6.99973e-06 0.00829178 -0.0892254 0.614039 1.1939e-07 0.000162337 -0.0979804 0.545598 6.54895e-08 9.33155e-05 -0.102012 2.0683 1.62141e-06 0.000193195 -0.0930697 1.43136 2.72155e-08 7.45793e-05
0.291 0.0647559 3.85768 0.324586 43.5604 -3.77899e-06 0.00916366 -0.0989532 0.719139 1.21438e-07 0.000166087 -0.1091 0.592429 6.89458e-08 0.000101889 -0.112838 2.05287 1.99003e-06 0.000283084 -0.102725 1.31984 -2.18348e-08 6.87039e-05
0.292 0.0476894 3.58539 0.352627 43.1109 5.69662e-08 0.00996689 -0.10979 0.836419 1.2178e-07 0.000167281 -0.12127 0.637225 7.11711e-08 0.000108994 -0.124662 2.0138 2.35582e-06 0.000380248 -0.113431 1.18919 -7.65915e-08 6.93355e-05
0.293 0.030098 3.25401 0.379642 42.3786 4.51435e-06 0.0106726 -0.12182 0.96261 1.20166e-07 0.000165696 -0.134543 0.679393 7.19546e-08 0.000114257 -0.137542 1.95087 2.70343e-06 0.000482162 -0.125274 1.04226 -1.36494e-07 7.80105e-05
0.294 0.0121965 2.86504 0.405472 41.3627 9.58455e-06 0.0112493 -0.13512 1.09465 1.16328e-07 0.000161151 -0.148969 0.718341 7.10902e-08 0.000117303 -0.151533 1.86434 3.01538e-06 0.000585746 -0.138334 0.883593 -2.00743e-07 9.37131e-05
0.295 -0.00580033 2.42164 0.429964 40.0645 1.52418e-05 0.0116633 -0.149764 1.22958 1.09974e-07 0.000153513 -0.164589 0.753479 6.83814e-08 0.000117764 -0.166682 1.75503 3.27237e-06 0.000687345 -0.152688 0.720909 -2.68288e-07 0.000114308
0.296 -0.0236796 1.92904 0.452974 38.488 2.14411e-05 0.011879 -0.165815 1.36447 1.00792e-07 0.000142702 -0.181439 0.784231 6.36465e-08 0.000115292 -0.183033 1.62438 3.45379e-06 0.000782769 -0.168404 0.569082 -3.37816e-07 0.000137936
0.297 -0.0412326 1.39586 0.474366 36.6396 2.81157e-05 0.0118593 -0.183325 1.49633 8.84424e-08 0.000128698 -0.199543 0.810037 5.67243e-08 0.000109564 -0.200619 1.4747 3.53823e-06 0.000867359 -0.185543 0.458983 -4.07746e-07 0.000163245
0.298 -0.0582568 0.841689 0.494011 34.5282 3.51757e-05 0.0115664 -0.202335 1.62216 7.25628e-08 0.000111547 -0.218918 0.830364 4.74805e-08 0.000100301 -0.219463 1.30944 3.50427e-06 0.000936092 -0.204151 0.439502 -4.76244e-07 0.00018921
0.299 -0.0745575 0.380311 0.511793 32.165 4.25058e-05 0.0109629 -0.222871 1.73892 5.27664e-08 9.13662e-05 -0.239566 0.844714 3.58141e-08 8.7278e-05 -0.239578 1.13391 3.33125e-06 0.000983719 -0.224263 0.528006 -5.41239e-07 0.00021498
0.3 -0.0899501 0.608353 0.527606 29.5633 4.9964e-05 0.0100137 -0.244941 1.84355 2.86479e-08 6.83665e-05 -0.261478 0.852631 2.16649e-08 7.03458e-05 -0.260963 0.956846 3.00026e-06 0.00100494 -0.245896 0.684618 -6.00455e-07 0.000239789
0.301 -0.104261 1.2074 0.541356 26.7391 5.73808e-05 0.00869092 -0.268536 1.93304 -2.09496e-10 4.29539e-05 -0.284629 0.853716 5.02012e-09 4.94939e-05 -0.283601 0.793609 2.4951e-06 0.000994624 -0.269051 0.870317 -6.51461e-07 0.000262911
0.302 -0.117331 1.85291 0.55296 23.7101 6.45581e-05 0.00698682 -0.293625 2.00442 -3.42223e-08 1.6906e-05 -0.308977 0.847638 -1.40782e-08 2.52417e-05 -0.307461 0.671778 1.80338e-06 0.000948083 -0.293707 1.0645 -6.91731e-07 0.000283645
0.303 -0.129014 2.50401 0.562349 20.4961 7.12697e-05 0.00496944 -0.320156 2.05488 -7.37915e-08 1.98308e-05 -0.334465 0.834155 -3.55264e-08 1.15386e-05 -0.33249 0.631126 9.17571e-07 0.000861481 -0.31982 1.25625 -7.18719e-07 0.000301309
0.304 -0.139181 3.14463 0.569468 17.1189 7.72614e-05 0.00312748 -0.348052 2.0818 -1.19281e-07 5.00703e-05 -0.361015 0.813134 -5.9153e-08 4.04678e-05 -0.35862 0.695535 -1.63931e-07 0.000732572 -0.347323 1.43877 -7.2995e-07 0.000315247
0.305 -0.147719 3.76286 0.574275 13.6018 8.22524e-05 0.00360899 -0.377213 2.08284 -1.70994e-07 8.2959e-05 -0.388534 0.784587 -8.47134e-08 7.67261e-05 -0.385762 0.845085 -1.43581e-06 0.000562764 -0.376124 1.60721 -7.23121e-07 0.00032484
0.306 -0.154535 4.34816 0.57674 9.97054 8.59373e-05 0.00678019 -0.407513 2.05601 -2.29139e-07 0.000116903 -0.416904 0.748718 -1.11886e-07 0.000116613 -0.413803 1.04368 -2.88499e-06 0.000366928 -0.406105 1.75785 -6.96219e-07 0.000329522
0.307 -0.159553 4.89086 0.57685 6.25464 8.79888e-05 0.0110872 -0.438797 1.99978 -2.93794e-07 0.000151274 -0.445989 0.706002 -1.4027e-07 0.000159391 -0.442613 1.26566 -4.48989e-06 0.000244897 -0.437117 1.88776 -6.47634e-07 0.000328798
0.308 -0.162721 5.38202 0.574603 2.50907 8.80614e-05 0.0161558 -0.470888 1.91324 -3.64867e-07 0.000185544 -0.475632 0.657307 -1.69385e-07 0.000204407 -0.472035 1.49611 -6.22e-06 0.000419262 -0.468988 1.99467 -5.76288e-07 0.000322269
0.309 -0.164003 5.81358 0.570014 1.52409 8.57961e-05 0.0219107 -0.50358 1.79629 -4.4205e-07 0.000219217 -0.505655 0.604099 -1.98674e-07 0.000250937 -0.501894 1.72594 -8.03559e-06 0.000756332 -0.501515 2.07696 -4.81756e-07 0.000309659
0.31 -0.16339 6.17841 0.563108 5.26924 8.08254e-05 0.0283277 -0.536643 1.64997 -5.24771e-07 0.000251824 -0.535861 0.548791 -2.27509e-07 0.000298159 -0.531989 1.94908 -9.88787e-06 0.00115587 -0.534468 2.13361 -3.6438e-07 0.000290856
0.311 -0.160892 6.47042 0.553927 9.07378 7.27803e-05 0.0353901 -0.56982 1.47714 -6.12146e-07 0.000282921 -0.566029 0.495295 -2.552e-07 0.000345159 -0.5621 2.16103 -1.17194e-05 0.00159381 -0.567591 2.16423 -2.25375e-07 0.000265967
0.312 -0.156541 6.68468 0.542523 12.841 6.12971e-05 0.0430783 -0.602832 1.28384 -7.02934e-07 0.000312108 -0.595922 0.449761 -2.81009e-07 0.000390935 -0.591987 2.35834 -1.34648e-05 0.00205636 -0.600602 2.16906 -6.69082e-08 0.000235421
0.313 -0.150392 6.81745 0.528963 16.5373 4.6026e-05 0.0513647 -0.635379 1.0824 -7.9549e-07 0.000339029 -0.625285 0.420942 -3.04164e-07 0.000434408 -0.621388 2.53825 -1.50523e-05 0.00253039 -0.633196 2.14901 1.07838e-07 0.000200181
0.314 -0.142523 6.86628 0.513326 20.1341 2.66395e-05 0.0602124 -0.667141 0.898722 -8.87728e-07 0.000363387 -0.653844 0.418532 -3.23878e-07 0.000474437 -0.650026 2.69861 -1.64047e-05 0.00300175 -0.665046 2.10564 2.94647e-07 0.000162294
0.315 -0.133032 6.83005 0.495699 23.6045 2.84278e-06 0.0695735 -0.69778 0.78426 -9.77099e-07 0.000384945 -0.681312 0.448503 -3.39379e-07 0.000509841 -0.677606 2.83781 -1.74422e-05 0.00345495 -0.695807 2.0412 4.88278e-07 0.000126435
0.316 -0.122038 6.70899 0.476185 26.9231 -2.56166e-05 0.0793889 -0.726945 0.807329 -1.06057e-06 0.000403535 -0.70739 0.509571 -3.49931e-07 0.000539417 -0.70382 2.9547 -1.8084e-05 0.00387329 -0.725116 1.9587 6.82522e-07 0.00010359
0.317 -0.10968 6.50467 0.454895 30.0658 -5.89377e-05 0.0895875 -0.754275 0.985925 -1.13463e-06 0.00041905 -0.731765 0.595432 -3.54862e-07 0.00056196 -0.72835 3.04866 -1.82515e-05 0.00423918 -0.752602 1.86192 8.70317e-07 0.000109867
0.318 -0.0961149 6.22001 0.431948 33.0099 -9.7255e-05 0.100086 -0.7794 1.27374 -1.19533e-06 0.000431452 -0.754122 0.699083 -3.53603e-07 0.000576297 -0.750868 3.11954 -1.7871e-05 0.00453453 -0.777881 1.75555 1.04389e-06 0.000145229
0.319 -0.0815153 5.85925 0.407474 35.7343 -0.000140628 0.110789 -0.801947 1.62421 -1.23827e-06 0.000440759 -0.774135 0.814846 -3.45711e-07 0.000581307 -0.771042 3.16764 -1.68769e-05 0.00474125 -0.800567 1.64527 1.195e-06 0.000195681
0.32 -0.0660692 5.42792 0.38161 38.22 -0.000189029 0.121588 -0.821544 2.0098 -1.25877e-06 0.000447038 -0.791481 0.93847 -3.30903e-07 0.00057595 -0.788539 3.19375 -1.52149e-05 0.00484181 -0.820276 1.53787 1.31515e-06 0.000251858
0.321 -0.0499763 4.93279 0.3545 40.4497 -0.000242333 0.132366 -0.837824 2.41425 -1.25186e-06 0.000450392 -0.805836 1.0667 -3.09088e-07 0.000559302 -0.803027 3.1991 -1.28456e-05 0.00481988 -0.836625 1.44118 1.39594e-06 0.000308953
0.322 -0.033446 4.38195 0.326295 42.4082 -0.000300309 0.142989 -0.850428 2.8264 -1.21249e-06 0.000450944 -0.816883 1.19688 -2.80386e-07 0.000530579 -0.81418 3.18535 -9.74696e-06 0.00466094 -0.849242 1.36371 1.42939e-06 0.000363924
0.323 -0.0166944 3.78486 0.297149 44.0825 -0.000362611 0.153319 -0.85901 3.23731 -1.13565e-06 0.00044882 -0.824313 1.32673 -2.45153e-07 0.000489172 -0.821681 3.15457 -5.91784e-06 0.00435298 -0.85777 1.3136 1.40836e-06 0.000414397
0.324 5.83399e-05 3.15285 0.267223 45.462 -0.000428767 0.163205 -0.863244 3.63915 -1.01657e-06 0.000444132 -0.827828 1.45418 -2.03991e-07 0.00043468 -0.825226 3.10914 -1.38015e-06 0.0038872 -0.861871 1.2969 1.32692e-06 0.000458306
0.325 0.0165916 2.50037 0.236679 46.5384 -0.000498178 0.172488 -0.862823 4.02464 -8.50928e-07 0.00043696 -0.827149 1.5773 -1.57752e-07 0.000366955 -0.82453 3.05177 3.81896e-06 0.00325887 -0.861229 1.31579 1.18078e-06 0.000493794
0.326 0.0326874 1.84952 0.205683 47.3058 -0.000570112 0.181002 -0.857469 4.3869 -6.35073e-07 0.000427351 -0.822016 1.69425 -1.07535e-07 0.000286189 -0.819328 2.98537 9.60575e-06 0.00246879 -0.85556 1.36788 9.67687e-07 0.000519214
0.327 0.0481333 1.24763 0.174401 47.7607 -0.000643699 0.188576 -0.846932 4.71938 -3.66292e-07 0.000415315 -0.812191 1.8033 -5.46634e-08 0.000193219 -0.809379 2.91295 1.58792e-05 0.00152902 -0.844609 1.4472 6.87833e-07 0.000533176
0.328 0.0627264 0.843863 0.143 47.9023 -0.00071794 0.195038 -0.830997 5.01591 -4.30555e-08 0.000400855 -0.797465 1.90279 -6.61064e-10 9.19982e-05 -0.794473 2.8375 2.2511e-05 0.000541182 -0.828161 1.54607 3.44156e-07 0.000534625
0.329 0.076276 0.939021 0.111645 47.7319 -0.000791704 0.200209 -0.809486 5.27071 3.34719e-07 0.000384016 -0.777659 1.99114 5.27925e-08 5.74156e-05 -0.774429 2.76183 2.9347e-05 0.000985703 -0.806041 1.6568 -5.73756e-08 0.000522941
0.33 0.088607 1.41559 0.0805024 47.2536 -0.00086374 0.203917 -0.782264 5.47851 7.65425e-07 0.000364991 -0.752627 2.06691 1.03916e-07 0.000172688 -0.749105 2.68842 3.62087e-05 0.00231489 -0.778118 1.77255 -5.0758e-07 0.00049809
0.331 0.0995627 1.99156 0.0497321 46.4734 -0.000932686 0.205988 -0.749237 5.6346 1.24554e-06 0.000344304 -0.722261 2.12877 1.50891e-07 0.000308932 -0.718393 2.61921 4.28966e-05 0.00378157 -0.744308 1.88765 -9.93986e-07 0.000460863
0.332 0.109008 2.57196 0.0194921 45.4002 -0.000997086 0.206257 -0.710357 5.73491 1.76945e-06 0.00032311 -0.686491 2.17553 1.9194e-07 0.000454253 -0.682228 2.55545 4.91939e-05 0.00532785 -0.704578 1.99749 -1.50088e-06 0.0004133
0.333 0.116829 3.12485 -0.0100649 44.0447 -0.00105541 0.204565 -0.665628 5.77613 2.32928e-06 0.000303672 -0.645289 2.20619 2.25411e-07 0.000605732 -0.640588 2.49759 5.48717e-05 0.00691641 -0.658946 2.09835 -2.00947e-06 0.000359564
0.334 0.122941 3.6348 -0.0387918 42.4199 -0.00110607 0.200764 -0.615099 5.7557 2.91486e-06 0.000289931 -0.598671 2.21991 2.49868e-07 0.000760987 -0.593495 2.44524 5.96946e-05 0.00850954 -0.607483 2.18721 -2.49823e-06 0.0003077
0.335 0.127282 4.0923 -0.0665486 40.5408 -0.00114746 0.194723 -0.558872 5.67194 3.51368e-06 0.000287733 -0.546696 2.21609 2.64182e-07 0.000917606 -0.541018 2.39717 6.34271e-05 0.0100673 -0.550314 2.26159 -2.94336e-06 0.000272177
0.336 0.129822 4.4909 -0.0932027 38.4244 -0.001178 0.186325 -0.4971 5.52407 4.11099e-06 0.000303673 -0.48947 2.19436 2.67627e-07 0.00107307 -0.483271 2.3515 6.58411e-05 0.0115479 -0.487617 2.31941 -3.31941e-06 0.000271805
0.337 0.130555 4.82622 -0.11863 36.0895 -0.00119613 0.175478 -0.429986 5.31224 4.68999e-06 0.000342403 -0.427147 2.15458 2.59961e-07 0.00122478 -0.420417 2.30581 6.67231e-05 0.0129084 -0.419625 2.35891 -3.60003e-06 0.000314307
0.338 0.129507 5.0956 -0.142717 33.5566 -0.00120041 0.162117 -0.357786 5.03756 5.23211e-06 0.00040491 -0.359925 2.09692 2.41507e-07 0.00137005 -0.352666 2.25741 6.5882e-05 0.0141061 -0.346622 2.37856 -3.75891e-06 0.000388516
0.339 0.126731 5.2979 -0.165358 30.8478 -0.00118952 0.146216 -0.280802 4.70208 5.71736e-06 0.000489587 -0.288048 2.02185 2.13211e-07 0.00150621 -0.280275 2.20359 6.31573e-05 0.015099 -0.268943 2.3771 -3.77071e-06 0.000478712
0.34 0.122306 5.43342 -0.186461 27.9867 -0.00116233 0.127802 -0.199388 4.30883 6.12488e-06 0.000594181 -0.211808 1.93019 1.76684e-07 0.00163064 -0.203544 2.14181 5.84262e-05 0.0158477 -0.186971 2.35343 -3.61222e-06 0.000573216
0.341 0.116337 5.50377 -0.205944 24.9985 -0.00111797 0.107003 -0.113939 3.86179 6.43352e-06 0.000716752 -0.131539 1.82317 1.3422e-07 0.00174079 -0.122822 2.06994 5.16106e-05 0.0163161 -0.101134 2.30666 -3.2634e-06 0.000663844
0.342 0.108953 5.51177 -0.223738 21.9102 -0.00105587 0.0841662 -0.0248968 3.36587 6.62254e-06 0.000855804 -0.0476154 1.7025 8.87846e-08 0.00183431 -0.0384942 1.98642 4.26838e-05 0.0164729 -0.0119022 2.23615 -2.70856e-06 0.000744325
0.343 0.100304 5.46135 -0.239786 18.7511 -0.00097582 0.0603044 0.0672585 2.82696 6.67235e-06 0.00101012 0.0395463 1.57052 4.39723e-08 0.00190904 0.0490105 1.89045 3.16754e-05 0.0162925 0.0802178 2.14147 -1.9374e-06 0.000809503
0.344 0.0905551 5.35737 -0.254045 15.5542 -0.000878041 0.0392897 0.16201 2.25215 6.56541e-06 0.00117859 0.129494 1.4304 3.92952e-09 0.00196312 0.139229 1.78218 1.86758e-05 0.0157562 0.174685 2.02248 -9.46031e-07 0.000855088
0.345 0.07989 5.20553 -0.266483 12.3603 -0.000763256 0.0355618 0.25881 1.65055 6.28706e-06 0.00136008 0.221743 1.28655 -2.6758e-08 0.00199498 0.231664 1.66296 3.83821e-06 0.0148531 0.270929 1.87934 2.62214e-07 0.000877712
0.346 0.0685013 5.01211 -0.277085 9.22987 -0.000632751 0.0571685 0.357081 1.03754 5.82641e-06 0.00155334 0.315776 1.14521 -4.32139e-08 0.00200348 0.32579 1.53569 -1.26198e-05 0.0135816 0.36836 1.71258 1.67613e-06 0.000875195
0.347 0.0565894 4.78387 -0.285847 6.28867 -0.00048844 0.0895307 0.456223 0.473745 5.17719e-06 0.00175699 0.411054 1.01541 -4.04555e-08 0.00198786 0.421056 1.40542 -3.04171e-05 0.0119504 0.466365 1.52315 3.27624e-06 0.000847069
0.348 0.0443583 4.52779 -0.29278 3.94203 -0.000332936 0.126264 0.555618 0.47526 4.33852e-06 0.00196946 0.507014 0.909891 -1.36113e-08 0.00194784 0.516891 1.28008 -4.92117e-05 0.00998227 0.564324 1.31253 5.03471e-06 0.000795553
0.349 0.0320114 4.25097 -0.297907 3.49434 -0.000169612 0.165648 0.654635 1.04738 3.31561e-06 0.002189 0.603076 0.844593 4.18322e-08 0.00188364 0.612708 1.1714 -6.86047e-05 0.00772324 0.661606 1.08295 6.91552e-06 0.000727426
0.35 0.019748 3.96036 -0.301265 5.29177 -2.66161e-06 0.206954 0.752635 1.67669 2.12022e-06 0.00241369 0.698648 0.833975 1.29758e-07 0.00179599 0.707909 1.09504 -8.81465e-05 0.00528217 0.757583 0.838078 8.8751e-06 0.000657534
0.351 0.0077587 3.66271 -0.302902 7.79916 0.000162842 0.249709 0.848976 2.30233 7.7103e-07 0.0026415 0.793133 0.882621 2.53129e-07 0.00168617 0.801889 1.06799 -0.000107345 0.00308093 0.85163 0.585474 1.08632e-05 0.000613342
0.352 -0.00377732 3.36438 -0.30288 10.3992 0.000320896 0.293511 0.943023 2.90844 -7.06314e-07 0.00287025 0.885929 0.982189 4.13682e-07 0.00155609 0.894045 1.10202 -0.000125674 0.00301549 0.943134 0.350229 1.28243e-05 0.000631718
0.353 -0.0146963 3.07131 -0.301271 12.9252 0.000464523 0.337974 1.03415 3.48529 -2.27941e-06 0.00309774 0.976439 1.11785 6.11617e-07 0.0014083 0.983775 1.19738 -0.000142586 0.00552612 1.0315 0.257701 1.46991e-05 0.000734834
0.354 -0.0248527 2.78903 -0.298157 15.3114 0.000585737 0.38271 1.12173 4.02506 -3.90962e-06 0.00332175 1.06407 1.27556 8.45295e-07 0.0012462 1.07049 1.3438 -0.00015752 0.00874257 1.11615 0.438885 1.64266e-05 0.000912888
0.355 -0.034122 2.52272 -0.293631 17.5214 0.000675511 0.427325 1.20519 4.52097 -5.55295e-06 0.0035401 1.14826 1.44466 1.11094e-06 0.00107438 1.15362 1.52695 -0.00016992 0.0121588 1.19653 0.716075 1.79465e-05 0.00114169
0.356 -0.0424025 2.27736 -0.287792 19.5309 0.000723762 0.471409 1.28395 4.96716 -7.16128e-06 0.00375075 1.22844 1.61758 1.40234e-06 0.000899433 1.2326 1.73358 -0.000179241 0.0156218 1.27214 1.01499 1.92011e-05 0.00139958
0.357 -0.0496177 2.05796 -0.280748 21.3212 0.00071935 0.514547 1.35747 5.35861 -8.68397e-06 0.00395186 1.30407 1.78886 1.71063e-06 0.000731813 1.30691 1.95308 -0.00018497 0.0190386 1.34249 1.31895 2.01385e-05 0.00166968
0.358 -0.0557169 1.86977 -0.272613 22.8783 0.000650075 0.556316 1.42526 5.69123 -1.00699e-05 0.00414186 1.37466 1.95449 2.02402e-06 0.000589963 1.37605 2.17731 -0.000186633 0.0223314 1.40714 1.62077 2.07146e-05 0.00193805
0.359 -0.0606761 1.71819 -0.263506 24.1911 0.000502709 0.596287 1.48686 5.96182 -1.12696e-05 0.00431954 1.43973 2.1114 2.3276e-06 0.000505271 1.43955 2.39999 -0.00018381 0.0254284 1.46569 1.91559 2.08957e-05 0.00219223
0.36 -0.0644984 1.60832 -0.253548 25.2517 0.000263023 0.634032 1.54184 6.16817 -1.22381e-05 0.00448411 1.49884 2.25718 2.60323e-06 0.000510323 1.49698 2.61618 -0.000176147 0.0282611 1.5178 2.19938 2.06609e-05 0.00242072
0.361 -0.0672132 1.54383 -0.242864 26.0548 -8.41579e-05 0.669128 1.58984 6.30901 -1.2938e-05 0.00463533 1.5516 2.38988 2.82933e-06 0.000600811 1.54796 2.82196 -0.000163365 0.0307639 1.56317 2.46859 2.00034e-05 0.00261287
0.362 -0.0688755 1.52548 -0.23158 26.5981 -0.00055489 0.701156 1.63055 6.38407 -1.33421e-05 0.0047735 1.59765 2.50797 2.98086e-06 0.000741103 1.59215 3.01418 -0.00014527 0.0328738 1.60154 2.72004 1.89321e-05 0.00275916
0.363 -0.0695644 1.55018 -0.219819 26.8816 -0.00116602 0.729711 1.66369 6.39408 -1.34369e-05 0.0048996 1.63669 2.61022 3.02921e-06 0.000901685 1.62926 3.19039 -0.000121761 0.0345311 1.63272 2.95089 1.74723e-05 0.0028517
0.364 -0.0693816 1.61132 -0.207706 26.9082 -0.00193511 0.754405 1.68907 6.3407 -1.32261e-05 0.00501527 1.66845 2.69569 2.94216e-06 0.00106617 1.65905 3.3487 -9.28322e-05 0.0356785 1.65656 3.15869 1.56655e-05 0.00288507
0.365 -0.0684488 1.70028 -0.19536 26.6831 -0.00288026 0.774867 1.70654 6.22654 -1.27332e-05 0.0051228 1.69274 2.76367 2.68392e-06 0.00122566 1.68134 3.48778 -5.85802e-05 0.0362613 1.67299 3.34139 1.35683e-05 0.0028575
0.366 -0.0669051 1.80795 -0.182897 26.2142 -0.00402006 0.790753 1.71601 6.05512 -1.20051e-05 0.00522516 1.70939 2.8137 2.21506e-06 0.00137487 1.69598 3.60679 -1.9203e-05 0.036227 1.68195 3.49738 1.12505e-05 0.00277289
0.367 -0.0649047 1.92585 -0.170429 25.5118 -0.00537336 0.801745 1.71745 5.83086 -1.11143e-05 0.00532584 1.71831 2.84549 1.49258e-06 0.00151038 1.7029 3.70535 2.50002e-05 0.0355249 1.68347 3.62549 8.79238e-06 0.00264396
0.368 -0.0626131 2.04649 -0.158061 24.5885 -0.00695913 0.80756 1.7109 5.55905 -1.0161e-05 0.00542871 1.71945 2.85895 4.69894e-07 0.00162978 1.70209 3.78349 7.36312e-05 0.0341047 1.67762 3.72503 6.28053e-06 0.0024973
0.369 -0.0602046 2.16344 -0.14589 23.4591 -0.00879629 0.807948 1.69646 5.2459 -9.27514e-06 0.00553781 1.71282 2.85417 -9.03154e-07 0.00173131 1.69357 3.8416 0.000126197 0.0319168 1.66452 3.79578 3.80306e-06 0.00237972
0.37 -0.0578585 2.27125 -0.134007 22.1405 -0.0109035 0.802698 1.67426 4.89856 -8.61669e-06 0.00565705 1.69848 2.83139 -2.68025e-06 0.0018136 1.67743 3.8804 0.000182118 0.0289112 1.64433 3.83799 1.44364e-06 0.00235955
0.371 -0.0557561 2.36534 -0.122492 20.6517 -0.0132989 0.791642 1.64454 4.52532 -8.37581e-06 0.00578989 1.67654 2.791 -4.91859e-06 0.00187566 1.65381 3.90084 0.000240729 0.0250384 1.61725 3.85237 -7.25108e-07 0.00250817
0.372 -0.0540772 2.44192 -0.111419 19.0137 -0.0160001 0.774656 1.60754 4.13587 -8.77175e-06 0.00593904 1.64717 2.73351 -7.67888e-06 0.00191697 1.62292 3.90404 0.000301296 0.0202524 1.58356 3.84006 -2.64905e-06 0.00286245
0.373 -0.0529974 2.49798 -0.100852 17.2491 -0.0190234 0.751662 1.56359 3.74177 -1.00507e-05 0.00610616 1.61059 2.65959 -1.10253e-05 0.00193789 1.585 3.89123 0.000363016 0.0145271 1.54354 3.80264 -4.3003e-06 0.00340922
0.374 -0.0526848 2.53122 -0.0908437 15.3829 -0.0223844 0.722631 1.51305 3.35723 -1.24826e-05 0.00629171 1.56706 2.57 -1.50252e-05 0.0019405 1.54033 3.86364 0.000425034 0.00797018 1.49751 3.74204 -5.68533e-06 0.00410808
0.375 -0.0532972 2.54008 -0.0814393 13.4424 -0.0260969 0.687585 1.45634 3.00006 -1.63563e-05 0.00649486 1.5169 2.46564 -1.97496e-05 0.00193027 1.48927 3.82246 0.000486445 0.00341903 1.44585 3.66054 -6.85294e-06 0.00491582
0.376 -0.0549801 2.52369 -0.0726737 11.4587 -0.0301731 0.646595 1.39391 2.69261 -2.19744e-05 0.00671365 1.46044 2.34754 -2.52721e-05 0.00191873 1.43217 3.76874 0.000546309 0.0105585 1.38893 3.5607 -7.90189e-06 0.00579469
0.377 -0.0578639 2.48191 -0.0645726 9.46955 -0.0346234 0.599786 1.32624 2.46107 -2.96457e-05 0.0069452 1.3981 2.21687 -3.16694e-05 0.00192729 1.36947 3.70336 0.000603658 0.0208013 1.32717 3.44532 -8.9878e-06 0.0067122
0.378 -0.0620624 2.41524 -0.0571528 7.52652 -0.0394558 0.547334 1.25386 2.33086 -3.96774e-05 0.00718616 1.33028 2.07498 -3.90204e-05 0.00199064 1.30161 3.62695 0.000657499 0.0325736 1.26101 3.31738 -1.0329e-05 0.00763939
0.379 -0.0676714 2.32481 -0.0504227 5.71574 -0.0446758 0.489469 1.17731 2.31678 -5.23662e-05 0.00743324 1.25745 1.92343 -4.7406e-05 0.00215505 1.22907 3.53993 0.00070683 0.0458278 1.1909 3.17997 -1.2211e-05 0.0085496
0.38 -0.074767 2.21233 -0.0443826 4.21595 -0.0502865 0.426475 1.09716 2.41426 -6.79877e-05 0.00768395 1.1801 1.76409 -5.69079e-05 0.00246768 1.15234 3.44245 0.000750639 0.0606104 1.11729 3.03625 -1.49889e-05 0.00941799
0.381 -0.0834049 2.08003 -0.0390257 3.40859 -0.0562877 0.358694 1.01398 2.60111 -8.67861e-05 0.00793746 1.09874 1.59931 -6.76081e-05 0.00296314 1.07197 3.33447 0.000787915 0.0769808 1.04067 2.88934 -1.90882e-05 0.0102217
0.382 -0.0936202 1.93065 -0.0343383 3.67588 -0.0626763 0.286545 0.928385 2.84819 -0.000108963 0.00819564 1.01389 1.43209 -7.95876e-05 0.00366038 0.988473 3.21578 0.000817651 0.094995 0.961489 2.74223 -2.50025e-05 0.0109401
0.383 -0.105427 1.76734 -0.0303012 4.73997 -0.0694454 0.210565 0.840953 3.12866 -0.000134665 0.00846423 0.926106 1.26655 -9.29249e-05 0.0045698 0.902411 3.08607 0.000838851 0.114698 0.880241 2.59774 -3.32894e-05 0.0115559
0.384 -0.118816 1.59378 -0.02689 6.10401 -0.076585 0.13167 0.752282 3.42132 -0.000163973 0.00875425 0.83594 1.10863 -0.000107694 0.00570046 0.814336 2.94507 0.000850531 0.13612 0.797392 2.45839 -4.45627e-05 0.012056
0.385 -0.133762 1.4142 -0.0240761 7.51615 -0.0840811 0.0537776 0.662957 3.71042 -0.000196892 0.00908325 0.743955 0.967081 -0.000123965 0.00706336 0.724804 2.79262 0.000851731 0.159268 0.713409 2.3263 -5.94822e-05 0.0124329
0.386 -0.150213 1.23368 -0.021828 8.87 -0.0919156 0.0502766 0.573551 3.98428 -0.00023334 0.00947636 0.650718 0.854648 -0.000141797 0.00867178 0.634368 2.62883 0.000841514 0.184126 0.628749 2.20312 -7.87406e-05 0.0126865
0.387 -0.168103 1.05866 -0.0201113 10.1142 -0.100067 0.1321 0.48462 4.23407 -0.000273138 0.0099665 0.556793 0.787435 -0.00016124 0.0105406 0.543573 2.45424 0.000818978 0.210643 0.543856 2.08991 -0.000103047 0.012826
0.388 -0.187344 0.897909 -0.0188905 11.2199 -0.108508 0.220221 0.396695 4.45292 -0.000316005 0.0105935 0.462736 0.779221 -0.000182335 0.0126857 0.45295 2.27008 0.00078326 0.238734 0.45916 1.98716 -0.000133109 0.0128725
0.389 -0.207831 0.763887 -0.0181291 12.1691 -0.11721 0.309995 0.310283 4.63532 -0.000361551 0.0114013 0.369097 0.832041 -0.000205104 0.0151228 0.363017 2.07855 0.00073355 0.268276 0.375074 1.89476 -0.000169611 0.0128615
0.39 -0.229442 0.673148 -0.0177907 12.9503 -0.126137 0.400299 0.225855 4.77673 -0.000409273 0.0124349 0.276408 0.934436 -0.000229556 0.0178672 0.274271 1.8833 0.000669096 0.299098 0.291991 1.81209 -0.000213191 0.012845
0.391 -0.252038 0.641358 -0.0178399 13.5567 -0.135251 0.490362 0.143852 4.87339 -0.00045856 0.0137357 0.185188 1.07 -0.000255682 0.0209328 0.187184 1.6902 0.000589224 0.330983 0.210284 1.73819 -0.000264418 0.0128916
0.392 -0.275469 0.67132 -0.0182427 13.9847 -0.144509 0.579496 0.0646735 4.9222 -0.00050869 0.0153392 0.095931 1.22469 -0.000283454 0.0243319 0.102204 1.50841 0.000493346 0.363661 0.130304 1.67193 -0.000323765 0.0130823
0.393 -0.299568 0.748576 -0.0189673 14.234 -0.153864 0.667036 -0.0113206 4.92068 -0.000558843 0.0172735 0.00910995 1.3885 -0.000312826 0.0280743 0.0197491 1.3518 0.000380984 0.396811 0.052377 1.61228 -0.000391587 0.0135002
0.394 -0.324159 0.852614 -0.0199844 14.3069 -0.163264 0.752333 -0.0838133 4.86702 -0.000608108 0.0195597 -0.0748308 1.5545 -0.000343738 0.0321671 -0.0597946 1.2396 0.000251779 0.430058 -0.0231946 1.55854 -0.000468097 0.0142145
0.395 -0.349052 0.96684 -0.0212681 14.2083 -0.172655 0.83475 -0.152532 4.76016 -0.0006555 0.0222128 -0.155476 1.71782 -0.000376114 0.0366142 -0.136074 1.19338 0.000105518 0.462971 -0.0961333 1.51062 -0.000553345 0.0152656
0.396 -0.374051 1.08011 -0.0227958 13.9451 -0.181978 0.913665 -0.217249 4.60003 -0.000699984 0.025243 -0.232444 1.87479 -0.00040987 0.0414153 -0.208772 1.22767 -5.78523e-05 0.495068 -0.166187 1.46921 -0.000647197 0.0166588
0.397 -0.398948 1.18508 -0.024549 13.5264 -0.191172 0.988477 -0.277784 4.38778 -0.000740494 0.0286565 -0.305386 2.02253 -0.00044492 0.0465662 -0.277606 1.34088 -0.000238205 0.525815 -0.233131 1.43593 -0.000749328 0.0183679
0.398 -0.423531 1.27666 -0.0265131 12.9632 -0.200171 1.05861 -0.333999 4.12631 -0.000775969 0.0324556 -0.37399 2.15869 -0.000481189 0.0520574 -0.342334 1.51751 -0.000435217 0.554634 -0.296763 1.41334 -0.000859207 0.0203462
0.399 -0.447579 1.35107 -0.0286778 12.2682 -0.208908 1.1235 -0.385804 3.82102 -0.000805388 0.0366389 -0.437982 2.28129 -0.000518624 0.0578742 -0.402748 1.73824 -0.000648355 0.580901 -0.356909 1.40479 -0.000976101 0.0225362
0.4 -0.470868 1.40544 -0.0310372 11.4555 -0.217312 1.18265 -0.43315 3.48124 -0.000827809 0.0412006 -0.497128 2.38862 -0.00055721 0.0639958 -0.458683 1.98655 -0.000876866 0.603961 -0.41342 1.41402 -0.00109908 0.0248772
0.401 -0.493171 1.43753 -0.0335895 10.5406 -0.225312 1.23556 -0.476031 3.12264 -0.000842421 0.0461298 -0.551233 2.47927 -0.000596994 0.0703951 -0.510006 2.25007 -0.00111977 0.623129 -0.466169 1.44456 -0.00122703 0.0273091
0.402 -0.514257 1.44571 -0.0363373 9.5403 -0.232833 1.28179 -0.51448 2.77154 -0.00084859 0.0514098 -0.600144 2.55201 -0.00063811 0.0770379 -0.556627 2.5197 -0.00137588 0.637698 -0.515057 1.49901 -0.00135867 0.0297747
0.403 -0.533894 1.42901 -0.0392874 8.47253 -0.239801 1.32095 -0.548566 2.47125 -0.000845924 0.0570171 -0.64375 2.60588 -0.000680811 0.0838823 -0.598488 2.78857 -0.00164377 0.646956 -0.560004 1.5786 -0.00149262 0.0322203
0.404 -0.551853 1.38725 -0.0424502 7.35663 -0.246139 1.35268 -0.578394 2.28618 -0.00083433 0.0629203 -0.681978 2.64012 -0.000725505 0.0908787 -0.63557 3.05121 -0.00192186 0.650189 -0.600955 1.6829 -0.00162741 0.0345968
0.405 -0.567904 1.32124 -0.0458399 6.21396 -0.251774 1.37668 -0.604096 2.28715 -0.000814087 0.0690792 -0.714801 2.6542 -0.000772799 0.0979688 -0.667887 3.30317 -0.00220841 0.646696 -0.637878 1.81003 -0.00176156 0.03686
0.406 -0.581821 1.23327 -0.0494741 5.06951 -0.256628 1.39271 -0.625834 2.50862 -0.000785916 0.0754437 -0.74223 2.64781 -0.000823548 0.105085 -0.695484 3.54062 -0.00250156 0.635798 -0.670757 1.95707 -0.00189366 0.0389717
0.407 -0.593384 1.12772 -0.0533732 3.95659 -0.260629 1.40059 -0.643791 2.92506 -0.000751058 0.0819528 -0.764315 2.62092 -0.000878914 0.112152 -0.71844 3.76025 -0.00279943 0.616858 -0.6996 2.12046 -0.00202241 0.0409002
0.408 -0.60238 1.0124 -0.0575604 2.93044 -0.263705 1.40017 -0.65817 3.48164 -0.000711357 0.0885339 -0.781146 2.57369 -0.000940424 0.119083 -0.736859 3.95916 -0.00310015 0.589286 -0.724432 2.29633 -0.0021468 0.0426224
0.409 -0.608604 0.900759 -0.0620607 2.10963 -0.265783 1.39141 -0.669189 4.12818 -0.000669344 0.0951019 -0.792851 2.50655 -0.00101005 0.125781 -0.750875 4.13478 -0.00340201 0.552559 -0.745295 2.48073 -0.00226613 0.0441244
0.41 -0.611862 0.814596 -0.066901 1.74691 -0.266799 1.37428 -0.677075 4.8278 -0.000628326 0.101559 -0.799593 2.42019 -0.00109027 0.132142 -0.760646 4.28486 -0.00370352 0.506238 -0.76225 2.66973 -0.00238021 0.0454038
0.411 -0.611973 0.783284 -0.0721092 2.0188 -0.266686 1.34885 -0.682064 5.55378 -0.000592478 0.107792 -0.801567 2.31553 -0.00118418 0.138049 -0.76635 4.40744 -0.00400358 0.449991 -0.775372 2.85951 -0.00248944 0.0464718
0.412 -0.608769 0.830633 -0.0777138 2.66636 -0.265386 1.31526 -0.684396 6.28551 -0.000566936 0.113677 -0.799001 2.19377 -0.00129556 0.143377 -0.768186 4.50085 -0.00430158 0.383631 -0.784753 3.04638 -0.002595 0.0473556
0.413 -0.602103 0.956827 -0.0837434 3.4166 -0.262844 1.27368 -0.684308 7.0059 -0.000557891 0.119075 -0.792152 2.05637 -0.00142899 0.14799 -0.76637 4.5637 -0.00459763 0.307215 -0.790495 3.22676 -0.00269895 0.0481011
0.414 -0.591842 1.14215 -0.090226 4.15328 -0.259009 1.22439 -0.682035 7.69991 -0.00057269 0.123832 -0.781302 1.90508 -0.00158993 0.151744 -0.761133 4.59489 -0.00489266 0.221368 -0.792718 3.39723 -0.00280446 0.0487759
0.415 -0.577879 1.3641 -0.0971884 4.82886 -0.253837 1.1677 -0.677804 8.35382 -0.000619925 0.127783 -0.766757 1.742 -0.00178488 0.154486 -0.752718 4.59361 -0.00518867 0.129167 -0.79155 3.55451 -0.00291593 0.0494713
0.416 -0.560126 1.60516 -0.104656 5.42042 -0.247291 1.10403 -0.671831 8.95487 -0.000709536 0.130751 -0.748843 1.56964 -0.00202145 0.156056 -0.741378 4.55937 -0.0054889 0.060861 -0.787134 3.69551 -0.00303916 0.050304
0.417 -0.538524 1.85254 -0.112651 5.91562 -0.23934 1.03384 -0.664323 9.49112 -0.000852901 0.132549 -0.7279 1.39108 -0.0023085 0.156287 -0.72737 4.49198 -0.00579807 0.129688 -0.779621 3.81731 -0.00318159 0.051414
0.418 -0.513037 2.09652 -0.121193 6.30783 -0.22996 0.957665 -0.655469 9.95147 -0.00106293 0.13298 -0.704285 1.21031 -0.00265623 0.155007 -0.71096 4.3916 -0.00612256 0.251086 -0.769171 3.91721 -0.0033524 0.0529593
0.419 -0.483662 2.32928 -0.130298 6.59436 -0.219136 0.876142 -0.645443 10.3257 -0.00135415 0.131842 -0.678363 1.0328 -0.00307637 0.152043 -0.692413 4.2587 -0.00647068 0.38652 -0.755956 3.99274 -0.00356271 0.0551059
0.42 -0.450423 2.54423 -0.139978 6.77573 -0.20686 0.789992 -0.634401 10.6045 -0.00174279 0.12893 -0.650504 0.866687 -0.00358224 0.147218 -0.671995 4.09415 -0.00685283 0.531607 -0.740153 4.04168 -0.00382578 0.0580135
0.421 -0.413375 2.73574 -0.15024 6.85545 -0.193134 0.70006 -0.622483 10.7799 -0.00224686 0.124039 -0.621081 0.724873 -0.0041889 0.14036 -0.649969 3.89917 -0.0072818 0.684672 -0.721945 4.0621 -0.00415712 0.0618213
0.422 -0.372608 2.899 -0.161085 6.84007 -0.177969 0.607375 -0.609806 10.8449 -0.00288623 0.116971 -0.590464 0.626905 -0.00491324 0.131299 -0.626596 3.67537 -0.0077729 0.844424 -0.701524 4.0524 -0.00457469 0.0666374
0.423 -0.328241 3.03 -0.172507 6.73937 -0.161384 0.513277 -0.596473 10.7941 -0.00368268 0.10754 -0.559021 0.594591 -0.00577415 0.119877 -0.602127 3.42478 -0.00834417 1.00959 -0.679086 4.01129 -0.00509897 0.0725341
0.424 -0.280428 3.12548 -0.184495 6.56674 -0.143408 0.419714 -0.582565 10.6234 -0.00465994 0.0955897 -0.527108 0.634844 -0.00679254 0.105956 -0.576807 3.14987 -0.00901661 1.1788 -0.654828 3.93787 -0.00575316 0.0795505
0.425 -0.229355 3.18303 -0.197029 6.33973 -0.12408 0.330008 -0.568148 10.3304 -0.00584376 0.0810237 -0.495069 0.730762 -0.0079915 0.0894312 -0.55087 2.85362 -0.00981427 1.35062 -0.628955 3.8316 -0.00656319 0.0876994
0.426 -0.17524 3.201 -0.210084 6.08061 -0.103448 0.25093 -0.553271 9.91469 -0.00726189 0.063896 -0.463234 0.857869 -0.00939633 0.0702771 -0.524541 2.53956 -0.0107644 1.52349 -0.601669 3.69238 -0.00755786 0.0969743
0.427 -0.118331 3.17862 -0.223623 5.81685 -0.0815718 0.197417 -0.537967 9.37742 -0.00894415 0.0447803 -0.431911 0.997825 -0.0110346 0.0487262 -0.498028 2.212 -0.0118976 1.69573 -0.573177 3.52051 -0.00876887 0.107356
0.428 -0.0589062 3.1159 -0.237603 5.58088 -0.0585175 0.19209 -0.522258 8.72195 -0.0109223 0.027049 -0.40139 1.1393 -0.0129363 0.0264978 -0.471528 1.87641 -0.0132477 1.86561 -0.543682 3.31677 -0.0102308 0.118815
0.429 0.00272778 3.01368 -0.25197 5.4081 -0.0343631 0.23676 -0.506154 7.95381 -0.0132303 0.0273655 -0.371933 1.27533 -0.0151336 0.0198664 -0.445224 1.54031 -0.0148521 2.03128 -0.513388 3.08238 -0.0119812 0.131315
0.43 0.0662397 2.87362 -0.266663 5.33234 -0.00919513 0.308424 -0.489656 7.08112 -0.0159037 0.0512977 -0.343777 1.4014 -0.0176611 0.0446712 -0.419279 1.21568 -0.0167513 2.19085 -0.482496 2.81908 -0.0140603 0.144815
0.431 0.131275 2.69815 -0.28161 5.3786 0.0168907 0.390137 -0.472759 6.11527 -0.0189802 0.0838835 -0.31713 1.51439 -0.0205557 0.0781882 -0.393843 0.925177 -0.0189893 2.34237 -0.451203 2.52912 -0.0165111 0.159262
0.432 0.197459 2.49053 -0.296728 5.55628 0.0437901 0.474215 -0.455452 5.07263 -0.0224992 0.121216 -0.292168 1.61202 -0.0238566 0.115807 -0.369049 0.71708 -0.0216132 2.48387 -0.419701 2.21536 -0.0193795 0.174596
0.433 0.264401 2.25492 -0.311928 5.85686 0.0713904 0.557041 -0.437725 3.97947 -0.0265015 0.162443 -0.269036 1.69261 -0.0276048 0.156815 -0.345012 0.669332 -0.0246729 2.61335 -0.388178 1.88141 -0.0227135 0.190744
0.434 0.331694 1.99665 -0.327109 6.25753 0.0995715 0.636604 -0.419567 2.88854 -0.0310294 0.207221 -0.247849 1.75491 -0.0318436 0.200927 -0.32183 0.800589 -0.0282211 2.72885 -0.356813 1.53206 -0.0265632 0.207624
0.435 0.398924 1.72273 -0.342161 6.7279 0.128206 0.711607 -0.400968 1.94799 -0.0361267 0.255301 -0.228684 1.79806 -0.036618 0.247922 -0.299583 1.03231 -0.032313 2.82841 -0.325778 1.17443 -0.0309811 0.225137
0.436 0.465669 1.44327 -0.356966 7.23592 0.15716 0.781117 -0.381927 1.61337 -0.0418377 0.306433 -0.211589 1.8215 -0.0419744 0.297565 -0.278335 1.2982 -0.0370057 2.91015 -0.295235 0.82238 -0.0360208 0.243171
0.437 0.531505 1.17473 -0.371397 7.75136 0.186293 0.844422 -0.362444 2.2418 -0.0482078 0.360335 -0.196579 1.82497 -0.0479605 0.349584 -0.258136 1.56699 -0.0423581 2.97227 -0.265339 0.51735 -0.0417374 0.2616
0.438 0.596011 0.947185 -0.38532 8.2472 0.215462 0.900964 -0.342533 3.33779 -0.0552823 0.416677 -0.183636 1.80848 -0.054625 0.403665 -0.239016 1.82382 -0.0484301 3.01307 -0.236232 0.412186 -0.0481866 0.280283
0.439 0.658768 0.813933 -0.398592 8.69987 0.244517 0.950313 -0.322214 4.56439 -0.0631069 0.475078 -0.172714 1.77234 -0.0620172 0.459443 -0.220994 2.06047 -0.0552822 3.03099 -0.208046 0.620871 -0.0554244 0.299064
0.44 0.719371 0.832176 -0.411066 9.08907 0.273307 0.992149 -0.301519 5.81316 -0.0717265 0.535104 -0.163735 1.71707 -0.0701862 0.516503 -0.204073 2.27169 -0.0629749 3.02462 -0.180902 0.949758 -0.0635067 0.317775
0.441 0.777424 0.996078 -0.422589 9.39745 0.301677 1.02625 -0.280491 7.03686 -0.0811854 0.596263 -0.156599 1.64351 -0.0791812 0.574379 -0.188242 2.45393 -0.071568 2.99277 -0.154907 1.30097 -0.0724883 0.336236
0.442 0.832549 1.247 -0.433005 9.61046 0.329472 1.05251 -0.259186 8.20581 -0.0915262 0.658013 -0.151179 1.5527 -0.08905 0.632556 -0.173482 2.60468 -0.0811198 2.93441 -0.130158 1.64804 -0.0824227 0.354259
0.443 0.88439 1.5375 -0.442154 9.71626 0.356536 1.0709 -0.237671 9.29687 -0.10279 0.719756 -0.147327 1.44596 -0.0998393 0.69047 -0.159759 2.72232 -0.0916864 2.84882 -0.106738 1.9798 -0.0933609 0.371646
0.444 0.932611 1.84171 -0.449875 9.70579 0.382715 1.0815 -0.216025 10.2902 -0.115014 0.780847 -0.144878 1.32486 -0.111593 0.747512 -0.147034 2.80591 -0.103321 2.73548 -0.0847163 2.28922 -0.105351 0.388197
0.445 0.976905 2.14557 -0.456007 9.57301 0.407856 1.08447 -0.194339 11.1683 -0.128234 0.840592 -0.143652 1.19127 -0.124353 0.803032 -0.135256 2.85519 -0.116073 2.59423 -0.0641524 2.57088 -0.118438 0.40371
0.446 1.01699 2.44043 -0.460392 9.31541 0.431808 1.08007 -0.172713 11.9153 -0.14248 0.898259 -0.143456 1.04736 -0.138158 0.856341 -0.12437 2.87052 -0.129986 2.4252 -0.0450917 2.82026 -0.132661 0.417987
0.447 1.05262 2.72024 -0.462874 8.93481 0.454427 1.06866 -0.151257 12.5176 -0.157781 0.953075 -0.144089 0.895776 -0.15304 0.90672 -0.114316 2.85282 -0.1451 2.22891 -0.0275678 3.03352 -0.148055 0.430839
0.448 1.08358 2.98031 -0.463302 8.43886 0.475572 1.05066 -0.130089 12.9635 -0.174155 1.00424 -0.145346 0.739919 -0.169027 0.953423 -0.105029 2.80358 -0.161445 2.00634 -0.0116031 3.20744 -0.164648 0.442089
0.449 1.10968 3.2167 -0.461533 7.84357 0.495109 1.02657 -0.109331 13.2434 -0.191619 1.05093 -0.147021 0.584745 -0.186144 0.995687 -0.0964415 2.72478 -0.179047 1.75901 0.00279151 3.33942 -0.182461 0.45158
0.45 1.13079 3.42598 -0.457431 7.17785 0.512911 0.996993 -0.0891105 13.3501 -0.210181 1.0923 -0.148907 0.439121 -0.204403 1.03273 -0.0884867 2.61886 -0.19792 1.48928 0.0156153 3.42753 -0.201506 0.459186
0.451 1.14679 3.60506 -0.450872 6.49147 0.52886 0.962563 -0.0695559 13.279 -0.229841 1.1275 -0.150808 0.322819 -0.223814 1.06379 -0.0810966 2.48868 -0.218071 1.20104 0.0268776 3.47056 -0.221787 0.464819
0.452 1.1576 3.75116 -0.441741 5.86748 0.542846 0.923989 -0.0507953 13.0282 -0.250592 1.1557 -0.152531 0.277285 -0.244375 1.08807 -0.074205 2.33746 -0.239495 0.901911 0.0365964 3.46801 -0.243297 0.46844
0.453 1.1632 3.86178 -0.429941 5.43405 0.554772 0.882024 -0.0329541 12.5985 -0.272417 1.17603 -0.153897 0.329273 -0.266076 1.10483 -0.0677485 2.16876 -0.262175 0.612137 0.0447986 3.42015 -0.266019 0.470081
0.454 1.16358 3.93476 -0.415387 5.35084 0.56455 0.837463 -0.0161528 11.9939 -0.295288 1.1877 -0.154742 0.439666 -0.288895 1.11332 -0.0616671 1.98639 -0.286082 0.408163 0.0515182 3.328 -0.289925 0.469857
0.455 1.15878 3.96827 -0.398013 5.73726 0.572103 0.791122 -0.000504425 11.2217 -0.319168 1.18991 -0.154917 0.568583 -0.3128 1.11286 -0.0559052 1.79439 -0.311175 0.473099 0.0567961 3.19339 -0.314972 0.467996
0.456 1.14888 3.9609 -0.377768 6.59554 0.57737 0.743833 0.0138875 10.2925 -0.344008 1.18191 -0.154293 0.698453 -0.337746 1.10278 -0.0504127 1.59705 -0.337398 0.757453 0.0606795 3.01888 -0.341105 0.464866
0.457 1.13397 3.9117 -0.354626 7.83478 0.5803 0.69642 0.0269308 9.22152 -0.369747 1.16302 -0.152759 0.821449 -0.363676 1.08248 -0.0451453 1.39888 -0.364679 1.11116 0.0632206 2.8078 -0.368256 0.461013
0.458 1.11421 3.82029 -0.328577 9.34788 0.580858 0.649683 0.0385467 8.02927 -0.396312 1.13261 -0.150227 0.933263 -0.390518 1.05143 -0.0400652 1.20475 -0.392932 1.48816 0.0644766 2.56417 -0.396341 0.457193
0.459 1.08976 3.68686 -0.299635 11.0492 0.579022 0.604373 0.0486716 6.74517 -0.423615 1.09014 -0.146632 1.03108 -0.418189 1.00918 -0.0351414 1.02006 -0.422057 1.87355 0.0645085 2.29265 -0.425261 0.454403
0.46 1.06083 3.51228 -0.267837 12.8761 0.574785 0.561157 0.0572579 5.41575 -0.451556 1.03514 -0.141931 1.11286 -0.446587 0.955351 -0.0303498 0.85113 -0.451934 2.25967 0.0633811 1.99856 -0.454902 0.453893
0.461 1.02763 3.29818 -0.233241 14.7814 0.568153 0.520591 0.0642758 4.12931 -0.480021 0.967283 -0.136104 1.17711 -0.475598 0.889672 -0.0256737 0.705705 -0.482429 2.64105 0.061162 1.68779 -0.485134 0.457135
0.462 0.990441 3.047 -0.195931 16.7276 0.559149 0.483082 0.0697136 3.08974 -0.508882 0.886361 -0.129154 1.22275 -0.505091 0.811983 -0.0211033 0.593171 -0.513392 3.01305 0.0579216 1.36691 -0.51581 0.465729
0.463 0.949523 2.76211 -0.156014 18.6821 0.54781 0.448851 0.0735786 2.7289 -0.537995 0.792344 -0.121107 1.24904 -0.53492 0.722253 -0.0166355 0.522742 -0.544655 3.37143 0.0537327 1.04354 -0.546769 0.481245
0.464 0.905181 2.44802 -0.11362 20.6159 0.534187 0.417912 0.0758965 3.32865 -0.567206 0.685445 -0.11201 1.25564 -0.564924 0.620603 -0.0122741 0.497636 -0.576035 3.71225 0.0486702 0.727848 -0.577834 0.505029
0.465 0.857732 2.11079 -0.0689041 22.502 0.518345 0.390066 0.0767123 4.52103 -0.596341 0.566292 -0.101928 1.24253 -0.594925 0.507369 -0.00802873 0.509611 -0.607333 4.0318 0.0428108 0.440331 -0.608811 0.538035
0.466 0.807508 1.75896 -0.0220424 24.3151 0.500363 0.364922 0.0760886 5.93088 -0.625218 0.436423 -0.0909471 1.21002 -0.624732 0.383272 -0.0039147 0.542773 -0.638335 4.32661 0.036233 0.261606 -0.639492 0.580746
0.467 0.754856 1.40595 0.0267659 26.031 0.480334 0.341953 0.0741057 7.38922 -0.653639 0.300293 -0.0791679 1.15877 -0.654136 0.250189 4.78418e-05 0.582178 -0.668813 4.59347 0.029017 0.355326 -0.669656 0.633197
0.468 0.700134 1.07681 0.0773006 27.6267 0.458362 0.320568 0.0708599 8.81609 -0.681393 0.177285 -0.0667064 1.08976 -0.682917 0.117785 0.00383464 0.617629 -0.698526 4.82947 0.0212449 0.573427 -0.699067 0.695083
0.469 0.643704 0.825805 0.129322 29.0806 0.434563 0.300216 0.066462 10.1635 -0.708258 0.161515 -0.0536904 1.00428 -0.710842 0.100605 0.00741813 0.643172 -0.72722 5.03204 0.013 0.793663 -0.727477 0.76587
0.47 0.585935 0.751388 0.182571 30.3724 0.409065 0.280486 0.061036 11.3967 -0.734001 0.292976 -0.0402574 0.90395 -0.737663 0.24578 0.0107683 0.655692 -0.754632 5.19899 0.00436728 0.989864 -0.754629 0.844902
0.471 0.527199 0.898611 0.236774 31.4836 0.382004 0.261227 0.0547168 12.4878 -0.75838 0.470876 -0.0265524 0.79074 -0.763124 0.416063 0.0138537 0.653866 -0.780488 5.32849 -0.00456668 1.1532 -0.780256 0.931462
0.472 0.467864 1.17901 0.291641 32.3972 0.353526 0.242663 0.0476483 13.4134 -0.781143 0.666081 -0.0127252 0.667014 -0.786958 0.596251 0.0166424 0.637536 -0.804509 5.41915 -0.0137141 1.27922 -0.804081 1.0248
0.473 0.408296 1.5073 0.346869 33.098 0.323785 0.22553 0.039981 14.154 -0.802032 0.871725 0.00107225 0.535772 -0.808891 0.783226 0.0191028 0.607345 -0.826408 5.47003 -0.0229859 1.36548 -0.825824 1.12417
0.474 0.348852 1.84273 0.402146 33.5732 0.292939 0.211195 0.0318695 14.6931 -0.820785 1.08467 0.014688 0.401382 -0.828644 0.975112 0.0212046 0.564519 -0.845899 5.48062 -0.0322921 1.41093 -0.845199 1.22878
0.475 0.28988 2.16563 0.457152 33.8121 0.261152 0.201656 0.0234705 15.018 -0.837134 1.30264 0.0279727 0.272567 -0.845931 1.17024 0.02292 0.510754 -0.862691 5.45089 -0.041542 1.41577 -0.861922 1.33783
0.476 0.231716 2.46463 0.511559 33.8061 0.228593 0.199238 0.0149398 15.1191 -0.850811 1.52356 0.0407819 0.176598 -0.860468 1.36693 0.0242244 0.448155 -0.876497 5.38127 -0.0506448 1.38133 -0.875705 1.45048
0.477 0.17468 2.73209 0.56504 33.5496 0.195432 0.205833 0.00643021 14.9909 -0.861548 1.74537 0.0529777 0.18297 -0.87197 1.56348 0.0250971 0.379291 -0.887035 5.27267 -0.0595097 1.31011 -0.886267 1.56585
0.478 0.119073 2.9625 0.617264 33.0392 0.161838 0.222063 -0.00191089 14.6311 -0.86908 1.96598 0.0644315 0.282663 -0.880154 1.75808 0.025522 0.307428 -0.894026 5.12641 -0.0680471 1.20574 -0.893331 1.683
0.479 0.0651771 3.15179 0.667904 32.2745 0.127981 0.247104 -0.00994379 14.0418 -0.873147 2.18322 0.0750249 0.407871 -0.884745 1.9489 0.0254887 0.23728 -0.897205 4.94432 -0.0761685 1.07311 -0.896629 1.80096
0.48 0.0132493 3.29707 0.716639 31.2577 0.0940295 0.279245 -0.0175386 13.2291 -0.873497 2.39488 0.0846517 0.535047 -0.885476 2.13404 0.0249924 0.17719 -0.896318 4.72859 -0.0837883 0.918544 -0.895904 1.91866
0.481 -0.0364771 3.39657 0.763154 29.9939 0.0601464 0.316563 -0.0245771 12.2034 -0.869888 2.59867 0.093219 0.656545 -0.882091 2.31158 0.024035 0.143158 -0.891124 4.48188 -0.0908236 0.750483 -0.890913 2.03501
0.482 -0.0837962 3.44962 0.807146 28.4909 0.0264905 0.35728 -0.0309545 10.9802 -0.862089 2.79231 0.100648 0.768566 -0.874347 2.47956 0.0226246 0.151169 -0.881402 4.20722 -0.0971962 0.581478 -0.881431 2.14882
0.483 -0.128531 3.45658 0.848325 26.7597 -0.00678615 0.399854 -0.0365808 9.58108 -0.849887 2.97347 0.106876 0.868621 -0.86202 2.63605 0.0207763 0.190891 -0.866951 3.90806 -0.102833 0.433983 -0.86725 2.25886
0.484 -0.170535 3.41897 0.886414 24.8142 -0.0395392 0.442948 -0.0413819 8.03654 -0.833084 3.13986 0.111854 0.954883 -0.844905 2.77913 0.0185121 0.241268 -0.847595 3.58826 -0.107667 0.351479 -0.848186 2.36387
0.485 -0.209693 3.33944 0.921156 22.6716 -0.0716333 0.485387 -0.0453009 6.39415 -0.811505 3.28922 0.11555 1.02599 -0.822821 2.9069 0.0158604 0.29062 -0.823181 3.25216 -0.111638 0.376917 -0.82408 2.46251
0.486 -0.24592 3.22187 0.952315 20.3528 -0.102943 0.526106 -0.048298 4.74461 -0.784996 3.41935 0.117947 1.08095 -0.795611 3.01754 0.0128559 0.333529 -0.793586 2.90472 -0.114695 0.481039 -0.794801 2.55343
0.487 -0.279167 3.07155 0.979673 17.8835 -0.133355 0.564131 -0.0503515 3.3205 -0.75343 3.52816 0.119046 1.11919 -0.763147 3.10931 0.00953964 0.367162 -0.758719 2.55178 -0.116797 0.608146 -0.760246 2.63526
0.488 -0.309415 2.89529 1.00304 15.2967 -0.162768 0.59856 -0.0514572 2.76172 -0.716708 3.61366 0.11886 1.14045 -0.725334 3.18058 0.00595765 0.389925 -0.718518 2.20061 -0.117912 0.727637 -0.720345 2.70661
0.489 -0.336679 2.70175 1.02225 12.6382 -0.191092 0.628557 -0.0516287 3.61416 -0.67476 3.67403 0.117419 1.14487 -0.682108 3.22983 0.00216084 0.401065 -0.672961 1.86104 -0.118019 0.82452 -0.675064 2.76613
0.49 -0.361002 2.50179 1.03716 9.98199 -0.218252 0.653349 -0.050896 5.24985 -0.627549 3.70761 0.114764 1.13294 -0.633442 3.25569 -0.00179595 0.400632 -0.622056 1.54761 -0.11711 0.890137 -0.624402 2.81248
0.491 -0.382462 2.30888 1.04767 7.47611 -0.244187 0.672231 -0.0493053 7.12754 -0.575074 3.71296 0.11095 1.10556 -0.579346 3.25696 -0.00585488 0.389681 -0.565855 1.28343 -0.115188 0.918894 -0.568397 2.84441
0.492 -0.401164 2.13906 1.05368 5.48572 -0.268851 0.684565 -0.0469176 9.0504 -0.517369 3.68886 0.106045 1.06399 -0.519869 3.23263 -0.009956 0.370743 -0.504444 1.1037 -0.112269 0.907179 -0.507127 2.86072
0.493 -0.417237 2.01 1.05514 4.82231 -0.292213 0.689794 -0.0438071 10.9311 -0.454505 3.63434 0.100126 1.00992 -0.455104 3.18189 -0.0140383 0.348663 -0.437951 1.04686 -0.108384 0.853013 -0.440708 2.86038
0.494 -0.430839 1.93792 1.05203 5.97905 -0.314255 0.687442 -0.0400601 12.7155 -0.386594 3.54871 0.0932788 0.945504 -0.385183 3.10414 -0.0180409 0.331696 -0.366543 1.12208 -0.103573 0.755984 -0.369299 2.84247
0.495 -0.442148 1.93262 1.04436 8.20339 -0.334975 0.677123 -0.0357725 14.3628 -0.313786 3.43159 0.0855973 0.873463 -0.310282 2.99904 -0.0219038 0.33155 -0.290429 1.29552 -0.0978912 0.61739 -0.293097 2.80632
0.496 -0.451361 1.99323 1.03215 10.8153 -0.354386 0.658554 -0.0310485 15.8384 -0.236275 3.28289 0.0771821 0.797204 -0.230621 2.86648 -0.0255694 0.35951 -0.209854 1.52262 -0.0914038 0.441047 -0.212342 2.75152
0.497 -0.45869 2.10849 1.01549 13.5368 -0.372514 0.631563 -0.0259985 17.1127 -0.154292 3.10287 0.0681384 0.721045 -0.146463 2.70664 -0.0289831 0.419883 -0.125106 1.77174 -0.0841879 0.239182 -0.127315 2.67799
0.498 -0.464362 2.26128 0.994443 16.2491 -0.389399 0.596108 -0.0207364 18.1597 -0.068114 2.89211 0.0585753 0.650459 -0.0581146 2.51996 -0.0320947 0.509036 -0.0365098 2.0243 -0.0763302 0.132922 -0.0383355 2.58614
0.499 -0.46861 2.43361 0.969146 18.8887 -0.405094 0.552304 -0.0153781 18.9575 0.0219449 2.65159 0.0486039 0.592153 0.0340746 2.30717 -0.0348589 0.620285 0.0555723 2.26955 -0.0679261 0.348401 0.0542369 2.47698
0.5 -0.471673 2.60955 0.939743 21.4137 -0.419662 0.500469 -0.0100389 19.488 0.115528 2.38263 0.0383364 0.55343 0.129715 2.06933 -0.0372366 0.747386 0.150743 2.50107 -0.0590779 0.636295 0.150005 2.35233
0.501 -0.473793 2.77607 0.906404 23.7932 -0.433179 0.441229 -0.00483165 19.7374 0.212241 2.08699 0.0278849 0.540171 0.228375 1.80783 -0.0391949 0.885227 0.248572 2.71484 -0.0498933 0.94346 0.248538 2.2152
0.502 -0.475207 2.92298 0.869326 26.0021 -0.445729 0.37574 0.000135667 19.696 0.311651 1.76695 0.0173598 0.554015 0.329587 1.5245 -0.0407086 1.02951 0.348597 2.9083 -0.0404838 1.25701 0.349368 2.07023
0.503 -0.476147 3.04244 0.828723 28.0197 -0.457405 0.306281 0.00476164 19.359 0.413288 1.42553 0.00686933 0.591307 0.432849 1.22179 -0.0417598 1.17642 0.450327 3.07988 -0.0309622 1.56714 0.452 1.92442
0.504 -0.476835 3.12863 0.784834 29.8287 -0.468306 0.237962 0.00895337 18.7262 0.516651 1.0673 -0.00348196 0.64513 0.537623 0.903451 -0.0423384 1.32235 0.553248 3.2287 -0.0214411 1.86451 0.555907 1.78803
0.505 -0.47748 3.17744 0.737913 31.4148 -0.478535 0.183745 0.0126281 17.8023 0.621208 0.701826 -0.0135938 0.70819 0.643345 0.57776 -0.0424424 1.46382 0.656821 3.35439 -0.0120303 2.13998 0.66054 1.67536
0.506 -0.478273 3.1863 0.68823 32.7665 -0.488201 0.171023 0.0157149 16.5971 0.726396 0.368517 -0.023371 0.774401 0.749424 0.283794 -0.0420775 1.59743 0.76049 3.45701 -0.00283534 2.38471 0.765328 1.60453
0.507 -0.479387 3.15414 0.636069 33.875 -0.497413 0.216455 0.0181554 15.1261 0.831631 0.322708 -0.0327242 0.839177 0.855247 0.292637 -0.0412572 1.71983 0.863682 3.53696 0.00604485 2.59037 0.86968 1.59446
0.508 -0.480973 3.0813 0.581726 34.7341 -0.506279 0.299842 0.0199055 13.4104 0.936308 0.650451 -0.0415705 0.899202 0.960185 0.609181 -0.0400018 1.82774 0.965815 3.59493 0.0145197 2.7493 0.972995 1.65877
0.509 -0.483157 2.9697 0.525504 35.3403 -0.514909 0.401419 0.0209357 11.4785 1.0398 1.05214 -0.049834 0.952131 1.0636 0.974938 -0.0383387 1.91805 1.0663 3.63185 0.0225088 2.85477 1.07466 1.80027
0.51 -0.486039 2.82292 0.467713 35.6925 -0.523404 0.512376 0.0212316 9.37 1.14148 1.46902 -0.0574457 0.996347 1.16483 1.35204 -0.0363007 1.9878 1.16454 3.64886 0.0299432 2.90116 1.17406 2.01136
0.511 -0.489692 2.64656 0.408669 35.7923 -0.531863 0.628636 0.0207941 7.14672 1.24071 1.88825 -0.0643448 1.0308 1.26323 1.73141 -0.0339257 2.03429 1.25995 3.64728 0.0367668 2.88414 1.27057 2.27914
0.512 -0.49416 2.44873 0.348688 35.6433 -0.540377 0.747808 0.0196395 4.93795 1.33684 2.30345 -0.0704781 1.05488 1.35816 2.10795 -0.031256 2.05516 1.35194 3.62855 0.0429372 2.80088 1.36358 2.59029
0.513 -0.499459 2.24092 0.288086 35.2518 -0.549027 0.868156 0.0177992 3.16236 1.42922 2.70982 -0.0758006 1.06837 1.44896 2.47759 -0.0283365 2.04845 1.43994 3.59423 0.0484263 2.65017 1.45248 2.93327
0.514 -0.505575 2.03909 0.227175 34.626 -0.557884 0.988229 0.0153184 3.08815 1.51723 3.10312 -0.0802754 1.07139 1.53501 2.83659 -0.0252142 2.01276 1.52338 3.54597 0.0532211 2.43267 1.53669 3.29861
0.515 -0.512467 1.86473 0.166263 33.7762 -0.567007 1.10672 0.0122562 4.87912 1.60025 3.47944 -0.0838742 1.06434 1.61571 3.18138 -0.0219371 1.94733 1.60172 3.48545 0.0573226 2.15112 1.61564 3.67851
0.516 -0.520065 1.74422 0.105651 32.7147 -0.576439 1.2224 0.00868357 7.26262 1.67768 3.83508 -0.0865769 1.04787 1.69046 3.50852 -0.0185528 1.8523 1.67445 3.41439 0.0607465 1.81098 1.68876 4.06634
0.517 -0.528275 1.70327 0.0456298 31.4553 -0.586211 1.3341 0.00468225 9.76672 1.74894 4.16656 -0.0883718 1.02289 1.75872 3.81472 -0.0151074 1.72899 1.74106 3.3345 0.0635217 1.42223 1.75555 4.45629
0.518 -0.536976 1.75599 -0.0135213 30.0137 -0.596334 1.44073 0.000343241 12.2429 1.81348 4.47061 -0.0892556 0.990559 1.81997 4.09682 -0.0116451 1.58045 1.80111 3.24747 0.0656893 1.00619 1.81551 4.84302
0.519 -0.546028 1.89695 -0.0715356 28.4067 -0.606805 1.54122 -0.00423516 14.6151 1.8708 4.74423 -0.0892335 0.952246 1.87373 4.35186 -0.00820636 1.41248 1.85416 3.1549 0.0673014 0.631766 1.8682 5.22159
0.52 -0.555267 2.10547 -0.128161 26.6527 -0.6176 1.6346 -0.00894932 16.8291 1.92042 4.98469 -0.0883189 0.909572 1.91956 4.57706 -0.004828 1.23567 1.89983 3.0583 0.068419 0.56051 1.9132 5.58727
0.521 -0.564517 2.35644 -0.183163 24.7709 -0.628678 1.71997 -0.0136923 18.8401 1.96191 5.18956 -0.0865334 0.864409 1.95709 4.7699 -0.00154202 1.06929 1.93776 2.95906 0.0691101 0.925448 1.95015 5.93553
0.522 -0.573582 2.62743 -0.236323 22.7817 -0.639978 1.79649 -0.0183562 20.6093 1.99491 5.35672 -0.0839068 0.818905 1.98599 4.92812 0.00162466 0.946941 1.96767 2.85842 0.0694476 1.44273 1.97873 6.262
0.523 -0.58226 2.9006 -0.287442 20.7063 -0.651418 1.86345 -0.0228341 22.1023 2.01909 5.48441 -0.0804771 0.775481 2.00598 5.04975 0.00465051 0.915139 1.98929 2.75742 0.0695067 1.99833 1.99868 6.56244
0.524 -0.590337 3.1622 -0.336343 18.5672 -0.662899 1.92024 -0.0270227 23.2897 2.03418 5.57123 -0.07629 0.736797 2.01685 5.13313 0.00751947 1.00573 2.00243 2.65687 0.0693625 2.55752 2.0098 6.8328
0.525 -0.597596 3.40151 -0.382867 16.3878 -0.674302 1.96634 -0.0308243 24.1466 2.03998 5.61616 -0.0713994 0.705622 2.01847 5.17696 0.0102208 1.20665 2.00692 2.55737 0.0690873 3.10137 2.01193 7.06921
0.526 -0.60382 3.61014 -0.426878 14.1934 -0.685488 2.00141 -0.0341491 24.6534 2.03636 5.61855 -0.0658665 0.684576 2.01075 5.18028 0.0127488 1.48202 2.00268 2.45925 0.0687482 3.61543 2.00499 7.26801
0.527 -0.60879 3.78152 -0.46826 12.0125 -0.696301 2.02522 -0.0369171 24.7957 2.02323 5.57816 -0.0597602 0.675729 1.99367 5.14252 0.0151021 1.80088 1.98967 2.36261 0.0684046 4.08724 1.98894 7.42577
0.528 -0.612294 3.91053 -0.506923 9.88028 -0.706569 2.03769 -0.0390603 24.5649 2.00059 5.49514 -0.0531568 0.680186 1.96729 5.06349 0.0172832 2.14236 1.96788 2.26728 0.0681058 4.50571 1.96381 7.53935
0.529 -0.614129 3.99339 -0.542795 7.84619 -0.716103 2.0389 -0.0405242 23.9581 1.96852 5.37004 -0.0461395 0.697836 1.93173 4.94339 0.0192973 2.49217 1.9374 2.1729 0.0678889 4.8611 1.92972 7.60594
0.53 -0.6141 4.02755 -0.575829 5.99479 -0.724701 2.02912 -0.0412695 22.9789 1.92713 5.20378 -0.0387984 0.727429 1.88719 4.78283 0.0211511 2.83952 1.89835 2.07893 0.0677771 5.14511 1.88681 7.62308
0.531 -0.612026 4.01164 -0.605997 4.49888 -0.732149 2.00877 -0.0412733 21.637 1.87664 4.99768 -0.0312297 0.766917 1.83391 4.58282 0.0228521 3.17549 1.8509 1.98472 0.067778 5.35097 1.83531 7.58873
0.532 -0.607744 3.94542 -0.633295 3.70013 -0.738221 1.97847 -0.0405304 19.9488 1.81733 4.75342 -0.023536 0.813886 1.77224 4.34476 0.0244066 3.49232 1.79531 1.88958 0.0678824 5.47361 1.77551 7.50129
0.533 -0.601106 3.82985 -0.657738 3.90921 -0.742685 1.93904 -0.0390538 17.938 1.74952 4.47301 -0.0158252 0.865899 1.70255 4.07045 0.0258188 3.78295 1.73185 1.79286 0.0680637 5.50976 1.70775 7.35967
0.534 -0.591985 3.66709 -0.679359 4.88116 -0.745302 1.89148 -0.0368753 15.6363 1.67363 4.15882 -0.00821014 0.920685 1.62529 3.76206 0.0270893 4.04101 1.66088 1.69408 0.0682773 5.45802 1.63244 7.16334
0.535 -0.580275 3.46061 -0.698211 6.1652 -0.745829 1.83702 -0.0340456 13.0865 1.59013 3.8135 -0.000808069 0.976214 1.54097 3.42213 0.0282133 4.26068 1.58278 1.593 0.0684608 5.31892 1.55003 6.91235
0.536 -0.565894 3.2153 -0.714363 7.51338 -0.744024 1.77709 -0.0306342 10.3505 1.49954 3.43999 0.00626019 1.0307 1.45014 3.05354 0.0291797 4.43682 1.498 1.48982 0.0685348 5.09491 1.46105 6.60745
0.537 -0.548783 2.93786 -0.7279 8.81751 -0.739647 1.71335 -0.026729 7.53767 1.40245 3.0415 0.012871 1.08255 1.35341 2.65953 0.0299696 4.56496 1.40702 1.38532 0.0684032 4.79032 1.36604 6.25016
0.538 -0.528907 2.63732 -0.738919 10.0267 -0.732461 1.64764 -0.0224352 4.93113 1.29949 2.62145 0.0188987 1.13039 1.25142 2.24367 0.0305552 4.64136 1.31036 1.28111 0.0679555 4.41131 1.26561 5.84286
0.539 -0.506256 2.32621 -0.747531 11.114 -0.72224 1.58202 -0.0178745 3.56052 1.19134 2.18347 0.0242168 1.17295 1.14487 1.80992 0.0308987 4.66313 1.2086 1.17993 0.0670679 3.96577 1.16042 5.389
0.54 -0.480847 2.02249 -0.753856 12.0639 -0.708767 1.51868 -0.0131834 4.8746 1.07872 1.73139 0.0286988 1.20912 1.03446 1.36288 0.0309518 4.62827 1.10233 1.08596 0.0656058 3.46335 1.05113 4.8934
0.541 -0.452719 1.75266 -0.758022 12.8672 -0.691839 1.45989 -0.00851196 7.62145 0.962375 1.26926 0.0322195 1.23789 0.920944 0.908728 0.0306551 4.53572 0.992184 1.00514 0.0634264 2.91548 0.938456 4.36284
0.542 -0.42194 1.55434 -0.760162 13.5189 -0.671271 1.40789 -0.00402129 10.7118 0.843091 0.801675 0.0346559 1.25838 0.805077 0.462402 0.0299379 4.3854 0.878811 0.945022 0.0603813 2.33606 0.823129 3.80711
0.543 -0.3886 1.47015 -0.760415 14.0169 -0.646896 1.3647 0.000118188 13.835 0.721664 0.336917 0.0358889 1.26982 0.687631 0.198037 0.0287182 4.17832 0.762887 0.913713 0.0563197 1.74369 0.705895 3.24136
0.544 -0.352812 1.52378 -0.75892 14.3616 -0.61857 1.33199 0.00372931 16.8648 0.598904 0.17133 0.0358041 1.27155 0.569384 0.551118 0.0269033 3.91657 0.645102 0.917462 0.0510915 1.17148 0.587514 2.69108
0.545 -0.314713 1.69886 -0.755817 14.5553 -0.586174 1.31079 0.00663063 19.7228 0.475628 0.617314 0.0342935 1.26308 0.451109 0.996504 0.0243905 3.60347 0.526155 0.957974 0.0445507 0.71833 0.468747 2.20294
0.546 -0.274461 1.95384 -0.751241 14.6022 -0.549618 1.30141 0.0086391 22.3479 0.352651 1.07008 0.0312568 1.24402 0.333573 1.44125 0.0210681 3.24363 0.406752 1.03162 0.0365584 0.687568 0.350355 1.86192
0.547 -0.232235 2.24873 -0.745326 14.5079 -0.50884 1.30338 0.00957283 24.6878 0.230778 1.51138 0.0266024 1.21417 0.217526 1.87403 0.0168169 2.84337 0.287598 1.13118 0.0269863 1.0885 0.233088 1.78296
0.548 -0.18823 2.55456 -0.738197 14.2797 -0.46381 1.31549 0.00925383 26.697 0.1108 1.93638 0.0202494 1.17348 0.103694 2.28919 0.0115121 2.41137 0.169393 1.24834 0.0157196 1.59457 0.117682 2.01207
0.549 -0.142663 2.85167 -0.729973 13.9258 -0.414532 1.336 0.00751086 28.3356 -0.00651901 2.34131 0.0121282 1.12206 -0.00722322 2.68231 0.00502533 1.96064 0.0528243 1.37528 0.00266019 2.09668 0.0048478 2.46839
0.55 -0.0957604 3.12642 -0.720761 13.4558 -0.361045 1.36284 0.00418219 29.5699 -0.120443 2.72279 0.00218242 1.06024 -0.114562 3.04957 -0.0027732 1.51403 -0.0614341 1.50521 -0.0122711 2.56289 -0.104729 3.0474
0.551 -0.047767 3.36904 -0.710658 12.88 -0.303424 1.39387 -0.000881726 30.3725 -0.230274 3.07775 -0.00963052 0.988504 -0.217699 3.3875 -0.0120118 1.12123 -0.172731 1.63237 -0.0291317 2.97853 -0.2104 3.68226
0.552 0.00106342 3.57232 -0.69975 12.2097 -0.241781 1.42704 -0.00781566 30.7224 -0.335358 3.40339 -0.0233378 0.907541 -0.316058 3.69303 -0.0228147 0.899599 -0.280441 1.75181 -0.0479557 3.33499 -0.311557 4.33538
0.553 0.050467 3.73098 -0.688106 11.4567 -0.176267 1.46056 -0.0167372 30.6059 -0.435088 3.69723 -0.0389505 0.818261 -0.40911 3.96343 -0.0352988 0.993471 -0.383971 1.85923 -0.068752 3.62692 -0.407635 4.98401
0.554 0.100173 3.84132 -0.675783 10.6336 -0.107069 1.49295 -0.0277443 30.0162 -0.528913 3.9571 -0.0564625 0.72182 -0.496384 4.19637 -0.0495711 1.3393 -0.48276 1.95088 -0.0915033 3.85137 -0.498124 5.61262
0.555 0.149904 3.90108 -0.662824 9.75303 -0.0344143 1.52309 -0.0409137 28.9544 -0.61634 4.1812 -0.0758499 0.619702 -0.577465 4.38995 -0.0657249 1.78812 -0.576291 2.02349 -0.116165 4.00749 -0.582565 6.20937
0.556 0.199382 3.90934 -0.649255 8.82804 0.0414354 1.55023 -0.0562984 27.4295 -0.696941 4.36804 -0.0970703 0.513918 -0.652002 4.54265 -0.0838375 2.26534 -0.664088 2.07432 -0.142667 4.09631 -0.66056 6.76463
0.557 0.248328 3.86649 -0.635088 7.87179 0.120181 1.57401 -0.073927 25.4586 -0.770351 4.51655 -0.120063 0.407538 -0.719705 4.65344 -0.103966 2.73868 -0.745722 2.10113 -0.17091 4.12059 -0.731772 7.27018
0.558 0.296463 3.77429 -0.620319 6.89749 0.201487 1.5944 -0.0938017 23.0675 -0.836277 4.626 -0.144747 0.306292 -0.78035 4.7217 -0.126147 3.1909 -0.820815 2.10233 -0.200769 4.08466 -0.795931 7.71893
0.559 0.343514 3.63587 -0.604931 5.91844 0.284988 1.6117 -0.115898 20.2918 -0.894494 4.69607 -0.171023 0.223596 -0.833779 4.74729 -0.150389 3.61066 -0.889043 2.07707 -0.232094 3.99423 -0.85283 8.10473
0.56 0.389212 3.45584 -0.588892 4.94827 0.370284 1.62651 -0.140162 17.1794 -0.944852 4.72683 -0.198772 0.189854 -0.879902 4.73051 -0.176676 3.98957 -0.950136 2.02549 -0.264712 3.85619 -0.902331 8.42235
0.561 0.433301 3.24044 -0.572159 4.00167 0.456948 1.63964 -0.166515 13.7984 -0.987271 4.71872 -0.227858 0.22812 -0.918693 4.67214 -0.204961 4.32105 -1.00388 1.94899 -0.298429 3.67834 -0.944365 8.66745
0.562 0.47553 2.99781 -0.554677 3.09645 0.544526 1.65209 -0.194847 10.2625 -1.02174 4.67257 -0.258126 0.311019 -0.950191 4.57338 -0.235166 4.5999 -1.05012 1.8507 -0.333027 3.46913 -0.978928 8.83662
0.563 0.515665 2.73836 -0.536381 2.25988 0.632541 1.66494 -0.225022 6.83918 -1.04833 4.5896 -0.289401 0.409455 -0.974499 4.43584 -0.267182 4.82218 -1.08877 1.73629 -0.368277 3.2374 -1.00608 8.92739
0.564 0.553487 2.4754 -0.517198 1.5505 0.720496 1.67926 -0.256877 4.50586 -1.06717 4.47136 -0.321496 0.511131 -0.99178 4.26158 -0.300865 4.9851 -1.11977 1.6151 -0.40393 2.99207 -1.02596 8.93825
0.565 0.588791 2.2259 -0.497049 1.1243 0.807879 1.69606 -0.290223 5.45053 -1.07845 4.31975 -0.354205 0.610849 -1.00225 4.05299 -0.336037 5.08702 -1.14317 1.50165 -0.439729 2.74185 -1.03875 8.8687
0.566 0.621392 2.01087 -0.475852 1.20012 0.894163 1.7161 -0.324844 8.76167 -1.08244 4.13701 -0.38731 0.705901 -1.0062 3.81285 -0.37249 5.12741 -1.15903 1.41693 -0.475407 2.49498 -1.0447 8.71925
0.567 0.651126 1.85395 -0.453521 1.63424 0.978815 1.7399 -0.360503 12.6902 -1.07946 3.92567 -0.420579 0.794609 -1.00393 3.54423 -0.409979 5.10689 -1.16749 1.38683 -0.510689 2.25896 -1.04411 8.49143
0.568 0.677849 1.77597 -0.429971 2.1665 1.0613 1.76763 -0.396941 16.7282 -1.06987 3.6885 -0.45377 0.875838 -0.995823 3.25048 -0.448233 5.02713 -1.16874 1.43467 -0.545301 2.0404 -1.03735 8.18777
0.569 0.701441 1.78564 -0.405119 2.69474 1.14107 1.79905 -0.433879 20.6943 -1.05411 3.42857 -0.486631 0.948805 -0.982285 2.9352 -0.486947 4.89089 -1.16302 1.57023 -0.578966 1.84489 -1.0248 7.81182
0.57 0.721803 1.87376 -0.378889 3.18623 1.21759 1.83358 -0.47102 24.4838 -1.03263 3.14913 -0.518903 1.013 -0.963759 2.60219 -0.525793 4.70195 -1.15063 1.78655 -0.61141 1.67706 -1.0069 7.36807
0.571 0.738864 2.01776 -0.351207 3.62995 1.29035 1.87025 -0.508055 28.0173 -1.00593 2.85364 -0.550321 1.06815 -0.940718 2.25539 -0.564417 4.46508 -1.1319 2.06709 -0.642364 1.54063 -0.984136 6.86195
0.572 0.752575 2.19173 -0.322014 4.02312 1.35882 1.90782 -0.54466 31.2278 -0.974558 2.54576 -0.580617 1.11419 -0.913656 1.89888 -0.602445 4.18602 -1.1072 2.39418 -0.671567 1.43857 -0.957001 6.29978
0.573 0.762911 2.37311 -0.291257 4.36699 1.42251 1.94482 -0.580502 34.0562 -0.939063 2.22932 -0.609522 1.15128 -0.883086 1.53685 -0.639487 3.87148 -1.07695 2.75261 -0.698768 1.3731 -0.926019 5.6887
0.574 0.769874 2.54472 -0.2589 4.66516 1.48095 1.97964 -0.615243 36.4505 -0.90002 1.90844 -0.636767 1.17974 -0.849531 1.17365 -0.675141 3.52917 -1.04161 3.12997 -0.723724 1.34534 -0.891725 5.03661
0.575 0.773488 2.69426 -0.224919 4.92276 1.53368 2.0106 -0.64854 38.3659 -0.858017 1.58765 -0.662087 1.20008 -0.813517 0.814107 -0.708997 3.16797 -1.00165 3.51604 -0.746208 1.35474 -0.854665 4.35217
0.576 0.773802 2.81341 -0.189307 5.14588 1.58029 2.03599 -0.680051 39.7649 -0.813642 1.27237 -0.685222 1.21297 -0.775573 0.465374 -0.740641 2.79823 -0.957568 3.90205 -0.766007 1.39861 -0.815384 3.6448
0.577 0.770887 2.89704 -0.152076 5.3411 1.62038 2.05419 -0.709434 40.6179 -0.767482 0.970261 -0.705919 1.21923 -0.736217 0.163153 -0.769663 2.43244 -0.909889 4.28025 -0.78292 1.47199 -0.774423 2.92498
0.578 0.764833 2.94271 -0.113256 5.51507 1.65362 2.06367 -0.736354 40.9034 -0.720117 0.695362 -0.723935 1.21976 -0.695955 0.266086 -0.79566 2.08634 -0.859147 4.64361 -0.796764 1.56808 -0.732311 2.20507
0.579 0.755754 2.95042 -0.0728967 5.67409 1.67969 2.06303 -0.760487 40.6085 -0.672107 0.482407 -0.739038 1.21556 -0.655276 0.564518 -0.818241 1.78059 -0.805884 4.98568 -0.807371 1.67887 -0.689559 1.50298
0.58 0.74378 2.92247 -0.0310684 5.82373 1.69832 2.05106 -0.781516 39.7293 -0.623995 0.411597 -0.75101 1.2077 -0.614645 0.856331 -0.837031 1.54187 -0.750646 5.30049 -0.814592 1.79579 -0.646656 0.862343
0.581 0.729055 2.86343 0.0121378 5.96852 1.70929 2.02674 -0.799142 38.271 -0.576293 0.518091 -0.759648 1.1972 -0.574498 1.12837 -0.851681 1.39919 -0.693978 5.5826 -0.818291 1.91015 -0.604061 0.510529
0.582 0.711742 2.78022 0.0566103 6.11179 1.71242 1.98927 -0.813081 36.248 -0.529483 0.707382 -0.764767 1.18506 -0.535241 1.37647 -0.861866 1.36951 -0.636416 5.82705 -0.818351 2.01353 -0.562199 0.839437
0.583 0.692013 2.68203 0.102216 6.25559 1.70759 1.93807 -0.823072 33.6844 -0.484009 0.91292 -0.7662 1.17219 -0.497243 1.598 -0.867296 1.44165 -0.578487 6.02941 -0.814671 2.09807 -0.52146 1.38853
0.584 0.670051 2.58027 0.148804 6.40078 1.69473 1.8728 -0.828873 30.6135 -0.440276 1.11115 -0.763801 1.15933 -0.460834 1.79103 -0.867714 1.58172 -0.520699 6.18581 -0.807165 2.15683 -0.482191 1.93651
0.585 0.646048 2.48797 0.196201 6.54725 1.67381 1.79337 -0.83027 27.0791 -0.398643 1.29296 -0.757444 1.14704 -0.426301 1.95415 -0.862903 1.75362 -0.463541 6.29299 -0.795765 2.18407 -0.444694 2.44304
0.586 0.620199 2.41859 0.244217 6.69419 1.64485 1.69994 -0.827073 23.1367 -0.359422 1.45408 -0.747029 1.13561 -0.39389 2.08638 -0.852693 1.93027 -0.407477 6.34833 -0.780418 2.17573 -0.409227 2.89331
0.587 0.592704 2.38397 0.292646 6.84046 1.60795 1.59289 -0.819123 18.8579 -0.322876 1.59225 -0.732478 1.12511 -0.3638 2.18715 -0.836954 2.09404 -0.352941 6.34985 -0.761086 2.1299 -0.375999 3.27866
0.588 0.563766 2.39167 0.341264 6.9849 1.56323 1.47291 -0.806292 14.346 -0.289216 1.70627 -0.713737 1.11535 -0.336185 2.25634 -0.815608 2.23397 -0.300338 6.29629 -0.73775 2.04762 -0.34517 3.59311
0.589 0.533585 2.44294 0.389835 7.1267 1.51088 1.34092 -0.788483 9.79707 -0.258604 1.79564 -0.690779 1.10588 -0.311151 2.29421 -0.788624 2.34346 -0.250035 6.18707 -0.710402 1.93398 -0.316852 3.83243
0.59 0.502358 2.5324 0.43811 7.26556 1.45112 1.19814 -0.765634 5.84404 -0.231149 1.86039 -0.663603 1.09608 -0.28876 2.30142 -0.756023 2.41879 -0.202364 6.02233 -0.679055 1.79991 -0.29111 3.99391
0.591 0.470282 2.6496 0.485831 7.40189 1.38425 1.04618 -0.737717 5.06949 -0.206908 1.90096 -0.632234 1.08515 -0.26903 2.279 -0.717877 2.45826 -0.157616 5.80294 -0.643736 1.66474 -0.267959 4.0763
0.592 0.437543 2.78154 0.532732 7.5368 1.31059 0.887146 -0.704738 8.5442 -0.18589 1.9182 -0.596724 1.07221 -0.251933 2.22835 -0.674306 2.46164 -0.116043 5.53047 -0.604488 1.55871 -0.247374 4.07988
0.593 0.404323 2.91482 0.57854 7.67208 1.23051 0.724062 -0.666742 13.2377 -0.168054 1.91328 -0.55715 1.05634 -0.237402 2.1512 -0.625483 2.42988 -0.0778524 5.20718 -0.561375 1.52122 -0.229285 4.00658
0.594 0.370795 3.03711 0.622981 7.80998 1.14443 0.561967 -0.623807 18.1203 -0.153316 1.88767 -0.513619 1.03662 -0.225331 2.04959 -0.571627 2.36485 -0.0432108 4.83603 -0.514475 1.58742 -0.213583 3.86016
0.595 0.337123 3.1378 0.665778 7.95293 1.0528 0.411426 -0.57605 22.9178 -0.141548 1.84311 -0.466261 1.01222 -0.215579 1.92584 -0.513002 2.2692 -0.012241 4.42069 -0.46389 1.76804 -0.200127 3.64652
0.596 0.303461 3.20832 0.706658 8.10324 0.956096 0.299867 -0.523622 27.4967 -0.132583 1.78156 -0.415233 0.982396 -0.207974 1.78255 -0.449916 2.14618 0.0149765 3.96552 -0.409739 2.04561 -0.188743 3.37436
0.597 0.269954 3.2421 0.745351 8.26268 0.85485 0.283507 -0.466709 31.7632 -0.12622 1.70521 -0.360716 0.94654 -0.202312 1.62254 -0.38272 1.99958 0.0384034 3.4757 -0.352164 2.38994 -0.179231 3.05622
0.598 0.236735 3.23465 0.781593 8.43215 0.749603 0.374782 -0.405533 35.6403 -0.122227 1.61641 -0.302916 0.904227 -0.198371 1.44888 -0.311796 1.83364 0.0580417 2.95748 -0.291326 2.77156 -0.17137 2.71074
0.599 0.203927 3.18351 0.815129 8.61133 0.640924 0.516881 -0.340349 39.0619 -0.120346 1.51766 -0.242063 0.85523 -0.195906 1.26487 -0.237563 1.65297 0.0739329 2.41884 -0.227412 3.16577 -0.164923 2.3666
0.6 0.171643 3.0883 0.845716 8.79855 0.529401 0.674346 -0.271441 41.9706 -0.120299 1.41159 -0.178409 0.799569 -0.194658 1.07409 -0.160466 1.46259 0.0861556 1.87154 -0.160632 3.55218 -0.159641 2.06893
0.601 0.139987 2.95087 0.873123 8.99063 0.415639 0.833626 -0.199128 44.3178 -0.121791 1.30091 -0.112224 0.73756 -0.194359 0.88064 -0.0809742 1.26807 0.0948231 1.33817 -0.0912201 3.91361 -0.155269 1.8833
0.602 0.10905 2.77558 0.897136 9.18298 0.300252 0.988592 -0.123753 46.0636 -0.124518 1.18846 -0.0438025 0.669911 -0.194735 0.689596 0.000424549 1.07576 0.100081 0.882226 -0.0194346 4.23522 -0.151554 1.87763
0.603 0.0789169 2.56985 0.917557 9.36973 0.18386 1.13567 -0.0456888 47.1776 -0.128169 1.07714 0.0265473 0.597881 -0.195511 0.508675 0.0832285 0.893543 0.102104 0.708214 0.054441 4.50418 -0.148245 2.07335
0.604 0.0496637 2.34511 0.934207 9.54403 0.0670869 1.27237 0.0346708 47.6385 -0.132434 0.969911 0.0984987 0.523594 -0.19642 0.353738 0.166927 0.73207 0.101094 0.983787 0.130099 4.70947 -0.1451 2.42868
0.605 0.0213576 2.11827 0.946929 9.69829 -0.0494467 1.39675 0.116909 47.4352 -0.137007 0.86983 0.171711 0.450645 -0.197198 0.26441 0.251006 0.606507 0.0972729 1.4683 0.207206 4.84196 -0.141892 2.88133
0.606 -0.00594092 1.91371 0.955586 9.8246 -0.165127 1.50727 0.200591 46.5664 -0.141594 0.779944 0.24583 0.385209 -0.197601 0.29005 0.334951 0.53558 0.0908854 2.00425 0.285409 4.89446 -0.138413 3.38109
0.607 -0.0321781 1.76392 0.960066 9.91503 -0.279349 1.60269 0.285266 45.0411 -0.145915 0.703169 0.320492 0.337442 -0.197397 0.394183 0.418256 0.530486 0.0821894 2.54505 0.36433 4.86188 -0.134475 3.8933
0.608 -0.057306 1.70423 0.960282 9.96201 -0.391525 1.68203 0.370471 42.878 -0.149708 0.641986 0.395325 0.320559 -0.196378 0.51843 0.500421 0.580808 0.0714553 3.07258 0.443572 4.74134 -0.129918 4.39366
0.609 -0.0812824 1.75752 0.956171 9.9586 -0.501084 1.74461 0.455733 40.1059 -0.152736 0.597962 0.469947 0.342793 -0.19436 0.638707 0.580965 0.662667 0.0589616 3.57681 0.522721 4.53229 -0.124608 4.86402
0.61 -0.10407 1.91985 0.947697 9.89886 -0.607476 1.79001 0.540572 36.7628 -0.154787 0.571256 0.543978 0.399478 -0.191187 0.745792 0.659424 0.755929 0.044991 4.05079 0.601349 4.23661 -0.118442 5.28998
0.611 -0.125635 2.16503 0.93485 9.77808 -0.710177 1.81813 0.624508 32.8962 -0.155681 0.56044 0.61703 0.478876 -0.186733 0.835209 0.735356 0.848682 0.0298269 4.48904 0.679013 3.85877 -0.111351 5.65968
0.612 -0.145949 2.46096 0.917647 9.59312 -0.808693 1.82916 0.707059 28.5622 -0.15527 0.562896 0.68872 0.57081 -0.180904 0.904341 0.808344 0.934907 0.0137496 4.88706 0.755265 3.40609 -0.103299 5.96318
0.613 -0.164988 2.78002 0.896133 9.34274 -0.902557 1.82364 0.787748 23.826 -0.153441 0.575648 0.758666 0.668516 -0.17364 0.95154 0.878001 1.01212 -0.00296707 5.24111 0.82965 2.88931 -0.0942833 6.19217
0.614 -0.182732 3.10103 0.870379 9.0279 -0.991337 1.80248 0.866105 18.7632 -0.150117 0.596158 0.826492 0.767571 -0.164915 0.975808 0.943972 1.08003 -0.0200593 5.54807 0.901715 2.32433 -0.0843359 6.33984
0.615 -0.199162 3.40809 0.840483 8.65228 -1.07464 1.76699 0.941673 13.4673 -0.14526 0.622773 0.89183 0.864873 -0.154741 0.976692 1.00593 1.1399 -0.0372761 5.80544 0.971009 1.73795 -0.0735224 6.40083
0.616 -0.214268 3.68906 0.806569 8.22292 -1.1521 1.71893 1.01401 8.09099 -0.138869 0.654785 0.954325 0.958068 -0.143163 0.954262 1.0636 1.19411 -0.0543827 6.01128 1.03709 1.19087 -0.0619406 6.37123
0.617 -0.22804 3.9345 0.768786 7.75104 -1.22341 1.66057 1.08268 3.32227 -0.130983 0.692252 1.01363 1.04526 -0.130261 0.909161 1.11671 1.2459 -0.0711628 6.16426 1.09953 0.866769 -0.0497192 6.24863
0.618 -0.240475 4.13706 0.727308 7.25337 -1.28827 1.59475 1.14728 4.60521 -0.121676 0.735687 1.06942 1.12486 -0.116151 0.842736 1.16506 1.29907 -0.0874212 6.26357 1.15793 1.04848 -0.0370147 6.0321
0.619 -0.251574 4.2911 0.682333 6.75375 -1.34645 1.52497 1.20744 9.76326 -0.111061 0.785733 1.12139 1.19558 -0.100978 0.757354 1.20846 1.35764 -0.102986 6.30898 1.21188 1.56719 -0.0240099 5.72228
0.62 -0.261343 4.39246 0.634081 6.28507 -1.39775 1.45541 1.26279 15.1318 -0.099285 0.842872 1.16923 1.25635 -0.0849216 0.657134 1.24678 1.42536 -0.11771 6.30077 1.26104 2.17434 -0.0109097 5.32141
0.621 -0.269793 4.43835 0.582793 5.8905 -1.44202 1.39093 1.31302 20.353 -0.0865266 0.90722 1.2127 1.30637 -0.0681853 0.549747 1.27991 1.50534 -0.131472 6.23978 1.30508 2.78187 0.00206154 4.83347
0.622 -0.276942 4.42723 0.528729 5.62161 -1.47912 1.3369 1.35782 25.3017 -0.0729956 0.978422 1.25154 1.34513 -0.0509998 0.450884 1.30779 1.59964 -0.14418 6.12733 1.34371 3.3534 0.0146642 4.26444
0.623 -0.282813 4.35879 0.47217 5.52987 -1.509 1.2987 1.39694 29.8894 -0.0589285 1.05564 1.28554 1.3724 -0.0336173 0.392072 1.33037 1.70909 -0.155768 5.96523 1.37667 3.86721 0.0266472 3.62296
0.624 -0.287435 4.23384 0.413409 5.65128 -1.53159 1.28104 1.43015 34.0417 -0.0445853 1.13762 1.31452 1.38832 -0.0163085 0.41377 1.34767 1.83327 -0.166201 5.75575 1.40375 4.30737 0.0377519 2.92211
0.625 -0.290843 4.05429 0.352755 5.9925 -1.54692 1.28695 1.45727 37.6932 -0.0302459 1.22276 1.33831 1.39337 0.000641056 0.520963 1.3597 1.97066 -0.175471 5.5016 1.4248 4.66141 0.0477165 2.18549
0.626 -0.293079 3.82311 0.29053 6.53046 -1.55501 1.31716 1.47815 40.7875 -0.0162062 1.3092 1.3568 1.38848 0.0169351 0.683287 1.36654 2.11887 -0.183599 5.20591 1.43968 4.91959 0.0562803 1.47236
0.627 -0.294189 3.54426 0.227066 7.22481 -1.55593 1.36988 1.49269 43.2769 -0.00277353 1.39497 1.36988 1.37497 0.0322704 0.87534 1.36827 2.27491 -0.190634 4.87219 1.44835 5.07478 0.0631875 1.00007
0.628 -0.294226 3.22272 0.162703 8.03176 -1.5498 1.44138 1.50082 45.1228 0.00973731 1.47797 1.3775 1.35464 0.0463411 1.08318 1.365 2.43537 -0.196652 4.50431 1.45076 5.12244 0.0681917 1.22487
0.629 -0.293249 2.86457 0.0977857 8.91177 -1.53675 1.5268 1.50251 46.2967 0.0210088 1.55613 1.37964 1.32972 0.0588427 1.29872 1.35687 2.59663 -0.201754 4.10649 1.44697 5.0607 0.0710593 1.95455
0.63 -0.29132 2.47723 0.0326647 9.83173 -1.51696 1.62103 1.49779 46.7799 0.0307249 1.62739 1.37629 1.3028 0.0694763 1.51642 1.34404 2.75492 -0.206065 3.68329 1.43704 4.89045 0.0715735 2.83289
0.631 -0.288505 2.07022 -0.0323094 10.7644 -1.49061 1.71916 1.48671 46.5642 0.0385761 1.68979 1.36751 1.27676 0.0779528 1.73188 1.32668 2.90646 -0.209731 3.23963 1.4211 4.61547 0.0695371 3.75316
0.632 -0.284876 1.65717 -0.0967866 11.6874 -1.45793 1.81676 1.46937 45.6518 0.044263 1.74149 1.35337 1.25452 0.0839963 1.9413 1.30498 3.04754 -0.212919 2.78089 1.39933 4.24258 0.0647764 4.6773
0.633 -0.280504 1.2616 -0.16042 12.5816 -1.41917 1.90999 1.44592 44.0557 0.0475015 1.78079 1.33398 1.23875 0.0873485 2.14121 1.27915 3.17452 -0.215812 2.31314 1.37193 3.78205 0.0571428 5.5837
0.634 -0.275464 0.934469 -0.222868 13.4309 -1.3746 1.99557 1.41652 41.7988 0.0480261 1.80617 1.30948 1.2315 0.0877717 2.32842 1.24941 3.28398 -0.218609 1.84379 1.33917 3.24864 0.0465159 6.45603
0.635 -0.269829 0.785648 -0.283798 14.2212 -1.3245 2.07073 1.3814 38.9145 0.0455941 1.81632 1.28005 1.23386 0.0850523 2.49991 1.21597 3.37267 -0.221517 1.38362 1.30133 2.66432 0.0328049 7.28031
0.636 -0.263675 0.90794 -0.342885 14.9402 -1.26918 2.13315 1.34079 35.4457 0.0399893 1.81014 1.24588 1.24569 0.0790035 2.6529 1.17907 3.43766 -0.224755 0.954033 1.25874 2.06649 0.0159502 8.04394
0.637 -0.257072 1.21265 -0.399817 15.577 -1.20896 2.18095 1.295 31.4444 0.0310249 1.78677 1.2072 1.26561 0.0694683 2.78481 1.13895 3.47635 -0.228544 0.618757 1.21174 1.53408 -0.00407586 8.73547
0.638 -0.250091 1.58401 -0.454297 16.1221 -1.14418 2.21264 1.24431 26.9715 0.0185469 1.74562 1.16428 1.29116 0.0563214 2.89328 1.09584 3.48651 -0.23311 0.556828 1.16071 1.24896 -0.0272683 9.34451
0.639 -0.242799 1.9683 -0.506043 16.5673 -1.07516 2.22709 1.18908 22.0967 0.00243588 1.68638 1.11739 1.31911 0.0394714 2.9762 1.04998 3.46638 -0.238673 0.807804 1.10604 1.41804 -0.0535896 9.86181
0.64 -0.235256 2.34198 -0.55479 16.9057 -1.00227 2.2235 1.12967 16.8996 -0.0173902 1.60901 1.06682 1.34581 0.0188619 3.03173 1.00161 3.41469 -0.245452 1.16465 1.04812 1.92998 -0.0829696 10.2793
0.641 -0.227521 2.6926 -0.600294 17.1314 -0.925869 2.20142 1.06647 11.4792 -0.0409749 1.51383 1.01291 1.36755 -0.005527 3.05831 0.950979 3.33073 -0.253654 1.53485 0.987381 2.57209 -0.115307 10.5902
0.642 -0.219644 3.01227 -0.642331 17.2398 -0.846316 2.16069 0.999875 6.0163 -0.0683215 1.40152 0.955975 1.38073 -0.0336781 3.05468 0.898312 3.21437 -0.263475 1.89099 0.924221 3.24018 -0.150469 10.7892
0.643 -0.21167 3.29545 -0.680699 17.2276 -0.76398 2.10151 0.930309 2.1947 -0.0993929 1.27322 0.896368 1.3821 -0.0655368 3.01989 0.843847 3.06613 -0.275095 2.22184 0.859055 3.88668 -0.188296 10.8723
0.644 -0.203638 3.53811 -0.715221 17.0928 -0.679232 2.02436 0.858204 6.30475 -0.134111 1.1307 0.834444 1.36884 -0.101011 2.95334 0.787812 2.88717 -0.288676 2.52111 0.792288 4.48427 -0.228599 10.8371
0.645 -0.195579 3.7373 -0.745742 16.8348 -0.592444 1.93005 0.783998 11.7958 -0.172356 0.976764 0.770566 1.33861 -0.139972 2.85476 0.730435 2.6794 -0.304357 2.78465 0.724315 5.01415 -0.271164 10.6828
0.646 -0.187521 3.89097 -0.772134 16.4547 -0.503985 1.81974 0.708135 17.2412 -0.21397 0.816115 0.705101 1.28965 -0.182256 2.72423 0.671936 2.44545 -0.322253 3.00944 0.655517 5.46225 -0.315755 10.4101
0.647 -0.179483 3.99792 -0.794296 15.9555 -0.414225 1.69496 0.631063 22.4686 -0.258754 0.657635 0.638414 1.22077 -0.22766 2.56219 0.612533 2.18887 -0.342452 3.19332 0.586258 5.81785 -0.362115 10.0216
0.648 -0.171478 4.05768 -0.812149 15.3423 -0.323531 1.55768 0.553224 27.3789 -0.30647 0.520188 0.570873 1.13145 -0.275953 2.36947 0.552437 1.91425 -0.365009 3.33484 0.516883 6.07312 -0.409968 9.52129
0.649 -0.163517 4.07048 -0.825646 14.6232 -0.232265 1.41043 0.475057 31.8909 -0.356848 0.442706 0.502836 1.02183 -0.326869 2.14727 0.491857 1.62776 -0.389952 3.4332 0.447714 6.22287 -0.459025 8.91496
0.65 -0.155604 4.03722 -0.834762 13.8101 -0.140787 1.25656 0.396993 35.9326 -0.40958 0.471179 0.434658 0.892954 -0.380111 1.89723 0.430997 1.33824 -0.417269 3.48823 0.379052 6.26455 -0.508983 8.21016
0.651 -0.147743 3.95939 -0.839502 12.92 -0.0494496 1.10066 0.319449 39.4408 -0.46433 0.599286 0.366679 0.747078 -0.435356 1.62156 0.370055 1.06007 -0.446919 3.50036 0.311173 6.19809 -0.559528 7.41627
0.652 -0.139933 3.83902 -0.839893 11.977 0.0413988 0.949405 0.24283 42.3607 -0.52073 0.783921 0.299232 0.588793 -0.492256 1.32322 0.309229 0.820446 -0.478819 3.47064 0.244328 6.0259 -0.61034 6.54479
0.653 -0.132175 3.67868 -0.83599 11.0163 0.131417 0.812986 0.167523 44.6467 -0.57839 0.995794 0.232632 0.428903 -0.550438 1.00691 0.248709 0.672153 -0.512853 3.40071 0.178744 5.75272 -0.661093 5.61003
0.654 -0.12447 3.4814 -0.827872 10.0884 0.220271 0.70685 0.0938971 46.2625 -0.636895 1.2206 0.167179 0.30016 -0.60951 0.68253 0.188686 0.677936 -0.548865 3.29278 0.114625 5.38558 -0.71146 4.63081
0.655 -0.116819 3.25059 -0.815641 9.26504 0.307633 0.650933 0.0222977 47.1822 -0.695813 1.45079 0.103156 0.287904 -0.669063 0.387485 0.129346 0.826842 -0.586662 3.14964 0.0521511 4.93365 -0.761114 3.63522
0.656 -0.109228 2.99007 -0.799423 8.64209 0.393185 0.660312 -0.046952 47.3904 -0.754694 1.68164 0.0408238 0.419935 -0.728672 0.322317 0.070871 1.0485 -0.626016 2.97459 -0.00851726 4.40824 -0.809728 2.67595
0.657 -0.101708 2.70401 -0.779363 8.33087 0.476617 0.732001 -0.113554 46.8822 -0.813079 1.90974 -0.0195744 0.615973 -0.787902 0.597003 0.0134419 1.29308 -0.666662 2.7715 -0.0672403 3.82296 -0.856982 1.88447
0.658 -0.0942744 2.39695 -0.755627 8.42688 0.557629 0.847912 -0.177238 45.6635 -0.870499 2.1323 -0.077818 0.833694 -0.846308 0.963241 -0.042764 1.53612 -0.708301 2.54471 -0.123896 3.19436 -0.902558 1.5917
0.659 -0.0869487 2.07387 -0.728399 8.96781 0.635929 0.988886 -0.23776 43.7511 -0.926483 2.34698 -0.133708 1.05806 -0.903439 1.35202 -0.0975722 1.76507 -0.7506 2.2991 -0.178376 2.54416 -0.946147 2.03078
0.66 -0.0797603 1.7405 -0.697881 9.91958 0.711238 1.14113 -0.294905 41.1724 -0.980556 2.55166 -0.187069 1.2815 -0.958842 1.74799 -0.150812 1.97265 -0.793198 2.04015 -0.230589 1.90614 -0.987451 2.86481
0.661 -0.0727467 1.40399 -0.664287 11.2042 0.783286 1.29568 -0.348488 37.9649 -1.03225 2.74446 -0.237748 1.49875 -1.01206 2.14424 -0.202316 2.15428 -0.835705 1.77403 -0.28045 1.35038 -1.02618 3.81309
0.662 -0.0659531 1.07501 -0.627847 12.7363 0.851816 1.44665 -0.398352 34.176 -1.0811 2.92368 -0.285612 1.70548 -1.06265 2.53589 -0.251921 2.30706 -0.877707 1.50799 -0.327887 1.04887 -1.06205 4.77108
0.663 -0.0594336 0.774442 -0.588802 14.4428 0.916582 1.58993 -0.444371 29.8629 -1.12665 3.08778 -0.330555 1.8979 -1.11017 2.91883 -0.299469 2.42932 -0.918767 1.25111 -0.372834 1.19968 -1.09479 5.694
0.664 -0.0532503 0.555452 -0.547403 16.2658 0.977352 1.72251 -0.486448 25.0924 -1.16846 3.23538 -0.372489 2.07259 -1.15417 3.2893 -0.344808 2.52042 -0.958434 1.0158 -0.415228 1.65597 -1.12415 6.55623
0.665 -0.0474733 0.524678 -0.503907 18.1604 1.03391 1.8421 -0.524513 19.9425 -1.2061 3.36528 -0.41135 2.22652 -1.19424 3.64375 -0.387793 2.58061 -0.996238 0.820626 -0.455011 2.20173 -1.14988 7.33984
0.666 -0.04218 0.694795 -0.458579 20.0901 1.08605 1.94694 -0.558527 14.5098 -1.23918 3.47641 -0.447092 2.35705 -1.22996 3.97888 -0.428285 2.611 -1.03171 0.692199 -0.492129 2.74709 -1.17174 8.03081
0.667 -0.037454 0.950947 -0.411689 22.025 1.13359 2.03564 -0.588478 8.94907 -1.26731 3.56788 -0.479692 2.46193 -1.26093 4.29155 -0.466155 2.61345 -1.06435 0.655173 -0.526528 3.25594 -1.18953 8.61777
0.668 -0.0333841 1.2271 -0.363509 23.9389 1.17635 2.10715 -0.614377 3.87848 -1.29012 3.63895 -0.509143 2.53933 -1.2868 4.57888 -0.501283 2.59048 -1.0937 0.705157 -0.558153 3.70999 -1.20302 9.09143
0.669 -0.030063 1.49908 -0.314311 25.8083 1.21419 2.16075 -0.636266 4.50325 -1.30729 3.68904 -0.535457 2.58787 -1.30719 4.83819 -0.533563 2.54521 -1.11926 0.807707 -0.586953 4.09837 -1.21204 9.44444
0.67 -0.0275853 1.75646 -0.264369 27.612 1.24697 2.19596 -0.654205 9.82605 -1.31852 3.7177 -0.558662 2.60663 -1.32179 5.06708 -0.562896 2.48124 -1.14057 0.928716 -0.612875 4.41431 -1.21638 9.67133
0.671 -0.0260461 1.99357 -0.213955 29.33 1.27456 2.21258 -0.66828 15.5058 -1.32352 3.72467 -0.578801 2.59514 -1.33028 5.26342 -0.589202 2.40248 -1.15718 1.04729 -0.635869 4.65387 -1.21589 9.76852
0.672 -0.0255388 2.2068 -0.163335 30.9438 1.29689 2.21068 -0.678596 21.0827 -1.32206 3.70982 -0.59593 2.55343 -1.3324 5.42535 -0.612412 2.31308 -1.16865 1.15259 -0.655886 4.8154 -1.21041 9.73432
0.673 -0.0261534 2.39368 -0.112775 32.4359 1.31387 2.19055 -0.68528 26.4138 -1.31394 3.67318 -0.61012 2.48195 -1.32789 5.55134 -0.632473 2.21714 -1.17455 1.23972 -0.672881 4.89921 -1.1998 9.56905
0.674 -0.027974 2.55249 -0.062533 33.7899 1.32545 2.15272 -0.688472 31.4018 -1.29899 3.61493 -0.621452 2.38165 -1.31655 5.64014 -0.64935 2.11862 -1.17451 1.30747 -0.686814 4.90736 -1.18393 9.275
0.675 -0.0310771 2.68211 -0.0128613 34.9905 1.33161 2.09798 -0.688332 35.9656 -1.27706 3.53539 -0.630016 2.25393 -1.2982 5.69085 -0.663024 2.02105 -1.16818 1.35736 -0.69765 4.84346 -1.16267 8.85655
0.676 -0.0355292 2.78193 0.035995 36.0237 1.33233 2.02733 -0.685031 40.0337 -1.24806 3.43505 -0.635912 2.1007 -1.27268 5.70286 -0.673496 1.92735 -1.15522 1.39328 -0.705362 4.71247 -1.13594 8.32023
0.677 -0.0413852 2.85183 0.0837988 36.8765 1.32763 1.94199 -0.678755 43.5436 -1.21194 3.31455 -0.639248 1.9244 -1.23991 5.67591 -0.680783 1.83965 -1.13537 1.42128 -0.709936 4.5205 -1.10365 7.67492
0.678 -0.0486861 2.89216 0.130322 37.5373 1.31757 1.84345 -0.669698 46.442 -1.16866 3.17469 -0.640136 1.72819 -1.19981 5.61003 -0.684924 1.75919 -1.10838 1.44925 -0.711367 4.27458 -1.06573 6.93217
0.679 -0.0574578 2.90371 0.175345 37.9958 1.3022 1.73342 -0.658064 48.6847 -1.11825 3.01645 -0.638697 1.51627 -1.15234 5.50558 -0.685974 1.6863 -1.07408 1.48624 -0.709665 3.98248 -1.02213 6.10697
0.68 -0.0677092 2.88773 0.218659 38.2434 1.28162 1.61388 -0.644064 50.2376 -1.06076 2.841 -0.635052 1.29465 -1.09754 5.36321 -0.684009 1.62051 -1.03232 1.54127 -0.704856 3.65248 -0.972809 5.21949
0.681 -0.0794312 2.84589 0.260066 38.2729 1.25595 1.48713 -0.627915 51.0768 -0.996285 2.64973 -0.629329 1.07291 -1.03545 5.18388 -0.679125 1.5608 -0.983026 1.62167 -0.696983 3.29312 -0.917768 4.2992
0.682 -0.0925957 2.7803 0.299376 38.0787 1.22532 1.35588 -0.609838 51.1888 -0.92496 2.44428 -0.621657 0.868422 -0.966178 4.96881 -0.671433 1.50589 -0.92616 1.73163 -0.686111 2.91307 -0.857012 3.39603
0.683 -0.107155 2.6935 0.336414 37.657 1.18991 1.22332 -0.590055 50.5712 -0.846954 2.22665 -0.612165 0.714693 -0.88986 4.71949 -0.661063 1.45456 -0.861752 1.87146 -0.672323 2.52088 -0.790573 2.61019
0.684 -0.123041 2.5884 0.371012 37.006 1.14991 1.09339 -0.568791 49.2321 -0.762479 1.99929 -0.600985 0.6644 -0.806687 4.43767 -0.648165 1.40591 -0.789886 2.03802 -0.655723 2.12486 -0.718509 2.14981
0.685 -0.140167 2.46835 0.403017 36.1255 1.10554 0.971016 -0.54627 47.1904 -0.671781 1.76539 -0.58825 0.748765 -0.716889 4.12531 -0.632899 1.35956 -0.710707 2.22564 -0.636441 1.733 -0.640904 2.26195
0.686 -0.158424 2.33701 0.432286 35.0176 1.05703 0.862421 -0.522716 44.475 -0.575145 1.52933 -0.57409 0.936394 -0.620741 3.78461 -0.615443 1.31573 -0.624416 2.42729 -0.614625 1.35298 -0.557872 2.88149
0.687 -0.177686 2.19843 0.458688 33.6863 1.00464 0.775164 -0.498347 41.1253 -0.472893 1.29764 -0.558636 1.17983 -0.518562 3.41799 -0.595987 1.27519 -0.531274 2.63537 -0.590451 0.992659 -0.469555 3.74603
0.688 -0.197809 2.05691 0.482106 32.138 0.948661 0.717225 -0.47338 37.1898 -0.365381 1.08096 -0.542019 1.44979 -0.410713 3.02808 -0.574734 1.23912 -0.4316 2.84228 -0.564114 0.661919 -0.376127 4.69136
0.689 -0.218629 1.91699 0.502432 30.3816 0.889387 0.69441 -0.448028 32.7259 -0.253002 0.897633 -0.524369 1.7309 -0.297596 2.61776 -0.551893 1.20882 -0.325768 3.04068 -0.535831 0.382471 -0.277797 5.63924
0.69 -0.239971 1.78327 0.519575 28.4286 0.827136 0.707052 -0.422496 27.7995 -0.13618 0.777604 -0.505811 2.01447 -0.179656 2.19025 -0.527686 1.18539 -0.214209 3.22367 -0.505841 0.244062 -0.174808 6.54737
0.691 -0.261644 1.66025 0.533455 26.2941 0.762245 0.749223 -0.396985 22.4852 -0.0153743 0.754796 -0.486475 2.29487 -0.057373 1.74939 -0.502338 1.16936 -0.0974036 3.38485 -0.4744 0.353659 -0.0674384 7.38833
0.692 -0.283444 1.55194 0.544003 23.9971 0.695061 0.811593 -0.371688 16.8677 0.108928 0.837078 -0.466484 2.56792 0.0687325 1.30055 -0.476078 1.16045 0.0241155 3.51839 -0.441783 0.539998 0.0439962 8.14187
0.693 -0.305161 1.46146 0.551168 21.5625 0.625946 0.884925 -0.346789 11.0545 0.236207 0.996335 -0.445963 2.83027 0.198107 0.854452 -0.449142 1.15748 0.14977 3.61908 -0.408279 0.716289 0.159142 8.79196
0.694 -0.326575 1.39052 0.554911 19.0239 0.555269 0.961785 -0.322466 5.27646 0.365918 1.19837 -0.425036 3.07898 0.330165 0.453414 -0.421762 1.15846 0.278939 3.68239 -0.374189 0.866592 0.277609 9.32557
0.695 -0.347464 1.3391 0.555206 16.4295 0.483409 1.03671 -0.298888 2.59942 0.49749 1.42017 -0.403825 3.31138 0.464291 0.368804 -0.394172 1.16084 0.410962 3.70449 -0.339824 0.987781 0.398966 9.73221
0.696 -0.367601 1.30529 0.552043 13.8552 0.410749 1.10582 -0.276213 7.75119 0.630327 1.64836 -0.382453 3.52497 0.599844 0.726569 -0.366604 1.16191 0.545145 3.68235 -0.305501 1.08022 0.522748 10.0038
0.697 -0.386761 1.28573 0.545429 11.4315 0.337674 1.16641 -0.25459 13.5904 0.763813 1.87489 -0.361042 3.71733 0.736159 1.17305 -0.339285 1.15912 0.680763 3.61376 -0.271543 1.14577 0.648452 10.1344
0.698 -0.404722 1.27624 0.535382 9.39859 0.264572 1.21661 -0.234159 19.3247 0.897314 2.09449 -0.339714 3.88616 0.872554 1.63209 -0.312437 1.15046 0.817067 3.49747 -0.238268 1.18718 0.775538 10.1206
0.699 -0.421269 1.27255 0.521939 8.16911 0.191825 1.25518 -0.215049 24.8093 1.03018 2.30342 -0.318592 4.02918 1.00833 2.08877 -0.286275 1.13469 0.953289 3.3333 -0.205997 1.20774 0.903436 9.96143
0.7 -0.436191 1.27099 0.505153 8.19451 0.119811 1.28143 -0.19738 29.9509 1.16175 2.49887 -0.2978 4.1442 1.14278 2.53682 -0.261009 1.11164 1.08865 3.12235 -0.175041 1.21111 1.03154 9.65813
0.701 -0.449291 1.26883 0.485091 9.50065 0.0489029 1.29509 -0.181258 34.671 1.29135 2.67857 -0.277462 4.22908 1.27518 2.97207 -0.236835 1.08244 1.22235 2.86733 -0.145703 1.20111 1.15922 9.21466
0.702 -0.460382 1.26448 0.46184 11.6675 -0.0205401 1.2963 -0.166783 38.9004 1.4183 2.84075 -0.257705 4.28175 1.40482 3.39115 -0.213945 1.04973 1.3536 2.5733 -0.11827 1.18155 1.28583 8.63767
0.703 -0.469292 1.25755 0.435502 14.2886 -0.0881698 1.28559 -0.15404 42.5784 1.54192 2.98396 -0.238654 4.30026 1.53099 3.79106 -0.192516 1.01784 1.48162 2.24915 -0.0930185 1.15609 1.41067 7.93675
0.704 -0.475866 1.24876 0.406194 17.1213 -0.153653 1.26392 -0.143105 45.653 1.66155 3.10707 -0.220439 4.2828 1.65297 4.16905 -0.172715 0.992765 1.60562 1.91081 -0.0702022 1.12802 1.53307 7.12502
0.705 -0.479966 1.23978 0.374054 20.0297 -0.216675 1.23267 -0.134043 48.0811 1.7765 3.20925 -0.203188 4.22771 1.77007 4.52258 -0.154697 0.98161 1.72484 1.58869 -0.0500552 1.10014 1.6523 6.22025
0.706 -0.481471 1.23299 0.339232 22.9319 -0.276939 1.19372 -0.126909 49.8297 1.88611 3.28995 -0.187032 4.13357 1.88161 4.84928 -0.138606 0.99141 1.83854 1.34185 -0.0327877 1.07458 1.76766 5.2476
0.707 -0.480284 1.23116 0.301899 25.7724 -0.334171 1.14947 -0.121745 50.8753 1.98975 3.34888 -0.172102 3.99923 1.98693 5.14697 -0.124572 1.02728 1.946 1.26399 -0.0185842 1.05274 1.87844 4.24665
0.708 -0.476327 1.23697 0.26224 28.5095 -0.38812 1.10296 -0.118584 51.2049 2.08678 3.38602 -0.158528 3.82384 2.0854 5.41368 -0.11271 1.09089 2.04653 1.42069 -0.00760155 1.03526 1.9839 3.29079
0.709 -0.469543 1.25259 0.220455 31.1097 -0.438562 1.05782 -0.117448 50.816 2.17661 3.40159 -0.146441 3.60694 2.17642 5.64762 -0.103123 1.18015 2.13949 1.77369 3.23395e-05 1.02211 2.08336 2.5389
0.71 -0.459898 1.27921 0.176761 33.5446 -0.485297 1.01829 -0.118348 49.7165 2.25866 3.39607 -0.135968 3.34852 2.25942 5.84722 -0.0959013 1.2902 2.22429 2.24473 0.00421976 1.01271 2.17613 2.29083
0.711 -0.447382 1.3168 0.131389 35.7896 -0.528154 0.988892 -0.121285 47.9244 2.3324 3.37015 -0.127237 3.04913 2.33389 6.01115 -0.0911178 1.41488 2.30036 2.77946 0.00489405 1.00613 2.26153 2.72267
0.712 -0.432005 1.3641 0.0845836 37.8231 -0.566991 0.973962 -0.126249 45.468 2.39732 3.32476 -0.120369 2.70991 2.39934 6.13832 -0.0888325 1.54782 2.3672 3.34679 0.00202007 1.00126 2.33893 3.59412
0.713 -0.4138 1.41885 0.0366012 39.6264 -0.601698 0.976857 -0.13322 42.3849 2.45297 3.26101 -0.115482 2.33288 2.45534 6.22789 -0.0890898 1.68303 2.42436 3.92758 -0.00440563 0.99693 2.40773 4.64043
0.714 -0.392825 1.4781 -0.0122889 41.1831 -0.632191 0.999205 -0.142169 38.7221 2.49895 3.18021 -0.112685 1.92129 2.5015 6.27928 -0.091919 1.81515 2.47147 4.50824 -0.0143549 0.992023 2.46736 5.73018
0.715 -0.369155 1.53861 -0.0618076 42.4794 -0.658421 1.04053 -0.153056 34.5348 2.53488 3.08381 -0.112082 1.48077 2.53751 6.29219 -0.0973333 1.93951 2.50819 5.07799 -0.0277685 0.985487 2.5173 6.79853
0.716 -0.342891 1.59708 -0.111667 43.504 -0.680367 1.09848 -0.165831 29.8859 2.56048 2.97342 -0.113765 1.02387 2.56309 6.26661 -0.10533 2.05207 2.53426 5.62752 -0.0445569 0.976346 2.5571 7.80658
0.717 -0.31415 1.65045 -0.161571 44.2481 -0.69804 1.16943 -0.180435 24.8459 2.57549 2.85076 -0.117814 0.595929 2.57803 6.20282 -0.115889 2.14943 2.54951 6.14849 -0.064601 0.963675 2.58634 8.72666
0.718 -0.283071 1.69597 -0.211218 44.7055 -0.711481 1.24927 -0.1968 19.4924 2.57974 2.71763 -0.124296 0.447317 2.58219 6.10137 -0.128974 2.22879 2.5538 6.63322 -0.0877537 0.946576 2.60467 9.53698
0.719 -0.249811 1.73134 -0.260302 44.8725 -0.72076 1.33383 -0.214847 13.9131 2.5731 2.57596 -0.133262 0.809239 2.57549 5.96312 -0.14453 2.28792 2.54708 7.07465 -0.113841 0.924152 2.61184 10.2196
0.72 -0.214545 1.7547 -0.308516 44.7481 -0.725977 1.41925 -0.234488 8.22447 2.55553 2.42768 -0.144745 1.33077 2.5579 5.78922 -0.162486 2.32516 2.52938 7.46626 -0.142665 0.895509 2.60761 10.7596
0.721 -0.177464 1.7647 -0.35555 44.3338 -0.727258 1.50205 -0.255627 2.83951 2.52705 2.27481 -0.158761 1.89084 2.52949 5.58111 -0.18275 2.33938 2.50078 7.80214 -0.174003 0.859765 2.59188 11.1448
0.722 -0.138775 1.76048 -0.401097 43.6336 -0.724756 1.57914 -0.278159 4.10916 2.48775 2.1194 -0.175302 2.46304 2.49036 5.34049 -0.205213 2.32999 2.46145 8.07698 -0.207611 0.816092 2.56458 11.3657
0.723 -0.0986993 1.74169 -0.444852 42.6542 -0.718649 1.64779 -0.301968 9.60291 2.43778 1.96355 -0.194339 3.03531 2.4407 5.06934 -0.229748 2.29687 2.4116 8.28613 -0.243229 0.76377 2.52573 11.4154
0.724 -0.0574697 1.70843 -0.486517 41.4046 -0.709137 1.70564 -0.326932 15.1119 2.37737 1.80941 -0.215815 3.59884 2.38076 4.76988 -0.256206 2.24038 2.35155 8.42565 -0.280576 0.702267 2.47546 11.29
0.725 -0.0153318 1.66134 -0.5258 39.8964 -0.696441 1.75061 -0.352916 20.4018 2.30683 1.65921 -0.239653 4.14585 2.31085 4.44458 -0.284422 2.1613 2.28163 8.49235 -0.31936 0.631359 2.41394 10.988
0.726 0.0274589 1.6015 -0.562419 38.1434 -0.680802 1.78092 -0.37978 25.3737 2.22652 1.51524 -0.265745 4.66901 2.23135 4.09613 -0.314209 2.06081 2.20229 8.48382 -0.359273 0.551321 2.34144 10.5109
0.727 0.0706382 1.53051 -0.596103 36.1619 -0.662476 1.79505 -0.407374 29.9503 2.13688 1.37993 -0.293955 5.16134 2.1427 3.72739 -0.345363 1.94044 2.11399 8.39849 -0.400001 0.463322 2.25833 9.86325
0.728 0.113935 1.45049 -0.626596 33.9704 -0.641735 1.79175 -0.435539 34.0644 2.03841 1.25582 -0.324123 5.61616 2.04538 3.34147 -0.377663 1.80204 2.01726 8.23564 -0.441219 0.370432 2.16504 9.0523
0.729 0.157071 1.36413 -0.653654 31.5898 -0.618863 1.77004 -0.464109 37.6575 1.93167 1.14551 -0.356058 6.0272 1.93996 2.94161 -0.410867 1.64776 1.91271 7.99542 -0.482599 0.280672 2.06206 8.08844
0.73 0.199766 1.27469 -0.677053 29.0438 -0.594152 1.72919 -0.492907 40.6796 1.81728 1.05154 -0.38954 6.38868 1.82703 2.53129 -0.444721 1.48001 1.80094 7.67887 -0.523807 0.216276 1.94999 6.98537
0.731 0.241735 1.18613 -0.696589 26.359 -0.567901 1.66874 -0.52175 43.0894 1.6959 0.976074 -0.424325 6.6954 1.70725 2.11429 -0.478952 1.30152 1.68264 7.28795 -0.564512 0.219979 1.82948 5.76094
0.732 0.282695 1.10306 -0.712075 23.5663 -0.540416 1.58851 -0.550448 44.8552 1.56827 0.92043 -0.460141 6.94283 1.58131 1.69489 -0.513275 1.11545 1.55852 6.82546 -0.604381 0.299898 1.70123 4.43998
0.733 0.322361 1.03061 -0.723351 20.7028 -0.512001 1.48862 -0.578801 45.9551 1.43514 0.884616 -0.49669 7.12719 1.44993 1.27871 -0.547393 0.925668 1.4293 6.29515 -0.643084 0.419822 1.56604 3.06553
0.734 0.360453 0.974042 -0.730278 17.8157 -0.482963 1.36947 -0.606603 46.377 1.29731 0.867018 -0.533652 7.24555 1.3139 0.875558 -0.580997 0.737669 1.29576 5.70163 -0.680299 0.556853 1.42473 1.76576
0.735 0.396694 0.93781 -0.732745 14.9714 -0.453602 1.23184 -0.633643 46.1192 1.1556 0.864531 -0.570689 7.29584 1.174 0.514966 -0.613773 0.560979 1.15868 5.05041 -0.715708 0.701173 1.27818 1.24249
0.736 0.430815 0.924459 -0.730664 12.2744 -0.424215 1.07688 -0.6597 45.1899 1.01088 0.873089 -0.60744 7.27696 1.03105 0.343872 -0.645399 0.416324 1.01885 4.34802 -0.749005 0.847481 1.12729 2.25554
0.737 0.462553 0.933671 -0.72398 9.90815 -0.395089 0.906375 -0.684552 43.6076 0.864012 0.888338 -0.643533 7.18876 0.885886 0.550828 -0.675552 0.348182 0.877083 3.60217 -0.779891 0.992009 0.973034 3.72431
0.738 0.491657 0.962229 -0.712664 8.20171 -0.366502 0.723129 -0.707969 41.4003 0.715873 0.906175 -0.678581 7.03212 0.739351 0.888644 -0.703907 0.395283 0.734178 2.82256 -0.808081 1.1316 0.81637 5.26365
0.739 0.517889 1.00493 -0.696717 7.61091 -0.33872 0.532617 -0.72972 38.6054 0.567346 0.923044 -0.712191 6.80889 0.592297 1.2405 -0.730143 0.522766 0.590942 2.02365 -0.833304 1.26343 0.658291 6.78961
0.74 0.541023 1.05586 -0.676171 8.33759 -0.311991 0.34998 -0.749568 35.2692 0.41931 0.936026 -0.743963 6.52192 0.44557 1.58333 -0.753944 0.681788 0.448168 1.2385 -0.855302 1.3849 0.499794 8.26224
0.741 0.56085 1.10934 -0.651088 10.0419 -0.286549 0.236508 -0.767279 31.4464 0.272631 0.942828 -0.773499 6.17506 0.300011 1.90946 -0.775006 0.849463 0.306636 0.637019 -0.873834 1.49365 0.341875 9.65231
0.742 0.577178 1.16043 -0.621563 12.2551 -0.26261 0.312477 -0.782614 27.1991 0.128154 0.941729 -0.800404 5.77316 0.156445 2.21494 -0.793032 1.01638 0.167105 0.881469 -0.888678 1.58764 0.185522 10.9348
0.743 0.589835 1.20507 -0.587721 14.6763 -0.24037 0.507331 -0.795339 22.5973 -0.0132976 0.931535 -0.824289 5.32205 0.015676 2.4972 -0.807743 1.17814 0.0303082 1.62892 -0.899628 1.66513 0.0317016 12.0876
0.744 0.598669 1.24006 -0.549718 17.1441 -0.220002 0.735116 -0.80522 17.7195 -0.150937 0.911576 -0.844778 4.82871 -0.121517 2.75435 -0.818879 1.33243 -0.103049 2.44534 -0.906498 1.72478 -0.118643 13.0905
0.745 0.603551 1.26299 -0.507739 19.5689 -0.201659 0.973038 -0.812031 12.6588 -0.284014 0.881746 -0.861512 4.30139 -0.25439 2.98501 -0.826199 1.47796 -0.232296 3.26206 -0.909123 1.7657 -0.264603 13.9261
0.746 0.604377 1.27214 -0.462002 21.8959 -0.18547 1.21297 -0.815548 7.55798 -0.411824 0.842622 -0.874151 3.7502 -0.382236 3.18818 -0.829485 1.614 -0.356803 4.05798 -0.90736 1.78752 -0.405314 14.5791
0.747 0.601065 1.26645 -0.412752 24.0885 -0.171539 1.45016 -0.81556 3.02461 -0.533712 0.79568 -0.88238 3.18817 -0.504392 3.3632 -0.828548 1.7402 -0.475979 4.82072 -0.901086 1.79043 -0.539961 15.0374
0.748 0.593562 1.24551 -0.360262 26.1204 -0.159949 1.68093 -0.811863 4.17874 -0.649079 0.743676 -0.885912 2.63392 -0.620245 3.50972 -0.823224 1.85646 -0.589283 5.54066 -0.890203 1.77519 -0.667784 15.2914
0.749 0.581841 1.20957 -0.304832 27.9719 -0.150754 1.902 -0.804266 8.93244 -0.757385 0.691232 -0.88449 2.11769 -0.729233 3.62767 -0.813382 1.96285 -0.69622 6.20951 -0.874636 1.74325 -0.788088 15.335
0.75 0.565903 1.15961 -0.246787 29.6282 -0.143985 2.11034 -0.792596 13.8064 -0.858153 0.645545 -0.877892 1.69441 -0.830857 3.71729 -0.79892 2.0595 -0.796347 6.81996 -0.854333 1.6967 -0.900246 15.1653
0.751 0.545774 1.09738 -0.186474 31.0778 -0.139651 2.30309 -0.776693 18.4819 -0.950973 0.616725 -0.865935 1.45763 -0.924674 3.77907 -0.779771 2.14657 -0.889277 7.36554 -0.829268 1.63832 -1.00371 14.7831
0.752 0.521513 1.02564 -0.124263 32.3126 -0.137732 2.47753 -0.756419 22.8472 -1.0355 0.616369 -0.848474 1.49555 -1.01031 3.81372 -0.755901 2.22414 -0.974677 7.84061 -0.799442 1.57153 -1.09799 14.1931
0.753 0.493204 0.948343 -0.0605418 33.3271 -0.138189 2.63115 -0.731656 26.8242 -1.11148 0.653377 -0.825405 1.77864 -1.08746 3.82222 -0.727309 2.29222 -1.05227 8.2404 -0.764878 1.50033 -1.18272 13.404
0.754 0.460959 0.870979 0.00428613 34.1185 -0.140957 2.76163 -0.702312 30.3487 -1.17869 0.729724 -0.796669 2.19798 -1.15588 3.80572 -0.694032 2.3506 -1.12185 8.56104 -0.72563 1.42911 -1.25757 12.4296
0.755 0.42492 0.800888 0.0698024 34.6861 -0.145951 2.86688 -0.668319 33.366 -1.23702 0.840804 -0.762251 2.67193 -1.2154 3.76558 -0.656137 2.39892 -1.18324 8.79958 -0.681774 1.36236 -1.32233 11.2893
0.756 0.385254 0.747133 0.135578 35.0319 -0.153065 2.94507 -0.629639 35.8308 -1.2864 0.97927 -0.72218 3.15717 -1.26594 3.70331 -0.613728 2.43656 -1.23636 8.95403 -0.633415 1.30415 -1.37687 10.0106
0.757 0.342155 0.719146 0.201177 35.1597 -0.162173 2.99468 -0.586264 37.7067 -1.32687 1.13802 -0.67653 3.63077 -1.30747 3.62055 -0.566938 2.46268 -1.28115 9.0234 -0.580687 1.25754 -1.42114 8.63327
0.758 0.295841 0.723602 0.266156 35.0757 -0.173132 3.01449 -0.538217 38.9671 -1.35849 1.31114 -0.62542 4.07946 -1.34004 3.51909 -0.515934 2.47624 -1.31765 9.00763 -0.523747 1.22388 -1.45519 7.2201
0.759 0.246555 0.761164 0.330073 34.7879 -0.185781 3.00364 -0.485555 39.595 -1.38143 1.49383 -0.569012 4.49477 -1.36376 3.40077 -0.460911 2.47602 -1.34592 8.90769 -0.462782 1.20242 -1.47914 5.88078
0.76 0.194561 0.826254 0.392486 34.3062 -0.199947 2.96165 -0.428371 39.5834 -1.39589 1.68205 -0.507512 4.871 -1.37883 3.26752 -0.402092 2.46068 -1.3661 8.72547 -0.398005 1.19028 -1.49322 4.82158
0.761 0.140147 0.91005 0.452959 33.6423 -0.215442 2.88842 -0.366794 38.9352 -1.40216 1.87228 -0.441167 5.20413 -1.38551 3.12131 -0.339725 2.42882 -1.37836 8.46382 -0.329652 1.18292 -1.4977 4.37734
0.762 0.0836167 1.00361 0.511063 32.8096 -0.232068 2.78431 -0.300989 37.6633 -1.40056 2.06132 -0.370261 5.49137 -1.38411 2.96413 -0.274081 2.37906 -1.38295 8.12647 -0.25799 1.17492 -1.49297 4.79387
0.763 0.0252938 1.09938 0.566383 31.8228 -0.249618 2.65011 -0.231158 35.7906 -1.39149 2.24618 -0.295116 5.73084 -1.37501 2.79797 -0.205453 2.31012 -1.38015 7.718 -0.183307 1.16067 -1.47947 5.91065
0.764 -0.0344834 1.1914 0.618517 30.6982 -0.267878 2.48711 -0.157543 33.3491 -1.37536 2.42402 -0.216089 5.92138 -1.35864 2.6248 -0.13415 2.22091 -1.37028 7.24378 -0.105914 1.13503 -1.4577 7.40267
0.765 -0.0953626 1.27518 0.667083 29.4531 -0.286629 2.29719 -0.080422 30.38 -1.35267 2.59218 -0.133566 6.06245 -1.33548 2.44657 -0.0604994 2.11059 -1.35372 6.70994 -0.0261487 1.09364 -1.42823 9.04962
0.766 -0.15698 1.34737 0.711721 28.106 -0.305647 2.08289 -0.000108764 26.9332 -1.32391 2.74811 -0.0479621 6.15396 -1.30608 2.26517 0.015162 1.97868 -1.33088 6.12325 0.0556345 1.03319 -1.39169 10.7296
0.767 -0.218961 1.40563 0.752096 26.6764 -0.324711 1.84767 0.0830458 23.067 -1.28963 2.88939 0.0402824 6.19628 -1.27099 2.08242 0.092485 1.82511 -1.30221 5.49113 0.13906 0.951564 -1.34874 12.3699
0.768 -0.280926 1.44848 0.787899 25.1847 -0.343596 1.59642 0.168657 18.8485 -1.2504 3.01378 0.130707 6.19011 -1.23083 1.90013 0.171113 1.65031 -1.26818 4.82161 0.223734 0.84792 -1.3001 13.9213
0.769 -0.342486 1.47527 0.818855 23.6521 -0.362084 1.3365 0.256308 14.3564 -1.2068 3.11923 0.222832 6.13644 -1.18621 1.72003 0.250684 1.45536 -1.2293 4.12339 0.30925 0.72304 -1.2465 15.3466
0.77 -0.403251 1.48612 0.84472 22.1006 -0.379958 1.08051 0.345552 9.69599 -1.15944 3.20388 0.316165 6.03651 -1.1378 1.54381 0.330834 1.24214 -1.1861 3.40612 0.395187 0.580151 -1.18871 16.6163
0.771 -0.46283 1.48191 0.865286 20.5532 -0.397008 0.853063 0.435913 5.10015 -1.10892 3.26608 0.410202 5.89178 -1.08625 1.3732 0.411196 1.01381 -1.13912 2.68125 0.481112 0.427976 -1.12752 17.7061
0.772 -0.520832 1.46427 0.880383 19.0339 -0.413034 0.703643 0.526894 2.51712 -1.05586 3.30445 0.504432 5.70392 -1.03225 1.20995 0.491406 0.776167 -1.08892 1.9649 0.566589 0.293922 -1.0637 18.5961
0.773 -0.576866 1.43558 0.88988 17.568 -0.427842 0.699498 0.617974 6.01284 -1.00086 3.31787 0.598341 5.4748 -0.976461 1.05601 0.571101 0.542663 -1.03607 1.28991 0.651174 0.26188 -0.998038 19.2706
0.774 -0.630551 1.3989 0.893688 16.1821 -0.441251 0.848564 0.708618 10.6538 -0.944527 3.3055 0.691412 5.20655 -0.919557 0.913598 0.649924 0.357553 -0.98115 0.772154 0.734423 0.384631 -0.931321 19.7178
0.775 -0.681508 1.35788 0.891758 14.9041 -0.45309 1.08932 0.798274 15.278 -0.88744 3.26678 0.783134 4.90157 -0.862191 0.785475 0.727522 0.347574 -0.924723 0.780553 0.815894 0.579756 -0.864306 19.9297
0.776 -0.729369 1.31661 0.884087 13.7632 -0.463202 1.37016 0.886387 19.7038 -0.83017 3.2015 0.873001 4.56265 -0.805 0.675144 0.80355 0.533422 -0.867361 1.26967 0.89515 0.797636 -0.797729 19.9021
0.777 -0.773777 1.27932 0.870711 12.7885 -0.471444 1.66434 0.972393 23.835 -0.773261 3.10971 0.960517 4.19318 -0.748593 0.586962 0.877671 0.788622 -0.809622 1.8648 0.971762 1.02058 -0.732295 19.6348
0.778 -0.814387 1.24998 0.851713 12.0066 -0.477688 1.95769 1.05573 27.5966 -0.71723 2.99184 1.0452 3.79742 -0.693549 0.525595 0.949555 1.06156 -0.75205 2.45957 1.04532 1.23912 -0.668672 19.1317
0.779 -0.850869 1.23172 0.827217 11.4381 -0.48182 2.24149 1.13585 30.9243 -0.662564 2.84858 1.12657 3.38106 -0.640412 0.494194 1.01888 1.3358 -0.695173 3.02517 1.11541 1.4462 -0.607481 18.4002
0.78 -0.882909 1.2264 0.79739 11.0934 -0.483745 2.5095 1.21221 33.7628 -0.609715 2.68099 1.20418 2.95228 -0.589681 0.491894 1.08535 1.60332 -0.639495 3.54907 1.18166 1.63586 -0.549295 17.4519
0.781 -0.910213 1.23422 0.762439 10.9693 -0.48338 2.75681 1.28428 36.0652 -0.559101 2.4904 1.2776 2.52375 -0.541813 0.513197 1.14865 1.85865 -0.585492 4.02386 1.24371 1.80292 -0.494632 16.3023
0.782 -0.932507 1.25384 0.722612 11.0485 -0.480664 2.97936 1.35155 37.7933 -0.511096 2.27847 1.34643 2.11685 -0.497213 0.550402 1.2085 2.09741 -0.533614 4.44451 1.30122 1.94297 -0.44395 14.9708
0.783 -0.949539 1.28267 0.678195 11.3038 -0.475548 3.1737 1.41355 38.9183 -0.466037 2.04715 1.41026 1.76952 -0.456232 0.596491 1.26463 2.31592 -0.484274 4.80742 1.3539 2.05261 -0.397643 13.4815
0.784 -0.961082 1.31755 0.629509 11.7028 -0.468005 3.33691 1.46982 39.4208 -0.424215 1.79869 1.46875 1.54504 -0.419167 0.646364 1.31677 2.51101 -0.43785 5.11016 1.40145 2.12962 -0.356041 11.8639
0.785 -0.966937 1.35525 0.576909 12.2135 -0.45802 3.46654 1.51997 39.2912 -0.38588 1.53564 1.52156 1.51671 -0.386258 0.696768 1.36468 2.68005 -0.394681 5.35129 1.44363 2.17328 -0.319406 10.155
0.786 -0.966931 1.39299 0.52078 12.8077 -0.445599 3.56066 1.56362 38.5299 -0.351234 1.261 1.56839 1.70387 -0.357683 0.745816 1.40811 2.82096 -0.355064 5.53027 1.48025 2.18477 -0.28793 8.40508
0.787 -0.960922 1.42871 0.461536 13.462 -0.430763 3.61781 1.60043 37.1472 -0.320437 0.978419 1.60897 2.05069 -0.333564 0.792553 1.44684 2.93219 -0.319252 5.64741 1.51112 2.16765 -0.261736 6.69177
0.788 -0.948801 1.46122 0.399614 14.1585 -0.413548 3.637 1.63014 35.1632 -0.293602 0.693325 1.64307 2.48827 -0.313961 0.836642 1.48068 3.01279 -0.287454 5.70384 1.5361 2.12841 -0.240879 5.15679
0.789 -0.930491 1.49028 0.335473 14.883 -0.394008 3.61779 1.65252 32.6079 -0.270798 0.418363 1.67049 2.96968 -0.298877 0.878151 1.50942 3.06239 -0.25983 5.70143 1.5551 2.07718 -0.225343 4.08649
0.79 -0.905952 1.51649 0.269589 15.6251 -0.372213 3.56023 1.66739 29.5206 -0.252053 0.219478 1.69106 3.46653 -0.288258 0.917413 1.5329 3.08121 -0.236496 5.64275 1.56807 2.02812 -0.215048 3.90359
0.791 -0.87518 1.54123 0.202452 16.3762 -0.348245 3.46489 1.67464 25.9503 -0.237349 0.31756 1.70465 3.96045 -0.281993 0.954917 1.55096 3.07006 -0.217517 5.53105 1.57497 1.9991 -0.20985 4.67626
0.792 -0.838209 1.5664 0.13456 17.1291 -0.322203 3.33291 1.6742 21.9559 -0.22663 0.571477 1.71118 4.43812 -0.27992 0.991222 1.56347 3.03027 -0.202912 5.37014 1.57583 2.00955 -0.209544 5.98293
0.793 -0.795112 1.59417 0.0664195 17.8772 -0.294199 3.16594 1.66609 17.6092 -0.219799 0.843834 1.71058 4.88884 -0.281828 1.02688 1.57031 2.96374 -0.192652 5.16436 1.57069 2.07615 -0.21387 7.47215
0.794 -0.746002 1.6266 -0.00146386 18.614 -0.264359 2.96624 1.65034 13.0051 -0.216724 1.11249 1.70286 5.30332 -0.28746 1.06237 1.5714 2.87279 -0.186664 4.91852 1.55966 2.20776 -0.222513 8.9705
0.795 -0.691034 1.66533 -0.0685856 19.3326 -0.232822 2.73671 1.62709 8.31256 -0.217237 1.37051 1.68804 5.67318 -0.296516 1.09805 1.56666 2.76018 -0.184827 4.63786 1.54285 2.40298 -0.235114 10.3908
0.796 -0.630403 1.71126 -0.134448 20.0257 -0.199736 2.48097 1.59651 4.18301 -0.221138 1.6139 1.66619 5.99073 -0.308663 1.13409 1.55607 2.629 -0.186979 4.32796 1.52042 2.6519 -0.25127 11.6821
0.797 -0.564345 1.76433 -0.198564 20.6854 -0.165264 2.20361 1.55882 4.35708 -0.228198 1.83968 1.63742 6.24885 -0.323532 1.17045 1.5396 2.48263 -0.192916 3.99475 1.49256 2.93998 -0.270543 12.8106
0.798 -0.493139 1.8235 -0.260459 21.3033 -0.129578 1.91064 1.51432 8.66325 -0.238161 2.04536 1.60188 6.44106 -0.340729 1.2069 1.51728 2.3246 -0.202397 3.64452 1.45948 3.2514 -0.292467 13.7522
0.799 -0.417102 1.88684 -0.31968 21.8705 -0.0928587 1.61052 1.46334 13.5616 -0.250747 2.22883 1.55976 6.56155 -0.35984 1.24295 1.48914 2.15855 -0.215143 3.28393 1.42142 3.57092 -0.316548 14.4892
0.8 -0.336593 1.95175 -0.375792 22.378 -0.0552984 1.31659 1.40627 18.4554 -0.265654 2.3883 1.5113 6.60526 -0.380433 1.27792 1.45527 1.98814 -0.230846 2.92024 1.37864 3.88459 -0.34228 15.0096
0.801 -0.252007 2.01521 -0.428387 22.8164 -0.0170962 1.0527 1.34353 23.1778 -0.282565 2.5223 1.45675 6.56799 -0.402066 1.31098 1.41579 1.81689 -0.249166 2.56155 1.33143 4.17992 -0.369143 15.3056
0.802 -0.163778 2.07408 -0.477084 23.1769 0.0215411 0.863604 1.2756 27.6295 -0.301146 2.62966 1.39643 6.44648 -0.424292 1.34113 1.37082 1.64815 -0.269741 2.21739 1.28007 4.44583 -0.396615 15.3739
0.803 -0.0723733 2.1253 -0.521534 23.4508 0.0603995 0.813528 1.20298 31.7319 -0.321052 2.70952 1.33068 6.23854 -0.446666 1.36731 1.32056 1.48493 -0.292185 1.89968 1.22489 4.67267 -0.424174 15.2152
0.804 0.0217077 2.16614 -0.561421 23.6301 0.0992596 0.926704 1.1262 35.4179 -0.341929 2.76136 1.25987 5.94312 -0.468747 1.3884 1.26521 1.32984 -0.316097 1.62402 1.16619 4.85216 -0.451308 14.834
0.805 0.117936 2.19431 -0.596466 23.7076 0.137897 1.15159 1.04583 38.6291 -0.36342 2.78494 1.18441 5.5604 -0.490104 1.40327 1.20502 1.18491 -0.341063 1.4105 1.10431 4.97743 -0.477521 14.2387
0.806 0.215756 2.20814 -0.626428 23.6773 0.176082 1.42859 0.962439 41.3157 -0.385164 2.78034 1.10473 5.09184 -0.510324 1.41086 1.14027 1.05152 -0.366659 1.28087 1.03958 5.04307 -0.502333 13.4411
0.807 0.314591 2.2066 -0.651105 23.5344 0.213583 1.72293 0.876625 43.4365 -0.4068 2.74793 1.02129 4.54029 -0.529012 1.41019 1.07127 0.930265 -0.39246 1.2482 0.972332 5.04519 -0.525293 12.4566
0.808 0.413844 2.18945 -0.670339 23.2756 0.250167 2.01612 0.788985 44.9594 -0.427973 2.68839 0.934578 3.9101 -0.545798 1.4004 0.998362 0.820973 -0.418038 1.30498 0.902892 4.98144 -0.545978 11.3043
0.809 0.512905 2.15719 -0.684012 22.8992 0.285599 2.29735 0.700118 45.8616 -0.448332 2.60264 0.845099 3.20727 -0.560339 1.3808 0.921916 0.722691 -0.442974 1.42605 0.831593 4.85105 -0.564001 10.0066
0.81 0.611152 2.11119 -0.692051 22.4054 0.319645 2.55944 0.610619 46.1298 -0.467538 2.49188 0.753368 2.44021 -0.572322 1.35094 0.842331 0.633877 -0.466854 1.58341 0.758757 4.65488 -0.579013 8.59028
0.811 0.707959 2.05359 -0.694427 21.7963 0.352071 2.79718 0.521071 45.7606 -0.485262 2.35756 0.659916 1.62264 -0.58147 1.31059 0.760028 0.552686 -0.489279 1.7556 0.684702 4.39539 -0.590704 7.08843
0.812 0.802701 1.98732 -0.691154 21.076 0.382647 3.00653 0.432041 44.7601 -0.501192 2.20132 0.565279 0.796946 -0.587539 1.25988 0.67545 0.477391 -0.509867 1.92868 0.609736 4.07668 -0.598811 5.54616
0.813 0.894754 1.91604 -0.68229 20.2511 0.411148 3.18436 0.344073 43.1446 -0.51503 2.02505 0.469997 0.478311 -0.590323 1.19931 0.589056 0.406913 -0.528256 2.09424 0.534156 3.7045 -0.603116 4.04042
0.814 0.983505 1.84391 -0.667937 19.3304 0.437353 3.3282 0.257686 40.9392 -0.5265 1.8308 0.374608 1.27199 -0.589656 1.12986 0.50132 0.34155 -0.544108 2.24742 0.458252 3.28636 -0.603448 2.75615
0.815 1.06836 1.77541 -0.648239 18.3255 0.46105 3.43623 0.173363 38.1789 -0.535346 1.62084 0.279644 2.2198 -0.58541 1.05318 0.412725 0.28408 -0.557113 2.38558 0.382299 2.8318 -0.599684 2.20463
0.816 1.14873 1.7149 -0.62338 17.2509 0.482034 3.50722 0.0915542 34.9071 -0.541335 1.39766 0.185625 3.19234 -0.577496 0.971797 0.323759 0.241352 -0.566991 2.50754 0.306562 2.35332 -0.591751 2.83274
0.817 1.22407 1.66611 -0.593583 16.1247 0.500112 3.54049 0.0126658 31.1762 -0.54426 1.16407 0.0930569 4.16457 -0.565866 0.889468 0.234908 0.224323 -0.573492 2.61301 0.231294 1.86871 -0.579622 4.07795
0.818 1.29385 1.63159 -0.559109 14.9688 0.515102 3.53592 -0.062938 27.0479 -0.543939 0.923537 0.00242403 5.12045 -0.550508 0.811664 0.146658 0.240644 -0.576403 2.70232 0.156732 1.40827 -0.563317 5.4669
0.819 1.35758 1.61217 -0.520255 13.8101 0.526837 3.49393 -0.13494 22.5946 -0.54022 0.681178 -0.0858132 6.04594 -0.53145 0.746017 0.0594811 0.285603 -0.575547 2.77613 0.0831049 1.0365 -0.542902 6.83608
0.82 1.41481 1.60684 -0.477349 12.681 0.535166 3.41549 -0.203074 17.9055 -0.532978 0.448153 -0.171223 6.92773 -0.508754 0.702149 -0.0261614 0.347957 -0.570783 2.83531 0.0106256 0.885755 -0.518484 8.1177
0.821 1.46512 1.61283 -0.43075 11.6209 0.539955 3.3021 -0.267122 13.1086 -0.52212 0.266816 -0.253407 7.75315 -0.482515 0.689771 -0.109829 0.418607 -0.562007 2.88079 -0.0605043 1.04367 -0.490212 9.27328
0.822 1.50815 1.62616 -0.380843 10.6763 0.541088 3.1558 -0.326919 8.46861 -0.507583 0.279135 -0.332001 8.51019 -0.452862 0.714776 -0.191103 0.491773 -0.549157 2.91345 -0.130096 1.38668 -0.458272 10.2763
0.823 1.54358 1.64227 -0.328038 9.89865 0.538473 2.97919 -0.382354 4.99129 -0.489333 0.468004 -0.406683 9.18762 -0.419952 0.776206 -0.269594 0.563738 -0.532207 2.93406 -0.197975 1.78474 -0.422883 11.1068
0.824 1.57116 1.65665 -0.272763 9.33877 0.532038 2.77545 -0.433367 5.74425 -0.46737 0.698493 -0.477172 9.77518 -0.383967 0.867418 -0.344946 0.631932 -0.51117 2.94319 -0.263976 2.17953 -0.384295 11.7497
0.825 1.59066 1.66527 -0.215467 9.03505 0.521738 2.54843 -0.47995 9.71649 -0.441725 0.934656 -0.543232 10.2637 -0.345116 0.979801 -0.416836 0.694508 -0.486094 2.94123 -0.327948 2.54494 -0.342785 12.1936
0.826 1.60194 1.66499 -0.156608 9.00015 0.507552 2.30282 -0.522145 14.3038 -0.412459 1.16677 -0.604673 10.6453 -0.303624 1.10544 -0.484983 0.750154 -0.457068 2.92834 -0.389755 2.86688 -0.29865 12.431
0.827 1.6049 1.65366 -0.0966554 9.21396 0.489487 2.04444 -0.560044 18.8765 -0.379664 1.3904 -0.661355 10.9134 -0.259738 1.23793 -0.549146 0.798023 -0.42421 2.90445 -0.449271 3.13673 -0.252207 12.4577
0.828 1.5995 1.63032 -0.0360841 9.62917 0.46758 1.7809 -0.593783 23.24 -0.343463 1.60267 -0.713185 11.063 -0.213718 1.37221 -0.609131 0.83771 -0.387676 2.86932 -0.506385 3.34909 -0.203785 12.2732
0.829 1.58577 1.59518 0.0246293 10.1853 0.441896 1.52279 -0.623543 27.2911 -0.304006 1.80138 -0.76012 11.0906 -0.165833 1.50426 -0.664791 0.869245 -0.34765 2.82255 -0.560998 3.50089 -0.153722 11.88
0.83 1.56378 1.54974 0.0850101 10.8221 0.412533 1.28593 -0.649545 30.9568 -0.261473 1.98464 -0.802167 10.9943 -0.116364 1.63075 -0.716025 0.89308 -0.304345 2.76364 -0.613028 3.59097 -0.102364 11.284
0.831 1.53369 1.49674 0.14459 11.4868 0.379619 1.09472 -0.672044 34.1797 -0.216069 2.15084 -0.839379 10.7738 -0.065595 1.74888 -0.762781 0.910065 -0.257999 2.69204 -0.662404 3.61994 -0.0500531 10.4941
0.832 1.49568 1.44016 0.202908 12.1366 0.343313 0.982675 -0.691331 36.9139 -0.168023 2.29854 -0.87186 10.4306 -0.0138139 1.85625 -0.805059 0.921408 -0.208876 2.60728 -0.709076 3.58997 0.00286705 9.52228
0.833 1.45001 1.38505 0.259521 12.738 0.30381 0.978329 -0.707721 39.1229 -0.117589 2.42648 -0.899754 9.9678 0.0386918 1.95075 -0.842903 0.928591 -0.157258 2.50894 -0.753004 3.50469 0.0560618 8.38336
0.834 1.39699 1.33718 0.313997 13.2653 0.261334 1.07906 -0.721554 40.7799 -0.0650394 2.53355 -0.923251 9.39002 0.0916369 2.03057 -0.876408 0.933269 -0.103445 2.39681 -0.794171 3.36906 0.109206 7.09506
0.835 1.33698 1.30234 0.365927 13.6993 0.216141 1.25275 -0.733189 41.8669 -0.0106675 2.61882 -0.942581 8.7035 0.144741 2.09414 -0.905711 0.937112 -0.0477519 2.27096 -0.832574 3.18919 0.161987 5.67854
0.836 1.27039 1.28528 0.414926 14.0262 0.168519 1.46485 -0.742996 42.3752 0.0452185 2.68149 -0.958007 7.91593 0.19773 2.14013 -0.930994 0.941634 0.00949459 2.13181 -0.868228 2.97219 0.214109 4.16072
0.837 1.19768 1.28858 0.460633 14.2366 0.118786 1.69124 -0.751355 42.305 0.102296 2.72094 -0.969829 7.03641 0.250339 2.16747 -0.952478 0.948009 0.0679599 1.98027 -0.901169 2.72599 0.265294 2.58681
0.838 1.11934 1.31184 0.502717 14.3249 0.0672888 1.91695 -0.758649 41.6657 0.160231 2.73669 -0.978372 6.07545 0.302311 2.17533 -0.97042 0.956918 0.127303 1.81791 -0.931451 2.4592 0.315283 1.14616
0.839 1.0359 1.35168 0.540879 14.2892 0.0144007 2.13252 -0.765259 40.4748 0.218681 2.72842 -0.983986 5.0451 0.353404 2.16313 -0.985111 0.96846 0.187182 1.64723 -0.959146 2.18087 0.36384 1.35083
0.84 0.94795 1.40248 0.574852 14.1311 -0.0394798 2.33168 -0.771557 38.7587 0.277299 2.69598 -0.987043 3.95953 0.403386 2.13055 -0.996867 0.982157 0.247251 1.47209 -0.984346 1.90042 0.41075 2.92452
0.841 0.856075 1.45754 0.604406 13.8552 -0.0939316 2.51013 -0.777906 36.5516 0.335732 2.63939 -0.987925 2.83762 0.452037 2.07757 -1.00603 0.997046 0.307171 1.29845 -1.00716 1.62747 0.455822 4.63545
0.842 0.760905 1.50994 0.629346 13.4696 -0.148514 2.66479 -0.784652 33.8953 0.393629 2.55884 -0.987026 1.71638 0.499153 2.00444 -1.01296 1.01184 0.366605 1.13559 -1.02772 1.37172 0.49889 6.34655
0.843 0.663085 1.55328 0.649517 12.9859 -0.202769 2.79355 -0.792119 30.8391 0.450641 2.45468 -0.984746 0.785857 0.544545 1.91174 -1.01802 1.02514 0.425223 0.99778 -1.04617 1.14272 0.53981 8.01599
0.844 0.563279 1.58191 0.664803 12.4195 -0.256226 2.89501 -0.800607 27.44 0.506424 2.32746 -0.981481 1.09637 0.588035 1.80046 -1.02159 1.03563 0.482706 0.905007 -1.06267 0.949318 0.57846 9.61581
0.845 0.462159 1.59115 0.675127 11.7901 -0.308403 2.96843 -0.810386 23.7634 0.560642 2.17793 -0.977622 2.16954 0.629463 1.67201 -1.02406 1.04227 0.538744 0.87825 -1.07739 0.798112 0.614743 11.1226
0.846 0.360404 1.57729 0.680453 11.1224 -0.358814 3.01359 -0.821695 19.8864 0.61297 2.00704 -0.973551 3.31867 0.66868 1.52845 -1.02578 1.04447 0.593041 0.926957 -1.09052 0.690479 0.648581 12.5156
0.847 0.258695 1.53759 0.680785 10.4469 -0.406971 3.03078 -0.834738 15.9066 0.663093 1.81599 -0.969633 4.45923 0.705555 1.37273 -1.02714 1.04226 0.645313 1.04137 -1.10226 0.619611 0.679916 13.7763
0.848 0.157708 1.4703 0.676165 9.80008 -0.452386 3.02077 -0.849679 11.9712 0.710716 1.60626 -0.966212 5.56565 0.739967 1.20924 -1.02847 1.03637 0.695294 1.20124 -1.1128 0.571188 0.708708 14.8886
0.849 0.0581105 1.37464 0.666676 9.22486 -0.494581 2.98478 -0.866642 8.3783 0.755556 1.37976 -0.963608 6.62237 0.771809 1.04492 -1.03011 1.02837 0.74273 1.38746 -1.12235 0.528816 0.734933 15.8387
0.85 -0.0394433 1.25088 0.652439 8.76777 -0.533087 2.92441 -0.885711 5.94041 0.797354 1.13912 -0.962114 7.61716 0.800989 0.891333 -1.03235 1.02066 0.787388 1.58598 -1.1311 0.479866 0.758583 16.6152
0.851 -0.134318 1.1004 0.633609 8.47356 -0.567452 2.84167 -0.906925 6.15956 0.83587 0.888527 -0.961988 8.5396 0.827425 0.768012 -1.03546 1.01641 0.82905 1.78699 -1.13927 0.418709 0.779661 17.2093
0.852 -0.225899 0.926035 0.610378 8.37592 -0.597245 2.73895 -0.930278 8.68107 0.870885 0.636742 -0.963453 9.38071 0.851045 0.703803 -1.03969 1.01928 0.867517 1.98345 -1.14704 0.349519 0.79818 17.6149
0.853 -0.313603 0.733097 0.582972 8.48797 -0.62206 2.61897 -0.95572 11.9523 0.902207 0.410838 -0.966695 10.1328 0.87179 0.724739 -1.04522 1.03296 0.902609 2.17009 -1.15459 0.29367 0.814161 17.8286
0.854 -0.396873 0.532914 0.551645 8.79797 -0.641519 2.48482 -0.983158 15.3027 0.929668 0.315086 -0.971857 10.7894 0.889611 0.830739 -1.05221 1.06056 0.934165 2.34275 -1.16208 0.296519 0.827632 17.8497
0.855 -0.475191 0.358609 0.516681 9.27343 -0.655281 2.33993 -1.01245 18.4909 0.953125 0.460803 -0.979039 11.3453 0.904468 0.998147 -1.06078 1.10392 0.962041 2.49807 -1.16967 0.385822 0.838626 17.6801
0.856 -0.548075 0.312509 0.478391 9.87069 -0.663039 2.18811 -1.04342 21.4017 0.972462 0.720005 -0.988296 11.7966 0.916328 1.20227 -1.07098 1.16326 0.986113 2.6333 -1.17746 0.536884 0.847176 17.3246
0.857 -0.615086 0.458294 0.437107 10.5441 -0.664533 2.03353 -1.07585 23.9647 0.987592 1.01114 -0.999639 12.1405 0.92517 1.42634 -1.08283 1.23718 1.00628 2.74623 -1.18557 0.720749 0.853318 16.7904
0.858 -0.675832 0.689071 0.393183 11.2517 -0.659543 1.88079 -1.10947 26.1316 0.998453 1.31279 -1.01303 12.3756 0.930978 1.65989 -1.09631 1.32302 1.02244 2.83512 -1.19404 0.920654 0.857086 16.0874
0.859 -0.729966 0.943325 0.346987 11.9576 -0.647903 1.73494 -1.14397 27.8675 1.00501 1.61692 -1.02839 12.5016 0.933744 1.89605 -1.11131 1.41731 1.03455 2.89865 -1.20293 1.12597 0.858514 15.2279
0.86 -0.777192 1.20044 0.298904 12.6322 -0.629496 1.60137 -1.17904 29.1483 1.00726 1.91896 -1.04558 12.5192 0.933469 2.12989 -1.12773 1.51622 1.04254 2.93596 -1.21222 1.32858 0.857631 14.2264
0.861 -0.817268 1.45003 0.249327 13.2514 -0.604259 1.48566 -1.2143 29.9589 1.00522 2.21553 -1.06444 12.4303 0.930159 2.35757 -1.14537 1.61595 1.0464 2.9466 -1.22188 1.52164 0.854465 13.1001
0.862 -0.850004 1.68469 0.198656 13.7964 -0.572186 1.39307 -1.24937 30.2927 0.998928 2.50372 -1.08474 12.2379 0.923828 2.57592 -1.164 1.71286 1.04609 2.93053 -1.23184 1.69919 0.849038 11.8685
0.863 -0.875267 1.8982 0.147296 14.2525 -0.533327 1.32776 -1.28382 30.1514 0.988466 2.78092 -1.10622 11.9457 0.914495 2.7822 -1.18338 1.80367 1.04164 2.88813 -1.24197 1.85608 0.841369 10.5541
0.864 -0.892976 2.08506 0.09565 14.6088 -0.487794 1.29179 -1.31721 29.5445 0.973923 3.04467 -1.12859 11.5586 0.902189 2.974 -1.20317 1.88548 1.03307 2.82015 -1.25213 1.98797 0.831473 9.18317
0.865 -0.903112 2.24039 0.0441174 14.858 -0.435754 1.28441 -1.3491 28.4892 0.955416 3.29272 -1.1515 11.0819 0.886944 3.14918 -1.22304 1.95591 1.02041 2.7277 -1.26213 2.09139 0.819363 7.78805
0.866 -0.905709 2.3599 -0.00690882 14.9956 -0.377434 1.30213 -1.37902 27.0101 0.933085 3.52292 -1.17458 10.5219 0.868799 3.30584 -1.2426 2.01304 1.00372 2.61226 -1.27173 2.16381 0.805046 6.41223
0.867 -0.900856 2.43995 -0.0570466 15.0202 -0.313121 1.33961 -1.4065 25.1392 0.907087 3.73329 -1.19744 9.88545 0.847803 3.44229 -1.26146 2.05552 0.983092 2.47559 -1.28068 2.20362 0.788529 5.12237
0.868 -0.8887 2.47762 -0.105928 14.9334 -0.243155 1.39087 -1.43106 22.9162 0.877599 3.92203 -1.21964 9.17983 0.824012 3.55709 -1.27917 2.08259 0.958604 2.31978 -1.28867 2.21019 0.76982 4.03528
0.869 -0.86944 2.4708 -0.153201 14.7393 -0.167934 1.45032 -1.45224 20.3894 0.844815 4.08747 -1.24073 8.41287 0.797488 3.64902 -1.29528 2.09406 0.930372 2.14716 -1.29539 2.1838 0.748923 3.3552
0.87 -0.843329 2.41822 -0.198535 14.445 -0.0879045 1.5133 -1.46956 17.6183 0.808942 4.22816 -1.26023 7.59273 0.768304 3.71708 -1.30932 2.09041 0.898521 1.96031 -1.30049 2.12566 0.725847 3.30455
0.871 -0.810668 2.31956 -0.241621 14.0602 -0.0035659 1.57626 -1.48257 14.68 0.770203 4.34279 -1.27767 6.72793 0.736538 3.76052 -1.32083 2.07275 0.863194 1.76205 -1.30358 2.03784 0.700603 3.84817
0.872 -0.771806 2.17548 -0.282177 13.5975 0.0845393 1.63669 -1.49083 11.6878 0.728831 4.43029 -1.29255 5.82724 0.702278 3.7788 -1.32932 2.04287 0.82455 1.55543 -1.30429 1.92316 0.673206 4.7192
0.873 -0.727138 1.98775 -0.319948 13.0724 0.175827 1.69303 -1.49392 8.84482 0.685067 4.48973 -1.30436 4.89972 0.665621 3.77167 -1.33433 2.00322 0.782763 1.3438 -1.30221 1.7852 0.64368 5.70179
0.874 -0.6771 1.75943 -0.354709 12.5032 0.269675 1.74442 -1.49146 6.60209 0.639161 4.52042 -1.31262 3.95484 0.626673 3.73907 -1.33538 1.95686 0.738021 1.13098 -1.29694 1.62821 0.612053 6.68089
0.875 -0.622166 1.49528 -0.386266 11.9116 0.365431 1.79064 -1.48307 5.86614 0.591368 4.52185 -1.31682 3.00293 0.585549 3.6812 -1.33203 1.90744 0.690525 0.921667 -1.28806 1.45716 0.578365 7.59642
0.876 -0.562843 1.20295 -0.414459 11.322 0.462415 1.83187 -1.46842 7.13384 0.541947 4.4937 -1.31648 2.0572 0.542373 3.59852 -1.32384 1.859 0.640492 0.722508 -1.27519 1.27786 0.542666 8.41407
0.877 -0.49967 0.896808 -0.439164 10.7615 0.559927 1.86865 -1.44722 9.57549 0.491158 4.43585 -1.31115 1.14535 0.49728 3.49167 -1.31042 1.81576 0.588149 0.545026 -1.25792 1.09734 0.505017 9.11256
0.878 -0.43321 0.613757 -0.460289 10.2589 0.657253 1.90171 -1.41921 12.4117 0.439263 4.34837 -1.30037 0.468544 0.450413 3.36156 -1.29138 1.78173 0.533733 0.412689 -1.23588 0.92474 0.465493 9.67818
0.879 -0.364047 0.471607 -0.477781 9.84245 0.753669 1.93189 -1.38418 15.2967 0.386518 4.23152 -1.28372 0.925611 0.401924 3.20927 -1.26639 1.76029 0.477492 0.3654 -1.20872 0.772833 0.424182 10.1024
0.88 -0.292783 0.619019 -0.491621 9.53718 0.84845 1.96001 -1.34195 18.0707 0.333178 4.08574 -1.26083 1.752 0.351976 3.03611 -1.23515 1.75373 0.419684 0.418434 -1.17613 0.659762 0.381188 10.3806
0.881 -0.22003 0.938333 -0.501828 9.36088 0.940874 1.98684 -1.29241 20.6425 0.279493 3.91166 -1.23134 2.57982 0.300738 2.84355 -1.1974 1.76281 0.360571 0.530068 -1.1378 0.606553 0.336627 10.5115
0.882 -0.146406 1.30868 -0.508453 9.32062 1.03023 2.01296 -1.23549 22.9506 0.225705 3.71009 -1.19494 3.37233 0.24839 2.63325 -1.15294 1.78673 0.300423 0.659961 -1.09348 0.623533 0.290632 10.4971
0.883 -0.0725301 1.68934 -0.511583 9.41105 1.11583 2.03876 -1.17117 24.9497 0.172045 3.48203 -1.15136 4.1169 0.195118 2.40699 -1.10161 1.82316 0.23951 0.789017 -1.04296 0.698378 0.24335 10.3418
0.884 0.000980914 2.06265 -0.511338 9.61536 1.19699 2.06437 -1.09948 26.6049 0.118738 3.22867 -1.1004 4.80546 0.141114 2.16673 -1.04329 1.8687 0.178108 0.908814 -0.986084 0.80737 0.194942 10.053
0.885 0.0735201 2.41737 -0.507869 9.90858 1.27309 2.08968 -1.02052 27.8902 0.0659948 2.95142 -1.0419 5.43165 0.0865796 1.91454 -0.977951 1.91928 0.11649 1.01527 -0.922727 0.930973 0.145582 9.64061
0.886 0.144494 2.74465 -0.501356 10.2618 1.34351 2.11429 -0.934408 28.7868 0.0140131 2.65198 -0.975743 5.99015 0.0317178 1.65265 -0.905585 1.97063 0.0549287 1.10627 -0.852825 1.057 0.0954564 9.11699
0.887 0.213327 3.03689 -0.492006 10.6456 1.40769 2.1376 -0.841356 29.2829 -0.0370223 2.33239 -0.901894 6.47643 -0.0232625 1.38346 -0.82626 2.01858 -0.0063084 1.18079 -0.77637 1.17829 0.0447617 8.49725
0.888 0.279468 3.28743 -0.48005 11.0329 1.46512 2.15881 -0.741608 29.3734 -0.086942 1.99528 -0.820371 6.88676 -0.0781502 1.10978 -0.740097 2.0593 -0.0669593 1.23851 -0.693407 1.29051 -0.0062959 7.79933
0.889 0.342392 3.49049 -0.46574 11.3995 1.51532 2.17696 -0.635464 29.0594 -0.135593 1.64433 -0.731256 7.21819 -0.132732 0.835307 -0.647274 2.08942 -0.12677 1.27967 -0.604038 1.3908 -0.0575036 7.0445
0.89 0.401605 3.64117 -0.449347 11.7252 1.55789 2.19101 -0.523277 28.3484 -0.182838 1.28567 -0.634699 7.46854 -0.186796 0.566819 -0.548029 2.10606 -0.185498 1.30494 -0.508422 1.47711 -0.108644 6.25842
0.891 0.456651 3.73556 -0.431157 11.9931 1.59247 2.19985 -0.405448 27.2536 -0.228558 0.932496 -0.530917 7.63645 -0.240131 0.326409 -0.442652 2.10688 -0.24291 1.31543 -0.406776 1.54774 -0.159495 5.4729
0.892 0.50711 3.77076 -0.411467 12.1898 1.61878 2.20235 -0.282426 25.7941 -0.272652 0.624113 -0.420192 7.72137 -0.292528 0.230773 -0.331491 2.09004 -0.298788 1.31262 -0.299371 1.60122 -0.209838 4.72902
0.893 0.552605 3.745 -0.390582 12.3049 1.63659 2.19742 -0.154704 23.9942 -0.315035 0.492497 -0.302875 7.72363 -0.343784 0.396083 -0.214943 2.05422 -0.35293 1.2983 -0.186535 1.63618 -0.259454 4.08109
0.894 0.592804 3.65767 -0.368813 12.3306 1.64573 2.18401 -0.0228173 21.8836 -0.355644 0.671593 -0.179385 7.64443 -0.393702 0.639526 -0.0934569 1.9986 -0.405152 1.2746 -0.0686476 1.65135 -0.308129 3.59764
0.895 0.627423 3.5094 -0.34647 12.2612 1.64613 2.16115 0.112659 19.497 -0.39443 1.01441 -0.0502013 7.48581 -0.442094 0.893184 0.0324725 1.92287 -0.455284 1.24386 0.0538594 1.64561 -0.355659 3.34708
0.896 0.656225 3.30215 -0.32386 12.0935 1.63775 2.12796 0.251116 16.8752 -0.431364 1.4076 0.08413 7.25072 -0.488779 1.14395 0.162307 1.82727 -0.503181 1.20858 0.180507 1.61813 -0.401846 3.35889
0.897 0.679025 3.03931 -0.301286 11.8258 1.62065 2.08368 0.391913 14.0664 -0.466435 1.81739 0.223005 6.94296 -0.53359 1.38735 0.295469 1.71271 -0.548716 1.17133 0.31077 1.56846 -0.446509 3.59401
0.898 0.695689 2.72594 -0.279038 11.4582 1.59495 2.02765 0.53438 11.1324 -0.499648 2.23118 0.365763 6.5672 -0.576372 1.62107 0.431344 1.58093 -0.591784 1.13454 0.444083 1.49675 -0.489479 3.9697
0.899 0.706134 2.36924 -0.257395 10.9923 1.56082 1.95934 0.677828 8.1692 -0.531025 2.64212 0.511692 6.12891 -0.616984 1.84359 0.569287 1.43491 -0.6323 1.10036 0.579841 1.40404 -0.530605 4.40505
0.9 0.710332 1.97977 -0.236619 10.431 1.51851 1.8784 0.821545 5.39332 -0.560601 3.04529 0.660031 5.63438 -0.655302 2.05384 0.708625 1.27959 -0.670204 1.07042 0.717405 1.29265 -0.569754 4.8407
0.901 0.708302 1.57484 -0.216953 9.77846 1.46835 1.7846 0.964807 3.56618 -0.588427 3.43652 0.809976 5.09067 -0.691217 2.25102 0.848662 1.12324 -0.705458 1.04565 0.856106 1.16693 -0.606814 5.23783
0.902 0.700119 1.18867 -0.198617 9.03981 1.41068 1.67794 1.10688 4.26691 -0.614567 3.812 0.96069 4.50555 -0.72464 2.43455 0.988685 0.980054 -0.738043 1.02618 0.995249 1.03452 -0.641694 5.57248
0.903 0.685904 0.902346 -0.181809 8.22133 1.34595 1.55866 1.24703 6.70685 -0.639096 4.1681 1.1113 3.88758 -0.755498 2.60407 1.12797 0.873288 -0.767964 1.0113 1.13412 0.908536 -0.674326 5.83114
0.904 0.665826 0.8669 -0.166698 7.33023 1.27463 1.42734 1.38453 9.55887 -0.662097 4.50132 1.26092 3.24613 -0.783739 2.75934 1.26577 0.834317 -0.795245 0.999583 1.27198 0.810596 -0.704665 6.00826
0.905 0.6401 1.12168 -0.153427 6.37485 1.19725 1.28509 1.51863 12.4386 -0.683664 4.80828 1.40864 2.59183 -0.809333 2.9003 1.40137 0.887115 -0.819931 0.989106 1.40808 0.770281 -0.732688 6.10502
0.906 0.608986 1.5265 -0.142109 5.36485 1.11436 1.13384 1.64862 15.2164 -0.703896 5.08574 1.55353 1.93778 -0.832265 3.02699 1.53401 1.02875 -0.842083 0.977712 1.54168 0.811661 -0.758397 6.12896
0.907 0.57278 1.98132 -0.132826 4.31225 1.02658 0.977046 1.77379 17.8247 -0.722896 5.3306 1.69469 1.30476 -0.852544 3.13957 1.66296 1.23648 -0.861779 0.963252 1.67202 0.933941 -0.781812 6.09399
0.908 0.531818 2.44262 -0.125629 3.23456 0.934536 0.821198 1.89347 20.2177 -0.740768 5.53999 1.83119 0.750039 -0.870197 3.23827 1.78751 1.48731 -0.879113 0.943788 1.79834 1.11577 -0.802979 6.02061
0.909 0.486468 2.88842 -0.120538 2.16768 0.83889 0.67908 2.007 22.3601 -0.75762 5.71126 1.96215 0.537813 -0.885268 3.32339 1.90696 1.76491 -0.89419 0.91774 1.9199 1.33393 -0.821961 5.93579
0.91 0.437128 3.30468 -0.117541 1.24353 0.740317 0.575648 2.11373 24.2237 -0.773553 5.84203 2.08668 0.889391 -0.897822 3.39528 2.02061 2.05843 -0.907125 0.883981 2.03597 1.57115 -0.838837 5.87193
0.911 0.384221 3.68098 -0.116596 1.0787 0.639508 0.548633 2.21309 25.7862 -0.788669 5.93024 2.20394 1.39193 -0.907939 3.4543 2.1278 2.36021 -0.918042 0.841892 2.14582 1.8155 -0.853704 5.86402
0.912 0.328191 4.00898 -0.11763 1.903 0.537159 0.620488 2.30452 27.0303 -0.803061 5.97421 2.31313 1.88884 -0.915712 3.50082 2.22792 2.6644 -0.927072 0.79141 2.24877 2.05843 -0.866671 5.94442
0.913 0.269498 4.2819 -0.120541 2.98347 0.433965 0.772502 2.38749 27.9441 -0.816815 5.97266 2.41349 2.34532 -0.921251 3.53517 2.32034 2.96611 -0.934348 0.733064 2.34414 2.29343 -0.877858 6.13619
0.914 0.208616 4.49431 -0.125199 4.11035 0.330617 0.973331 2.46154 28.5202 -0.830004 5.92475 2.5043 2.74699 -0.924675 3.55768 2.40453 3.26105 -0.940002 0.668063 2.4313 2.5154 -0.887389 6.44784
0.915 0.146026 4.64206 -0.131451 5.23546 0.227792 1.20211 2.52625 28.7562 -0.842693 5.8301 2.58492 3.08495 -0.926112 3.56861 2.47994 3.54532 -0.944166 0.598445 2.50965 2.72024 -0.895396 6.87202
0.916 0.0822104 4.7223 -0.139115 6.33827 0.126151 1.44724 2.58125 28.6545 -0.854931 5.68887 2.65477 3.35279 -0.925698 3.56817 2.54612 3.81532 -0.946967 0.527403 2.57863 2.90475 -0.902007 7.38865
0.917 0.0176529 4.73347 -0.147993 7.40553 0.0263288 1.70185 2.62621 28.2219 -0.866751 5.50174 2.71333 3.54575 -0.923572 3.55649 2.60262 4.06771 -0.948526 0.459858 2.63773 3.06649 -0.907352 7.97016
0.918 -0.0471704 4.67532 -0.157864 8.42675 -0.071065 1.9612 2.66089 27.4698 -0.878169 5.26994 2.76017 3.66044 -0.919877 3.53364 2.64906 4.29941 -0.948954 0.403293 2.68649 3.20375 -0.911552 8.58618
0.919 -0.111793 4.54896 -0.168494 9.39279 -0.165456 2.22161 2.68507 26.4137 -0.889184 4.99527 2.79492 3.69479 -0.91475 3.49962 2.68513 4.50765 -0.948349 0.367972 2.72449 3.31554 -0.914717 9.20666
0.92 -0.175763 4.35679 -0.179631 10.2954 -0.256307 2.47984 2.69861 25.0731 -0.899773 4.68014 2.81733 3.64799 -0.90833 3.45438 2.71054 4.68992 -0.946798 0.363952 2.7514 3.40147 -0.916949 9.80348
0.921 -0.238647 4.10259 -0.191018 11.1272 -0.343121 2.73291 2.70143 23.4715 -0.909897 4.32753 2.82719 3.52056 -0.900744 3.3978 2.72508 4.84408 -0.94437 0.394328 2.76691 3.46177 -0.918331 10.3512
0.922 -0.300032 3.79154 -0.202388 11.8812 -0.425449 2.97797 2.69349 21.6359 -0.919491 3.94107 2.82441 3.31433 -0.892114 3.32974 2.7286 4.96835 -0.941118 0.453049 2.77082 3.49721 -0.918928 10.8271
0.923 -0.359534 3.43032 -0.213468 12.5512 -0.502886 3.2122 2.67483 19.5967 -0.928471 3.52507 2.80898 3.0325 -0.882548 3.25003 2.72099 5.06133 -0.937077 0.530839 2.76297 3.50896 -0.918785 11.2116
0.924 -0.416793 3.02743 -0.223988 13.1319 -0.57508 3.43285 2.64554 17.3882 -0.936734 3.08466 2.78098 2.6798 -0.872138 3.15852 2.70224 5.12204 -0.93226 0.620311 2.74327 3.4986 -0.917925 11.4878
0.925 -0.471483 2.59389 -0.233679 13.6182 -0.64173 3.63723 2.60577 15.049 -0.944153 2.62609 2.74056 2.26284 -0.860964 3.05511 2.67236 5.14989 -0.926661 0.716886 2.71171 3.46797 -0.916345 11.6419
0.926 -0.523313 2.14507 -0.242276 14.006 -0.702586 3.82269 2.55572 12.6236 -0.950582 2.15746 2.68798 1.79131 -0.849084 2.93977 2.63144 5.14474 -0.920254 0.818083 2.66837 3.41914 -0.914019 11.6627
0.927 -0.572024 1.70532 -0.249523 14.2919 -0.757456 3.98668 2.49567 10.1684 -0.955854 1.69083 2.62357 1.28258 -0.836536 2.81258 2.57965 5.10685 -0.912987 0.922772 2.61339 3.35432 -0.910892 11.5423
0.928 -0.617396 1.3202 -0.255179 14.4733 -0.806198 4.12674 2.42592 7.76641 -0.959787 1.24855 2.54775 0.786224 -0.823339 2.67379 2.51719 5.0369 -0.904792 1.03066 2.54697 3.27583 -0.906884 11.2756
0.929 -0.659249 1.07941 -0.259013 14.5484 -0.848725 4.24056 2.34684 5.57772 -0.962179 0.884799 2.46101 0.543302 -0.809485 2.52386 2.44435 4.93591 -0.895577 1.14191 2.46941 3.18608 -0.901889 10.8607
0.93 -0.697438 1.09353 -0.260815 14.5159 -0.885002 4.32599 2.25886 4.00222 -0.962816 0.732588 2.36389 0.899815 -0.794949 2.36357 2.36147 4.8053 -0.885231 1.25691 2.38109 3.08759 -0.895777 10.2985
0.931 -0.731862 1.34814 -0.260393 14.3759 -0.915046 4.38105 2.16242 3.8138 -0.961469 0.89633 2.25704 1.50074 -0.779676 2.19405 2.26894 4.64678 -0.873623 1.37603 2.28243 2.98299 -0.888391 9.59344
0.932 -0.762454 1.72506 -0.257578 14.1291 -0.938923 4.404 2.05803 5.05215 -0.957899 1.24273 2.14113 2.15945 -0.763594 2.01696 2.16721 4.46233 -0.860606 1.49943 2.17395 2.87514 -0.879555 8.75313
0.933 -0.78919 2.1411 -0.252227 13.7771 -0.956744 4.39336 1.94624 6.87024 -0.951861 1.64355 2.01691 2.83347 -0.746604 1.83471 2.0568 4.25415 -0.846017 1.62697 2.05623 2.76711 -0.869072 7.78908
0.934 -0.812079 2.55551 -0.244222 13.3227 -0.968666 4.3479 1.82762 8.79486 -0.943104 2.04911 1.88514 3.50403 -0.728589 1.65072 1.93827 4.02465 -0.82968 1.75807 1.9299 2.66224 -0.856729 6.71765
0.935 -0.831169 2.94697 -0.233473 12.7697 -0.974887 4.26672 1.70279 10.6498 -0.931376 2.43907 1.74666 4.15793 -0.70941 1.47 1.81222 3.77632 -0.811408 1.89169 1.79567 2.56413 -0.8423 5.56271
0.936 -0.846539 3.30263 -0.219921 12.1233 -0.975641 4.14924 1.57238 12.3562 -0.916427 2.8027 1.60232 4.78396 -0.688912 1.29988 1.67931 3.51177 -0.791005 2.02633 1.65429 2.4765 -0.825547 4.36337
0.937 -0.858301 3.6139 -0.203536 11.3898 -0.971198 3.99524 1.43705 13.8696 -0.89801 3.13308 1.45299 5.37198 -0.666924 1.15107 1.54022 3.23367 -0.768271 2.16004 1.50656 2.40293 -0.806229 3.19947
0.938 -0.866596 3.87486 -0.184322 10.5777 -0.961856 3.80491 1.29748 15.1611 -0.87589 3.42527 1.29956 5.91271 -0.643263 1.03823 1.39569 2.94467 -0.743005 2.29053 1.35332 2.34649 -0.784101 2.2833
0.939 -0.871588 4.08148 -0.162313 9.69759 -0.947941 3.57888 1.15437 16.2109 -0.849844 3.67555 1.14292 6.3976 -0.617737 0.978061 1.24647 2.64749 -0.715005 2.41518 1.19545 2.30927 -0.758924 2.11027
0.94 -0.873467 4.23138 -0.137575 8.76358 -0.929801 3.31824 1.00842 17.0056 -0.819663 3.88117 0.983985 6.81898 -0.590148 0.982504 1.09334 2.34489 -0.684077 2.53122 1.03385 2.2919 -0.730464 2.86555
0.941 -0.872441 4.32366 -0.110207 7.79494 -0.9078 3.02468 0.860339 17.5371 -0.78516 4.04017 0.823633 7.17003 -0.560297 1.05077 0.937116 2.03981 -0.650033 2.63573 0.869445 2.29328 -0.6985 4.06106
0.942 -0.868732 4.3588 -0.0803371 6.81968 -0.882319 2.70061 0.710848 17.8022 -0.746172 4.15137 0.66274 7.44488 -0.527984 1.16987 0.778607 1.73564 -0.6127 2.72582 0.703168 2.31059 -0.662829 5.38902
0.943 -0.862576 4.33863 -0.0481254 5.88091 -0.853745 2.34948 0.560652 17.8018 -0.702561 4.2143 0.50216 7.63868 -0.49302 1.32274 0.61864 1.43686 -0.57192 2.79867 0.535958 2.3395 -0.623269 6.73452
0.944 -0.854216 4.26627 -0.0137606 5.04798 -0.822475 1.97652 0.410456 17.5415 -0.654222 4.22916 0.342717 7.74762 -0.455223 1.49454 0.458045 1.15054 -0.527555 2.85165 0.368751 2.37475 -0.579663 8.04331
0.945 -0.843898 4.14613 0.0225415 4.42929 -0.788903 1.59055 0.260951 17.0304 -0.601083 4.19684 0.185203 7.76897 -0.414426 1.67417 0.297645 0.890276 -0.479491 2.88239 0.202468 2.41068 -0.531886 9.2811
0.946 -0.831871 3.98388 0.0605395 4.16308 -0.753426 1.20954 0.112812 16.2819 -0.543109 4.11884 0.030369 7.70114 -0.370483 1.85358 0.138256 0.685941 -0.42764 2.88884 0.0380114 2.44181 -0.479847 10.422
0.947 -0.818378 3.78643 0.0999685 4.34299 -0.716432 0.879006 -0.0333023 15.3127 -0.480305 3.99725 -0.121078 7.54363 -0.323269 2.02683 -0.0193251 0.59523 -0.371947 2.86937 -0.123745 2.46329 -0.423494 11.4446
0.948 -0.803658 3.56194 0.140543 4.93434 -0.678303 0.718333 -0.17676 14.1435 -0.412717 3.83473 -0.268478 7.29712 -0.272687 2.18938 -0.17432 0.662395 -0.312387 2.82283 -0.281962 2.47138 -0.362814 12.3309
0.949 -0.787937 3.3199 0.18196 5.81532 -0.639408 0.859013 -0.316955 12.7984 -0.340438 3.63443 -0.411225 6.96336 -0.218671 2.33766 -0.32598 0.846923 -0.248973 2.7486 -0.435843 2.46375 -0.29784 13.0655
0.95 -0.771431 3.07111 0.2239 6.86931 -0.600102 1.21183 -0.45331 11.3056 -0.263604 3.40002 -0.548766 6.54526 -0.16119 2.4688 -0.473588 1.08726 -0.181757 2.64667 -0.584637 2.43987 -0.22865 13.636
0.951 -0.754336 2.82772 0.266033 8.01611 -0.560723 1.64966 -0.585286 9.69808 -0.182399 3.1356 -0.680606 6.0468 -0.100248 2.58049 -0.616468 1.35085 -0.110831 2.51773 -0.727648 2.40142 -0.155372 14.0323
0.952 -0.736834 2.60294 0.308019 9.20434 -0.521591 2.11935 -0.712376 8.01711 -0.0970551 2.84572 -0.806307 5.47311 -0.0358924 2.67093 -0.753985 1.62361 -0.0363294 2.36329 -0.86424 2.3527 -0.0781791 14.2474
0.953 -0.719082 2.41031 0.349514 10.3999 -0.483005 2.59916 -0.834114 6.31987 -0.00785296 2.53542 -0.925494 4.83052 0.03179 2.73874 -0.885553 1.89897 0.041571 2.18589 -0.993838 2.30098 0.00270197 14.277
0.954 -0.701219 2.26209 0.390172 11.5783 -0.445242 3.07736 -0.950078 4.70478 0.0848797 2.21037 -1.03785 4.12679 0.102667 2.78301 -1.01064 2.17347 0.122648 1.98942 -1.11593 2.25676 0.0869975 14.1196
0.955 -0.683357 2.16663 0.429648 12.7206 -0.408557 3.54591 -1.05989 3.39215 0.180768 1.87721 -1.14311 3.37184 0.176561 2.80321 -1.12876 2.44496 0.206635 1.7798 -1.23008 2.2333 0.174385 13.7767
0.956 -0.665585 2.12572 0.467604 13.8113 -0.373179 3.99831 -1.16321 2.8719 0.279391 1.54437 -1.24108 2.57999 0.253249 2.79928 -1.23949 2.71188 0.293223 1.56612 -1.33593 2.24514 0.264494 13.2529
0.957 -0.647968 2.13346 0.50371 14.8368 -0.339314 4.42886 -1.25975 3.4777 0.380286 1.22425 -1.33161 1.77882 0.332462 2.77156 -1.34249 2.9729 0.382059 1.36288 -1.43316 2.30538 0.356912 12.5557
0.958 -0.630545 2.17789 0.53765 15.785 -0.307143 4.83235 -1.34927 4.7282 0.482946 0.938725 -1.41462 1.05842 0.413887 2.72083 -1.43743 3.22674 0.472748 1.19311 -1.52156 2.42236 0.45118 11.6956
0.959 -0.61333 2.24431 0.569122 16.6446 -0.276823 5.20393 -1.43159 6.16189 0.586828 0.731552 -1.49006 0.834268 0.497166 2.64832 -1.5241 3.47206 0.564857 1.08994 -1.60097 2.59762 0.546804 10.6864
0.96 -0.596316 2.31845 0.597844 17.4054 -0.248485 5.53912 -1.50656 7.58768 0.691355 0.671443 -1.55795 1.41379 0.581899 2.55569 -1.60231 3.70744 0.657916 1.08692 -1.6713 2.82608 0.643253 9.54554
0.961 -0.579473 2.38832 0.623558 18.0577 -0.222237 5.83377 -1.57407 8.92193 0.795917 0.779018 -1.61834 2.25083 0.667646 2.44506 -1.67195 3.93132 0.751421 1.19433 -1.73255 3.09813 0.739966 8.29489
0.962 -0.56275 2.44491 0.646028 18.5923 -0.198166 6.0841 -1.6341 10.1184 0.89988 0.985929 -1.67133 3.14062 0.753934 2.31902 -1.73299 4.14198 0.844837 1.39167 -1.78476 3.40195 0.836356 6.96332
0.963 -0.546077 2.48217 0.665048 19.0008 -0.176333 6.28673 -1.68663 11.1464 1.00259 1.22772 -1.71706 4.03528 0.840252 2.18067 -1.78542 4.33761 0.937605 1.64816 -1.82803 3.72536 0.931816 5.59292
0.964 -0.529372 2.49676 0.680442 19.2756 -0.156782 6.43873 -1.7317 11.9842 1.10337 1.47234 -1.7557 4.91432 0.926065 2.03363 -1.82932 4.51627 1.02914 1.93904 -1.86254 4.05666 1.02572 4.25755
0.965 -0.512536 2.48772 0.692063 19.4096 -0.139534 6.53763 -1.76941 12.6155 1.20155 1.7045 -1.78745 5.76421 1.01081 1.88211 -1.86482 4.67594 1.11886 2.24765 -1.88851 4.38512 1.11745 3.12134
0.966 -0.495462 2.4563 0.699801 19.3968 -0.124593 6.58148 -1.79988 13.0287 1.29644 1.91592 -1.81252 6.57404 1.09391 1.73096 -1.89208 4.8146 1.20613 2.56293 -1.90619 4.70108 1.20635 2.56498
0.967 -0.478036 2.4057 0.703578 19.2323 -0.111946 6.56884 -1.82327 13.2166 1.38736 2.10145 -1.83117 7.33425 1.17477 1.58571 -1.91134 4.93022 1.29036 2.8772 -1.91592 4.99597 1.2918 2.96542
0.968 -0.460138 2.34095 0.703354 18.9126 -0.101562 6.49886 -1.83979 13.1754 1.47364 2.25758 -1.84365 8.03626 1.25278 1.45251 -1.92287 5.02085 1.37092 3.18476 -1.91803 5.26232 1.37317 4.03021
0.969 -0.441651 2.26874 0.699123 18.4358 -0.0933998 6.37126 -1.84966 12.9054 1.55461 2.38183 -1.85024 8.67231 1.32736 1.33784 -1.92696 5.0847 1.44722 3.48117 -1.9129 5.49378 1.44986 5.33743
0.97 -0.422458 2.19707 0.690915 17.802 -0.0874016 6.18636 -1.85313 12.4102 1.62965 2.47241 -1.85122 9.23546 1.39789 1.24781 -1.92396 5.12016 1.51864 3.76288 -1.90095 5.68511 1.52128 6.69501
0.971 -0.402448 2.13467 0.678798 17.0142 -0.0834999 5.94511 -1.85051 11.6968 1.69814 2.52812 -1.84687 9.71964 1.46378 1.1869 -1.91423 5.1259 1.58463 4.02693 -1.88261 5.8322 1.58687 8.0194
0.972 -0.381522 2.09008 0.662873 16.0788 -0.0816171 5.64905 -1.84207 10.7754 1.75952 2.54823 -1.83748 10.1196 1.52447 1.15648 -1.89818 5.10092 1.64461 4.27089 -1.85831 5.93205 1.64609 9.26483
0.973 -0.35959 2.07027 0.643277 15.0072 -0.0816668 5.30037 -1.82814 9.65934 1.81326 2.53249 -1.82332 10.4312 1.57941 1.15397 -1.8762 5.0446 1.69808 4.49272 -1.82852 5.98284 1.69847 10.4007
0.974 -0.336578 2.07929 0.620179 13.8177 -0.0835553 4.90187 -1.80906 8.36459 1.85886 2.48111 -1.80468 10.651 1.62807 1.17333 -1.84873 4.9568 1.74454 4.69072 -1.7937 5.98386 1.74355 11.4039
0.975 -0.31243 2.11728 0.593778 12.5396 -0.0871827 4.45698 -1.78515 6.91 1.89589 2.39481 -1.78181 10.7767 1.66997 1.20662 -1.81618 4.83781 1.78354 4.8635 -1.75431 5.93547 1.78093 12.2563
0.976 -0.287109 2.18049 0.564303 11.2193 -0.092444 3.96979 -1.75676 5.31719 1.92399 2.27484 -1.75498 10.8072 1.70466 1.24575 -1.77901 4.6885 1.81469 5.00992 -1.7108 5.83914 1.81027 12.9433
0.977 -0.260599 2.26219 0.53201 9.93171 -0.0992304 3.44509 -1.72422 3.6119 1.94282 2.12319 -1.72443 10.7423 1.73175 1.28363 -1.73762 4.51024 1.83763 5.12907 -1.66362 5.69727 1.83126 13.4536
0.978 -0.232907 2.35402 0.497179 8.79735 -0.10743 2.88859 -1.68788 1.83506 1.95215 1.94282 -1.69038 10.5828 1.75087 1.31466 -1.69245 4.305 1.85206 5.22023 -1.61321 5.51324 1.84367 13.7792
0.979 -0.204065 2.44722 0.460111 7.99713 -0.116928 2.30745 -1.64805 0.502457 1.95179 1.73819 -1.65305 10.3307 1.76173 1.33483 -1.6439 4.0753 1.85776 5.28285 -1.55999 5.29122 1.84732 13.915
0.98 -0.174129 2.53348 0.421125 7.7478 -0.127609 1.71211 -1.60506 2.09067 1.94162 1.51637 -1.61262 9.98909 1.7641 1.34165 -1.59237 3.82421 1.85453 5.3165 -1.50435 5.03615 1.8421 13.8589
0.981 -0.143178 2.60548 0.380555 8.19346 -0.139356 1.12414 -1.55919 4.00067 1.92162 1.2895 -1.56927 9.562 1.75778 1.33417 -1.53824 3.55537 1.84226 5.32091 -1.44668 4.7536 1.82795 13.6123
0.982 -0.111318 2.65702 0.338747 9.30121 -0.152052 0.626999 -1.51075 5.91866 1.8918 1.07991 -1.52318 9.05452 1.74267 1.31297 -1.48186 3.27295 1.8209 5.29584 -1.38732 4.44971 1.80487 13.1794
0.983 -0.0786768 2.68315 0.296057 10.9117 -0.16558 0.600795 -1.45998 7.80474 1.85228 0.928745 -1.47446 8.47274 1.71872 1.28038 -1.42356 2.98166 1.79046 5.2412 -1.32661 4.13106 1.77295 12.5681
0.984 -0.0454059 2.68009 0.252842 12.8558 -0.179823 1.08447 -1.40713 9.63017 1.80323 0.894932 -1.42327 7.82365 1.68593 1.24074 -1.36363 2.68676 1.75102 5.15693 -1.26483 3.80464 1.7323 11.7898
0.985 -0.0116775 2.6452 0.209464 15.0045 -0.194665 1.67756 -1.35242 11.369 1.7449 1.01188 -1.36969 7.1152 1.64439 1.20077 -1.30237 2.39409 1.70273 5.04306 -1.20227 3.47778 1.68312 10.8601
0.986 0.022317 2.57688 0.166282 17.2672 -0.209991 2.28442 -1.29604 12.9971 1.67762 1.25122 -1.31385 6.35624 1.59425 1.16975 -1.24 2.11021 1.64579 4.89968 -1.13916 3.15814 1.62565 9.7994
0.987 0.056369 2.47459 0.123648 19.5777 -0.225688 2.8813 -1.23817 14.4921 1.60177 1.56493 -1.25581 5.55666 1.53572 1.15899 -1.17674 1.8425 1.58046 4.72696 -1.07571 2.85363 1.56022 8.63555
0.988 0.0902561 2.33868 0.0819081 21.8849 -0.241641 3.45682 -1.17894 15.8334 1.51778 1.91954 -1.19566 4.72768 1.46907 1.18 -1.11278 1.59939 1.50709 4.52517 -1.0121 2.5724 1.48716 7.40771
0.989 0.123744 2.17044 0.0413936 24.1465 -0.257741 4.00304 -1.11849 17.0029 1.42617 2.29533 -1.13347 3.88265 1.39465 1.24145 -1.04828 1.39037 1.42605 4.29469 -0.948484 2.32263 1.40689 6.17643
0.99 0.156591 1.97202 0.00242231 26.3258 -0.273878 4.51348 -1.05691 17.9844 1.32749 2.67981 -1.06929 3.03937 1.31285 1.34648 -0.983367 1.22526 1.33778 4.03606 -0.884974 2.11203 1.31986 5.04559
0.991 0.188549 1.74645 -0.0347059 28.3899 -0.289942 4.98252 -0.994269 18.7646 1.22235 3.06397 -1.00319 2.22757 1.22412 1.49251 -0.918134 1.11205 1.24278 3.74998 -0.821667 1.94687 1.22655 4.20138
0.992 0.219369 1.49783 -0.0697121 30.3089 -0.305828 5.40519 -0.930636 19.3328 1.11139 3.44054 -0.935229 1.51669 1.12897 1.67307 -0.85266 1.05297 1.14156 3.43743 -0.758629 1.83066 1.1275 3.91338
0.993 0.248806 1.23174 -0.10234 32.0554 -0.32143 5.77716 -0.866048 19.6811 0.995288 3.80311 -0.865458 1.11138 1.02794 1.88021 -0.786997 1.04148 1.0347 3.09971 -0.6959 1.76273 1.02326 4.32819
0.994 0.276616 0.956712 -0.132359 33.6046 -0.336645 6.09474 -0.800528 19.8047 0.874755 4.14585 -0.793943 1.29711 0.921623 2.10593 -0.721173 1.06385 0.92281 2.73859 -0.633499 1.73788 0.914418 5.27981
0.995 0.30257 0.689296 -0.159564 34.9341 -0.351373 6.35485 -0.73409 19.7021 0.750517 4.46328 -0.72075 1.87032 0.810643 2.34284 -0.655202 1.1044 0.806516 2.35664 -0.571421 1.74753 0.801574 6.51101
0.996 0.326445 0.47412 -0.183782 36.0239 -0.365512 6.5551 -0.666736 19.3747 0.623319 4.75023 -0.645956 2.54686 0.695656 2.58419 -0.589078 1.14991 0.686475 1.95782 -0.509646 1.78176 0.685351 7.85049
0.997 0.34804 0.425909 -0.204867 36.857 -0.378968 6.69374 -0.598464 18.8275 0.493908 5.00184 -0.569645 3.22679 0.577341 2.82384 -0.522783 1.19117 0.56336 1.5492 -0.448133 1.8313 0.566378 9.20125
0.998 0.36717 0.591641 -0.222705 37.4192 -0.391646 6.76977 -0.529268 18.0689 0.363036 5.2136 -0.491913 3.87453 0.456395 3.05612 -0.456291 1.22268 0.437855 1.14623 -0.386831 1.88867 0.445292 10.5045
0.999 0.383672 0.850565 -0.237217 37.6994 -0.403455 6.78283 -0.459143 17.1109 0.231444 5.38137 -0.412868 4.47312 0.333525 3.27578 -0.389566 1.24184 0.310647 0.792905 -0.325677 1.94846 0.32273 11.7205


==> pics/example_signal/resPoints_reference.dat <==
0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0
0.001 -9.69744e-11 4.71225e-12 1.24467e-29 2.97712e-26 5.98001e-45 2.5995e-40 -6.0132e-38 9.62586e-34 -4.94893e-60 4.75406e-56 -6.01319e-38 9.62586e-34 -4.94887e-60 4.75413e-56 -6.01319e-38 9.62586e-34 -4.94901e-60 4.75386e-56 -6.01319e-38 9.62586e-34 -4.94976e-60 4.75392e-56
0.002 -4.30124e-10 1.10317e-11 2.59403e-28 6.05555e-25 7.93084e-40 9.59961e-36 -2.99839e-34 2.10903e-30 1.47929e-54 6.05894e-51 -2.99839e-34 2.10903e-30 1.47986e-54 6.06433e-51 -2.99839e-34 2.10903e-30 1.48e-54 6.06443e-51 -2.99839e-34 2.10903e-30 1.48089e-54 6.06809e-51
0.003 -1.07048e-09 2.15362e-11 -2.5474e-27 5.98282e-24 2.13841e-37 1.37112e-33 -7.67539e-33 3.49631e-29 -1.54439e-51 8.35118e-48 -7.67537e-33 3.4963e-29 -1.54381e-51 8.34793e-48 -7.67536e-33 3.4963e-29 -1.54527e-51 8.3541e-48 -7.67532e-33 3.49627e-29 -1.55138e-51 8.38439e-48
0.004 -2.10667e-09 4.08255e-11 5.96306e-27 1.38728e-23 -4.99621e-37 5.51406e-33 1.51408e-31 7.97218e-28 1.55969e-49 8.83935e-46 1.51408e-31 7.97214e-28 1.55879e-49 8.77305e-46 1.51407e-31 7.97213e-28 1.56783e-49 8.82848e-46 1.51405e-31 7.97203e-28 1.60286e-49 9.01343e-46
0.005 -3.65099e-09 6.04373e-11 -1.23604e-26 3.13622e-23 -1.10511e-35 4.37293e-32 -4.94981e-32 1.22084e-29 -4.26473e-48 2.43649e-44 -4.94819e-32 1.21261e-29 -4.64075e-48 2.58663e-44 -4.94801e-32 1.21163e-29 -4.69753e-48 2.62751e-44 -4.94664e-32 1.20562e-29 -5.12512e-48 2.86019e-44
0.006 -5.84756e-09 8.88549e-11 2.48445e-26 6.89694e-23 5.54455e-35 2.02817e-31 -4.90656e-31 3.24629e-27 3.18256e-47 1.74674e-43 -4.90715e-31 3.24658e-27 5.99889e-47 3.23088e-43 -4.90721e-31 3.24662e-27 5.98361e-47 3.23608e-43 -4.90861e-31 3.24731e-27 7.71123e-47 4.1914e-43
0.007 -8.88299e-09 1.25218e-10 -6.40743e-26 1.61353e-22 -2.26545e-34 7.9773e-31 4.18308e-31 2.01432e-27 1.87105e-46 1.19832e-42 4.18312e-31 2.0143e-27 -3.74021e-46 1.97451e-42 4.18293e-31 2.01418e-27 -3.61333e-46 1.88852e-42 4.18533e-31 2.01532e-27 -6.73024e-46 3.64267e-42
0.008 -1.30003e-08 1.66925e-10 1.42303e-25 3.21772e-22 8.57405e-34 3.11564e-30 2.40814e-31 3.79636e-27 -3.45224e-45 1.93992e-41 2.41997e-31 3.80247e-27 5.85709e-46 4.34976e-42 2.42084e-31 3.80315e-27 7.76231e-46 5.18606e-42 2.42902e-31 3.80703e-27 3.33722e-45 1.99882e-41
0.009 -1.8517e-08 2.25086e-10 -2.41549e-25 5.93643e-22 -2.77207e-33 1.02211e-29 6.60748e-30 3.25633e-26 1.19426e-44 5.55649e-41 6.6029e-30 3.2542e-26 9.6254e-45 3.72101e-41 6.60245e-30 3.2538e-26 5.27775e-45 1.27824e-41 6.59902e-30 3.25247e-26 3.22753e-45 3.16157e-42
0.01 -2.5848e-08 2.95044e-10 2.70289e-25 8.09573e-22 7.57484e-33 2.74098e-29 -2.8339e-29 1.42563e-25 5.77295e-44 3.59335e-40 -2.83318e-29 1.4254e-25 -7.29112e-44 3.86577e-40 -2.83336e-29 1.42545e-25 -5.11082e-44 2.50983e-40 -2.83258e-29 1.42516e-25 -1.63051e-43 8.98545e-40
0.011 -3.55356e-08 3.83261e-10 -3.23061e-25 1.00906e-21 -1.89676e-32 6.78506e-29 5.68507e-29 2.45758e-25 -7.40565e-43 3.82728e-39 5.68461e-29 2.45765e-25 4.87145e-44 8.55069e-40 5.68637e-29 2.45856e-25 7.91642e-44 9.66435e-40 5.6848e-29 2.45778e-25 8.40196e-43 5.40819e-39
0.012 -4.8287e-08 5.00409e-10 7.17418e-25 1.69572e-21 4.5005e-32 1.61965e-28 -9.64362e-29 3.35877e-25 2.96007e-42 1.47215e-38 -9.64564e-29 3.35969e-25 1.47829e-42 5.08959e-39 -9.64959e-29 3.36204e-25 7.38828e-43 9.80106e-40 -9.64825e-29 3.36079e-25 -8.28438e-43 8.5053e-39
0.013 -6.50224e-08 6.46402e-10 -1.12958e-24 3.08817e-21 -9.96064e-32 3.59184e-28 2.07796e-28 7.6097e-25 6.62929e-43 1.05195e-39 2.07943e-28 7.61464e-25 -4.20687e-42 2.43846e-38 2.07928e-28 7.6148e-25 -9.47476e-43 4.50356e-39 2.07962e-28 7.61502e-25 -6.3101e-42 3.4056e-38
0.014 -8.69368e-08 8.40445e-10 9.40124e-25 3.2569e-21 2.05652e-31 7.35189e-28 -4.6163e-28 1.87005e-24 -6.06355e-41 2.78363e-37 -4.62071e-28 1.87152e-24 -2.18046e-41 5.09066e-38 -4.6185e-28 1.87049e-24 -2.72309e-41 9.35449e-38 -4.61966e-28 1.87095e-24 2.04543e-41 1.8171e-37
0.015 -1.15577e-07 1.09496e-09 -1.51455e-24 3.65377e-21 -4.06708e-31 1.44505e-27 8.35408e-28 3.30312e-24 2.49153e-40 1.21612e-36 8.36075e-28 3.3056e-24 1.43196e-40 5.22203e-37 8.35713e-28 3.30344e-24 1.32881e-40 4.78412e-37 8.35814e-28 3.30431e-24 -1.94021e-41 4.23881e-37
0.016 -1.52941e-07 1.42351e-09 3.15825e-24 7.64408e-21 7.82107e-31 2.78544e-27 -1.2609e-27 4.42895e-24 -8.90351e-41 8.82373e-37 -1.26077e-27 4.42988e-24 -3.94152e-41 3.03672e-37 -1.26096e-27 4.42893e-24 4.63708e-41 4.13878e-37 -1.2607e-27 4.42943e-24 1.99738e-40 1.3869e-36
0.017 -2.01601e-07 1.85721e-09 -2.03292e-24 8.65828e-21 -1.44978e-30 5.17156e-27 1.85133e-27 6.00851e-24 -3.03393e-39 1.23758e-35 1.84741e-27 5.99826e-24 -2.31751e-39 8.81361e-36 1.84963e-27 6.00458e-24 -2.56642e-39 1.11114e-35 1.84833e-27 6.00221e-24 -1.75484e-39 6.62698e-36
0.018 -2.64862e-07 2.41632e-09 7.74745e-25 4.39719e-21 2.56754e-30 9.10883e-27 -2.9342e-27 1.02304e-23 1.26749e-38 5.64733e-35 -2.92197e-27 1.01905e-23 9.53912e-39 3.72857e-35 -2.9276e-27 1.02128e-23 9.96029e-39 4.23023e-35 -2.92459e-27 1.0203e-23 5.42257e-39 1.57981e-35
0.019 -3.46958e-07 3.13834e-09 -5.52477e-24 9.04245e-21 -4.36771e-30 1.53753e-26 4.65798e-27 1.76169e-23 -1.37266e-38 7.2816e-35 4.63694e-27 1.75361e-23 -6.9118e-39 2.55186e-35 4.64407e-27 1.75724e-23 -7.36826e-39 3.00603e-35 4.64e-27 1.7552e-23 3.98607e-39 3.92372e-35
0.02 -4.53302e-07 4.07268e-09 4.50577e-24 2.04248e-20 7.20721e-30 2.5254e-26 -6.66946e-27 2.49221e-23 -7.84134e-38 3.02462e-34 -6.65435e-27 2.48371e-23 -8.31429e-38 3.52197e-34 -6.65449e-27 2.48537e-23 -8.26511e-38 3.6447e-34 -6.65301e-27 2.48276e-23 -9.46494e-38 4.37629e-34
0.021 -5.90796e-07 5.26754e-09 1.82432e-24 7.41131e-21 -1.15761e-29 4.04004e-26 8.61377e-27 2.94289e-23 4.13116e-37 1.75772e-33 8.64234e-27 2.9462e-23 3.8529e-37 1.62077e-33 8.62854e-27 2.94118e-23 3.84092e-37 1.70119e-33 8.63588e-27 2.94011e-23 3.59947e-37 1.5427e-33
0.022 -7.68221e-07 6.80245e-09 1.0329e-23 7.54957e-21 1.8112e-29 6.26992e-26 -1.10183e-26 3.55943e-23 -8.07555e-37 3.65013e-33 -1.11404e-26 3.59345e-23 -6.59633e-37 2.77333e-33 -1.1133e-26 3.58612e-23 -6.5601e-37 3.00112e-33 -1.11518e-26 3.59018e-23 -5.07337e-37 2.03977e-33
0.023 -9.9672e-07 8.76543e-09 -1.17517e-23 4.66745e-20 -2.77241e-29 9.49834e-26 1.507e-26 5.2589e-23 -3.9046e-37 1.01844e-33 1.53119e-26 5.33834e-23 -8.19095e-37 3.58996e-33 1.53775e-26 5.35303e-23 -8.27889e-37 3.24361e-33 1.53957e-26 5.36397e-23 -1.21932e-36 5.68201e-33
0.024 -1.29041e-06 1.12647e-08 -1.08611e-23 9.96048e-21 4.16608e-29 1.41736e-25 -2.06275e-26 7.9509e-23 7.0426e-36 2.94849e-32 -2.09515e-26 8.07148e-23 7.8139e-36 3.39091e-32 -2.11623e-26 8.14024e-23 7.817e-36 3.40168e-32 -2.11532e-26 8.15414e-23 8.46545e-36 3.74149e-32
0.025 -1.66711e-06 1.44497e-08 -1.58623e-23 3.2553e-20 -6.1151e-29 2.07359e-25 2.49686e-26 9.77546e-23 -2.05087e-35 9.02496e-32 2.52685e-26 9.90983e-23 -2.07877e-35 9.13587e-32 2.55757e-26 1.00251e-22 -2.0645e-35 9.34044e-32 2.55379e-26 1.00371e-22 -2.11476e-35 9.34091e-32
0.026 -2.14929e-06 1.84888e-08 2.68273e-23 9.38202e-20 8.67837e-29 2.92807e-25 -2.52832e-26 9.07323e-23 2.22472e-35 1.07726e-31 -2.54421e-26 9.18568e-23 1.84607e-35 8.59453e-32 -2.55466e-26 9.25177e-23 1.74797e-35 9.09222e-32 -2.5588e-26 9.27468e-23 1.65043e-35 7.67594e-32
0.027 -2.76524e-06 2.36039e-08 3.2224e-23 1.44015e-20 -1.18517e-28 3.96014e-25 2.32645e-26 7.46918e-23 4.93788e-35 1.86459e-31 2.32336e-26 7.5395e-23 6.5215e-35 2.70672e-31 2.26673e-26 7.41467e-23 6.89822e-35 2.68356e-31 2.30606e-26 7.49537e-23 7.42386e-35 3.11095e-31
0.028 -3.55039e-06 3.00733e-08 2.40154e-23 1.09394e-19 1.56571e-28 5.17577e-25 -2.4832e-26 8.97737e-23 -2.75057e-34 1.17345e-30 -2.46012e-26 8.97101e-23 -3.10972e-34 1.35173e-30 -2.32091e-26 8.58606e-23 -3.19973e-34 1.3726e-30 -2.42707e-26 8.79596e-23 -3.33549e-34 1.44474e-30
0.029 -4.54916e-06 3.82281e-08 -5.33171e-23 1.71605e-19 -2.01799e-28 6.63076e-25 3.23824e-26 1.44164e-22 5.7881e-34 2.61478e-30 3.17584e-26 1.42017e-22 6.21382e-34 2.79962e-30 3.04037e-26 1.37184e-22 6.30829e-34 2.8681e-30 3.20867e-26 1.41233e-22 6.55092e-34 2.92027e-30
0.03 -5.81699e-06 4.84963e-08 -7.8963e-23 4.41679e-20 2.54015e-28 8.3402e-25 -3.79136e-26 1.78926e-22 -3.68092e-34 2.05773e-30 -3.63335e-26 1.72128e-22 -3.39181e-34 1.84167e-30 -3.70676e-26 1.73145e-22 -3.15664e-34 1.91171e-30 -3.8465e-26 1.77611e-22 -3.43816e-34 1.81125e-30
0.031 -7.42299e-06 6.13937e-08 -4.85212e-23 2.55903e-19 -3.09271e-28 1.01581e-24 2.7324e-26 1.2378e-22 -1.6549e-33 6.2241e-30 2.4244e-26 1.08853e-22 -1.93037e-33 7.67532e-30 2.91166e-26 1.25135e-22 -2.07363e-33 7.86935e-30 2.85129e-26 1.24651e-22 -2.06774e-33 8.28741e-30
0.032 -9.45305e-06 7.75528e-08 9.38322e-23 2.96456e-19 3.5883e-28 1.17919e-24 7.9899e-27 6.62187e-23 6.4977e-33 2.73979e-29 1.16629e-26 6.70508e-23 7.21239e-33 3.08704e-29 2.99189e-27 6.49323e-23 7.57953e-33 3.18378e-29 6.79739e-27 5.98723e-23 7.64618e-33 3.25469e-29
0.033 -1.20138e-05 9.77637e-08 1.77589e-22 7.89082e-20 -3.90345e-28 1.29175e-24 -6.72083e-26 2.02028e-22 -1.15704e-32 5.21758e-29 -6.68231e-26 2.03874e-22 -1.26132e-32 5.67725e-29 -5.89454e-26 1.82212e-22 -1.3096e-32 5.86505e-29 -6.42294e-26 1.90479e-22 -1.33034e-32 5.90625e-29
0.034 -1.52369e-05 1.22976e-07 9.84523e-23 5.37517e-19 3.88718e-28 1.31766e-24 1.50601e-25 3.54106e-22 6.05291e-33 3.58759e-29 1.36597e-25 3.09914e-22 6.46557e-33 3.64977e-29 1.36895e-25 3.1227e-22 6.24114e-33 3.72407e-29 1.37609e-25 3.12338e-22 6.6727e-33 3.61548e-29
0.035 -1.92854e-05 1.54361e-07 -1.09163e-22 4.68984e-19 -3.35864e-28 1.20539e-24 -2.69349e-25 6.47514e-22 2.87061e-32 1.04104e-28 -2.31548e-25 5.15684e-22 3.10462e-32 1.178e-28 -2.43549e-25 5.61535e-22 3.39408e-32 1.2467e-28 -2.32186e-25 5.29244e-22 3.31679e-32 1.27879e-28
0.036 -2.43597e-05 1.93347e-07 -3.49922e-22 9.21829e-20 2.11496e-28 8.947e-25 4.34409e-25 1.23941e-21 -1.01987e-31 4.19804e-28 3.74226e-25 1.02921e-21 -1.09525e-31 4.58288e-28 3.88905e-25 1.08553e-21 -1.17296e-31 4.81811e-28 3.64528e-25 1.02057e-21 -1.16101e-31 4.84983e-28
0.037 -3.07063e-05 2.41657e-07 -2.59775e-22 8.9247e-19 6.4424e-30 3.78469e-25 -6.32279e-25 2.06082e-21 1.72861e-31 7.6161e-28 -5.75597e-25 1.86751e-21 1.85558e-31 8.20728e-28 -5.71351e-25 1.85256e-21 1.96569e-31 8.59374e-28 -5.47444e-25 1.79727e-21 1.95482e-31 8.56179e-28
0.038 -3.8627e-05 3.01398e-07 5.21454e-23 7.93614e-19 -3.49775e-28 6.55316e-25 8.33395e-25 2.81548e-21 -1.07114e-31 5.79422e-28 8.27338e-25 2.80084e-21 -1.18344e-31 6.20507e-28 7.8989e-25 2.64867e-21 -1.19713e-31 6.3473e-28 7.91219e-25 2.67157e-21 -1.21443e-31 6.20265e-28
0.039 -4.84915e-05 3.75101e-07 5.46489e-22 5.05301e-20 8.79259e-28 1.96815e-24 -1.04518e-24 3.39906e-21 -2.97678e-31 1.0205e-27 -1.12703e-24 3.68965e-21 -3.03401e-31 1.07785e-27 -1.08484e-24 3.47192e-21 -3.40305e-31 1.18812e-27 -1.12553e-24 3.60839e-21 -3.29044e-31 1.20033e-27
0.04 -6.07503e-05 4.65821e-07 6.56522e-22 1.08601e-18 -1.69452e-27 4.12575e-24 1.34104e-24 4.20505e-21 1.12169e-30 4.50227e-27 1.48913e-24 4.7193e-21 1.16477e-30 4.75066e-27 1.53567e-24 4.76382e-21 1.27017e-30 5.10249e-27 1.58725e-24 4.91195e-21 1.24082e-30 5.07063e-27
0.041 -7.5952e-05 5.77243e-07 1.87804e-22 1.42422e-18 2.90283e-27 7.53424e-24 -1.79629e-24 5.69732e-21 -1.94936e-30 8.35696e-27 -1.90065e-24 6.02436e-21 -2.0434e-30 8.82685e-27 -2.16241e-24 6.81911e-21 -2.19876e-30 9.37776e-27 -2.14384e-24 6.70101e-21 -2.15496e-30 9.25686e-27
0.042 -9.47627e-05 7.13769e-07 -5.62958e-22 3.47346e-19 -4.55514e-27 1.23448e-23 2.4016e-24 7.69506e-21 1.5454e-30 7.57113e-27 2.30944e-24 7.32392e-21 1.68198e-30 8.14347e-27 2.83656e-24 9.06417e-21 1.74189e-30 8.3948e-27 2.6639e-24 8.44426e-21 1.72902e-30 8.24813e-27
0.043 -0.000117989 8.8068e-07 -1.30351e-21 8.87666e-19 6.62392e-27 1.8302e-23 -3.0926e-24 9.47095e-21 1.85379e-30 5.58117e-27 -2.75285e-24 8.30969e-21 1.71825e-30 5.22011e-27 -3.37079e-24 1.04489e-20 2.05825e-30 6.37672e-27 -3.06573e-24 9.48996e-21 1.9277e-30 6.21258e-27
0.044 -0.000146606 1.08428e-06 -1.00899e-21 1.92729e-18 -9.08522e-27 2.51689e-23 3.92214e-24 1.10108e-20 -8.9993e-30 3.51451e-26 3.54923e-24 9.65617e-21 -8.96078e-30 3.54672e-26 3.80278e-24 1.09634e-20 -1.0005e-29 3.92101e-26 3.58669e-24 1.03154e-20 -9.59148e-30 3.81782e-26
0.045 -0.000181789 1.33204e-06 1.0269e-22 1.36204e-18 1.20396e-26 3.33357e-23 -5.19855e-24 1.44505e-20 1.69109e-29 7.06013e-26 -5.27265e-24 1.45063e-20 1.71606e-29 7.22647e-26 -4.62998e-24 1.29741e-20 1.87432e-29 7.80823e-26 -4.88207e-24 1.37168e-20 1.80679e-29 7.59447e-26
0.046 -0.000224949 1.63288e-06 1.90391e-21 3.91449e-19 -1.57133e-26 4.37942e-23 7.27272e-24 2.30805e-20 -1.67321e-29 7.64131e-26 8.23834e-24 2.66586e-20 -1.76206e-29 8.03414e-26 6.58495e-24 2.08059e-20 -1.84678e-29 8.35778e-26 7.59049e-24 2.42334e-20 -1.80475e-29 8.17154e-26
0.047 -0.000277783 1.99731e-06 2.48796e-21 1.91369e-18 2.02698e-26 5.72593e-23 -9.8354e-24 3.60185e-20 -4.23532e-30 5.9775e-27 -1.15862e-23 4.29322e-20 -2.23912e-30 7.87059e-27 -9.74199e-24 3.54729e-20 -4.6684e-30 6.9985e-27 -1.13335e-23 4.09738e-20 -3.59113e-30 5.73631e-27
0.048 -0.000342316 2.43774e-06 1.41153e-21 3.32807e-18 -2.55534e-26 7.31186e-23 1.14383e-23 4.47824e-20 5.28046e-29 1.99076e-25 1.29514e-23 5.10952e-20 4.95677e-29 1.88496e-25 1.27104e-23 4.87578e-20 5.77086e-29 2.19071e-25 1.41154e-23 5.32717e-20 5.36305e-29 2.06017e-25
0.049 -0.000420969 2.9688e-06 -8.72534e-22 2.43583e-18 3.10245e-26 8.92234e-23 -1.04566e-23 3.96339e-20 -1.13474e-28 4.6194e-25 -1.00735e-23 3.97494e-20 -1.10377e-28 4.53127e-25 -1.33629e-23 4.85797e-20 -1.23039e-28 5.01194e-25 -1.35676e-23 4.879e-20 -1.15981e-28 4.76361e-25
0.05 -0.000516622 3.60764e-06 -5.14793e-21 3.00417e-18 -3.61169e-26 1.03282e-22 7.27526e-24 2.59467e-20 1.3548e-28 5.89897e-25 3.89244e-24 2.78437e-20 1.37008e-28 5.9855e-25 1.1169e-23 3.46471e-20 1.45095e-28 6.29438e-25 9.7518e-24 3.27186e-20 1.39473e-28 6.07214e-25
0.051 -0.000632694 4.37433e-06 -4.15003e-21 5.66257e-18 4.0871e-26 1.15196e-22 -5.31615e-24 2.7176e-20 -4.24915e-29 2.63059e-25 -8.11875e-27 4.48e-20 -5.64808e-29 3.16474e-25 -8.77688e-24 2.89319e-20 -4.2507e-29 2.62874e-25 -6.71325e-24 3.37104e-20 -4.88279e-29 2.81315e-25
0.052 -0.000773235 5.2923e-06 -1.89274e-21 7.4636e-18 -4.6166e-26 1.27744e-22 9.27443e-24 2.79968e-20 -2.17625e-28 7.75099e-25 6.03508e-24 3.66817e-20 -1.84336e-28 6.51327e-25 1.09154e-23 3.38515e-20 -2.36585e-28 8.54972e-25 1.06566e-23 3.68681e-20 -2.05617e-28 7.44284e-25
0.053 -0.00094303 6.3888e-06 2.55001e-21 5.94497e-18 5.30076e-26 1.44228e-22 -2.18672e-23 5.73393e-20 5.88305e-28 2.34e-24 -2.61275e-23 6.90388e-20 5.41364e-28 2.16619e-24 -2.15215e-23 5.75577e-20 6.24583e-28 2.49327e-24 -2.58198e-23 7.24689e-20 5.67448e-28 2.27765e-24
0.054 -0.00114772 7.69546e-06 1.30189e-20 1.52035e-17 -6.13534e-26 1.65667e-22 4.12682e-23 1.41119e-19 -8.33141e-28 3.51718e-24 5.61434e-23 1.95456e-19 -8.06086e-28 3.4177e-24 4.09027e-23 1.36165e-19 -8.64634e-28 3.65084e-24 5.0509e-23 1.74276e-19 -8.11167e-28 3.43483e-24
0.055 -0.00139392 9.24885e-06 3.76649e-21 2.77495e-17 6.96487e-26 1.90085e-22 -6.02754e-23 2.33799e-19 5.65376e-28 2.70354e-24 -8.2545e-23 3.17895e-19 6.24825e-28 2.92993e-24 -6.37339e-23 2.40423e-19 5.5426e-28 2.65489e-24 -7.52493e-23 2.85535e-19 5.76933e-28 2.71334e-24
0.056 -0.0016894 1.10911e-05 5.89245e-21 1.60451e-17 -7.58132e-26 2.13982e-22 6.83515e-23 2.79314e-19 5.42434e-28 1.62309e-24 8.75977e-23 3.49889e-19 3.25159e-28 8.07298e-25 7.9391e-23 3.13335e-19 6.21047e-28 1.96501e-24 8.53432e-23 3.32857e-19 4.32013e-28 1.27083e-24
0.057 -0.00204323 1.32708e-05 -1.10676e-20 8.6755e-18 7.92208e-26 2.36207e-22 -5.64633e-23 2.31748e-19 -2.38301e-27 9.22222e-24 -5.98802e-23 2.41217e-19 -2.00992e-27 7.77694e-24 -7.5662e-23 2.95718e-19 -2.497e-27 9.73984e-24 -6.82089e-23 2.61361e-19 -2.11568e-27 8.25977e-24
0.058 -0.002466 1.58433e-05 -2.10745e-20 1.06642e-17 -8.11553e-26 2.59311e-22 2.13835e-23 1.22334e-19 4.05991e-27 1.67448e-23 2.79842e-24 1.52919e-19 3.71212e-27 1.53649e-23 4.35411e-23 1.69714e-19 4.09743e-27 1.69618e-23 2.11619e-23 1.47973e-19 3.68211e-27 1.5264e-23
0.059 -0.00297 1.88723e-05 -7.85676e-21 4.27594e-17 8.00798e-26 2.74881e-22 3.21428e-23 2.77489e-19 -3.90156e-27 1.73571e-23 6.50087e-23 4.17996e-19 -3.98704e-27 1.76188e-23 1.79503e-23 2.33181e-19 -3.72152e-27 1.66414e-23 4.41688e-23 3.54905e-19 -3.6834e-27 1.63087e-23
0.06 -0.0035695 2.24298e-05 -1.06834e-20 3.40383e-17 -6.29667e-26 2.33465e-22 -8.73475e-23 5.29463e-19 1.82647e-28 3.63702e-24 -1.13859e-22 6.38252e-19 1.1941e-27 7.40495e-24 -9.27575e-23 5.45651e-19 -2.40271e-28 1.9429e-24 -9.92032e-23 5.86323e-19 6.37648e-28 4.93797e-24
0.061 -0.00428097 2.65981e-05 2.5455e-20 2.60947e-17 3.67315e-27 5.618e-23 1.1193e-22 5.93101e-19 7.42437e-27 2.73337e-23 1.09647e-22 5.7397e-19 5.32626e-27 1.91276e-23 1.39316e-22 6.98097e-19 7.82835e-27 2.9286e-23 1.01333e-22 5.37365e-19 5.78716e-27 2.13425e-23
0.062 -0.00512343 3.14697e-05 3.45481e-20 7.35498e-18 1.19867e-25 3.9561e-22 -6.95092e-23 2.81117e-19 -1.62535e-26 6.53004e-23 -3.10863e-23 1.48319e-19 -1.38159e-26 5.55191e-23 -1.03385e-22 4.16196e-19 -1.60674e-26 6.4983e-23 -1.56863e-23 9.7322e-20 -1.35166e-26 5.45982e-23
0.063 -0.00611873 3.71493e-05 1.37228e-20 7.34233e-17 -2.94601e-25 9.78136e-22 -5.08346e-23 5.2286e-19 2.01191e-26 8.57411e-23 -1.04708e-22 7.35588e-19 1.93094e-26 8.20443e-23 -4.05499e-23 4.35235e-19 1.87857e-26 8.05943e-23 -1.46518e-22 8.81166e-19 1.7654e-26 7.52058e-23
0.064 -0.00729192 4.37543e-05 2.67583e-20 8.07802e-17 4.53072e-25 1.44655e-21 2.08777e-22 1.35893e-18 -1.12241e-26 5.56023e-23 2.33727e-22 1.42628e-18 -1.46557e-26 6.84271e-23 2.48295e-22 1.44089e-18 -8.8836e-27 4.57261e-23 3.05371e-22 1.67445e-18 -1.18691e-26 5.61849e-23
0.065 -0.00867163 5.14162e-05 -6.1561e-20 1.08474e-16 -4.96838e-25 1.43042e-21 -3.08288e-22 1.75021e-18 -1.49602e-26 4.78783e-23 -2.6663e-22 1.49439e-18 -5.87213e-27 1.30409e-23 -3.96618e-22 2.03041e-18 -1.67995e-26 5.6708e-23 -3.32643e-22 1.70335e-18 -8.04513e-27 2.30784e-23
0.066 -0.0102905 6.02816e-05 -3.51397e-20 6.93835e-17 3.74436e-25 8.77067e-22 2.20677e-22 1.04316e-18 5.32102e-26 2.06768e-22 1.27204e-22 5.3702e-19 4.08658e-26 1.57036e-22 3.17839e-22 1.42287e-18 5.17755e-26 2.03322e-22 1.1542e-22 4.28989e-19 3.93245e-26 1.52974e-22
0.067 -0.0121856 7.05134e-05 -5.41481e-20 5.19315e-17 -1.76606e-25 9.69599e-22 1.36917e-22 1.06968e-18 -8.41911e-26 3.46593e-22 1.89117e-22 1.38847e-18 -7.64293e-26 3.13134e-22 9.67705e-23 8.00987e-19 -7.7047e-26 3.19743e-22 3.39782e-22 2.04307e-18 -6.84959e-26 2.81941e-22
0.068 -0.0143988 8.22917e-05 -2.09395e-20 9.10632e-17 1.56352e-25 1.28554e-21 -6.65992e-22 3.85363e-18 7.73472e-26 3.41031e-22 -5.40195e-22 3.34016e-18 8.55476e-26 3.69447e-22 -7.3148e-22 3.88546e-18 6.53788e-26 2.92151e-22 -8.01572e-22 4.4029e-18 7.22092e-26 3.12926e-22
0.069 -0.0169777 9.58154e-05 5.98925e-20 1.16709e-16 -5.99798e-25 1.27352e-21 1.03362e-21 5.31841e-18 -4.83585e-27 7.01281e-23 6.53952e-22 3.62583e-18 -3.69554e-26 1.92172e-22 1.18175e-21 5.64627e-18 5.05523e-27 2.91795e-23 8.60563e-22 4.39757e-18 -2.57685e-26 1.39465e-22
0.07 -0.0199756 0.000111302 9.84055e-20 4.82582e-17 1.60262e-24 4.50154e-21 -8.81864e-22 3.61323e-18 -1.3491e-25 4.98316e-22 -3.59222e-22 1.78652e-18 -8.4559e-26 2.96781e-22 -1.00269e-21 3.91979e-18 -1.30432e-25 4.90399e-22 -2.61476e-22 1.64595e-18 -8.01552e-26 2.89952e-22
0.071 -0.0234523 0.000128991 4.7449e-20 1.59263e-16 -2.92516e-24 9.18043e-21 2.19346e-22 3.22006e-18 2.93776e-25 1.17178e-21 -1.01662e-22 4.4705e-18 2.51585e-25 9.93695e-22 1.79311e-22 3.14611e-18 2.63869e-25 1.06251e-21 -6.68051e-22 6.65519e-18 2.19421e-25 8.73191e-22
0.072 -0.0274749 0.000149141 1.27566e-19 2.64951e-16 4.05433e-24 1.29721e-20 3.5816e-22 7.95391e-18 -3.68391e-25 1.53899e-21 3.0483e-23 6.77201e-18 -3.76314e-25 1.55194e-21 6.03026e-22 8.35922e-18 -3.15163e-25 1.32859e-21 9.45708e-22 1.03506e-17 -3.18426e-25 1.3167e-21
0.073 -0.0321179 0.000172032 -1.70722e-19 3.86881e-16 -4.43651e-24 1.38918e-20 1.11663e-22 7.33516e-18 2.3123e-25 1.0658e-21 1.32416e-21 2.49462e-18 3.23876e-25 1.4151e-21 -2.12617e-22 7.96221e-18 1.80774e-25 8.49883e-22 5.30578e-22 5.14447e-18 2.68346e-25 1.16984e-21
0.074 -0.0374642 0.000197968 -6.56706e-20 1.41642e-16 3.73028e-24 1.10622e-20 -2.26879e-21 4.03986e-18 1.946e-25 6.12219e-22 -4.05432e-21 1.20414e-17 2.49355e-26 1.13748e-22 -2.12869e-21 3.9066e-18 1.93797e-25 6.40047e-22 -4.00349e-21 1.22363e-17 2.53952e-26 7.92451e-23
0.075 -0.0436055 0.000227273 -1.30483e-19 3.14307e-16 -1.92401e-24 5.14895e-21 5.47133e-21 2.36762e-17 -8.36538e-25 3.22493e-21 6.87098e-21 3.07466e-17 -6.66194e-25 2.51813e-21 5.73411e-21 2.43318e-17 -7.37366e-25 2.86943e-21 7.89657e-21 3.54437e-17 -5.5962e-25 2.13318e-21
0.076 -0.050643 0.000260293 -2.1403e-19 5.63726e-16 -7.07024e-25 3.96774e-21 -7.26052e-21 4.01625e-17 1.40324e-24 5.64798e-21 -6.99837e-21 4.07045e-17 1.36589e-24 5.43355e-21 -7.82624e-21 4.11309e-17 1.20377e-24 4.87358e-21 -8.73955e-21 4.81063e-17 1.14849e-24 4.57508e-21
0.077 -0.0586878 0.000297394 1.16425e-19 5.33751e-16 3.58575e-24 1.19642e-20 4.32417e-21 3.47385e-17 -1.41969e-24 5.94761e-21 1.54026e-21 2.46355e-17 -1.63936e-24 6.74151e-21 4.6628e-21 3.42522e-17 -1.20479e-24 5.06067e-21 2.93994e-21 3.00908e-17 -1.40134e-24 5.73643e-21
0.078 -0.0678616 0.000338964 2.29816e-19 1.87446e-16 -5.54329e-24 1.74711e-20 4.89585e-21 6.75475e-18 4.24743e-25 2.20221e-21 9.81675e-21 2.55137e-17 9.09192e-25 4.07962e-21 5.42214e-21 9.46175e-18 3.66195e-25 1.86981e-21 9.96794e-21 2.70929e-17 8.36816e-25 3.66043e-21
0.079 -0.0782967 0.000385407 -4.42976e-20 9.53845e-16 4.65195e-24 1.42454e-20 -1.75778e-20 7.09939e-17 1.68452e-24 6.18909e-21 -2.26707e-20 9.31038e-17 1.12933e-24 3.92399e-21 -1.9083e-20 7.64159e-17 1.40397e-24 5.20623e-21 -2.49095e-20 1.03659e-16 8.33565e-25 2.90323e-21
0.08 -0.0901371 0.000437143 6.89184e-19 1.47054e-15 8.30576e-25 7.96196e-21 2.60075e-20 1.27777e-16 -4.2956e-24 1.68031e-20 2.84974e-20 1.40029e-16 -4.04576e-24 1.56073e-20 2.76723e-20 1.31238e-16 -3.63038e-24 1.42522e-20 3.20289e-20 1.56024e-16 -3.32197e-24 1.28176e-20
0.081 -0.103538 0.000494605 -3.1548e-19 1.29728e-15 -1.00847e-23 3.99819e-20 -2.04239e-20 1.24697e-16 5.95706e-24 2.3916e-20 -1.85528e-20 1.18443e-16 6.39289e-24 2.53508e-20 -2.07074e-20 1.2114e-16 5.14869e-24 2.06532e-20 -2.11735e-20 1.30259e-16 5.48797e-24 2.16576e-20
0.082 -0.118668 0.000558237 6.66718e-20 3.70585e-16 1.73206e-23 6.99533e-20 -4.53865e-21 2.80064e-17 -4.75611e-24 1.97996e-20 -9.80744e-21 2.21931e-17 -5.96915e-24 2.43728e-20 -7.06039e-21 1.9009e-17 -4.35772e-24 1.79534e-20 -1.08133e-20 2.32859e-17 -5.47139e-24 2.20498e-20
0.083 -0.135704 0.000628486 -3.77696e-19 8.62098e-16 -1.1858e-23 6.10414e-20 4.21822e-20 1.64826e-16 -6.89318e-25 1.76112e-21 4.71768e-20 1.91319e-16 8.59879e-25 5.00783e-21 4.75594e-20 1.84169e-16 -3.13109e-26 1.33569e-21 5.3187e-20 2.17661e-16 1.47769e-24 6.87567e-21
0.084 -0.154839 0.000705801 -5.19154e-19 1.24361e-15 -1.71712e-23 3.42801e-20 -7.16069e-20 3.40001e-16 9.85903e-24 3.76217e-20 -7.22044e-20 3.51524e-16 8.91704e-24 3.34339e-20 -7.74766e-20 3.54148e-16 7.86583e-24 3.00997e-20 -8.15029e-20 3.91972e-16 6.83668e-24 2.56132e-20
0.085 -0.176274 0.000790623 -7.59093e-19 1.14424e-15 7.15715e-23 2.10975e-19 6.6946e-20 3.76415e-16 -1.92558e-23 7.54019e-20 6.18458e-20 3.65016e-16 -1.99258e-23 7.72026e-20 6.89783e-20 3.69038e-16 -1.65148e-23 6.45826e-20 6.95119e-20 3.96349e-16 -1.69305e-23 6.53349e-20
0.086 -0.200222 0.000883384 5.5609e-19 2.80544e-15 -1.35093e-22 4.30085e-19 -1.40538e-20 1.83822e-16 2.25964e-23 8.98517e-20 -6.64878e-21 1.60298e-16 2.52103e-23 9.92754e-20 -8.63975e-21 1.46703e-16 2.07128e-23 8.18678e-20 -6.70064e-21 1.5427e-16 2.29315e-23 8.95829e-20
0.087 -0.226909 0.000984493 -2.00594e-18 5.90378e-15 1.74069e-22 5.70848e-19 -7.65451e-20 2.22345e-16 -1.30759e-23 5.39094e-20 -8.00639e-20 2.33905e-16 -1.66888e-23 6.77601e-20 -8.86213e-20 2.75773e-16 -1.41068e-23 5.6939e-20 -9.09471e-20 2.92574e-16 -1.73026e-23 6.89369e-20
0.088 -0.256565 0.00109433 2.48292e-18 7.94418e-15 -1.53792e-22 5.09003e-19 1.6742e-19 6.95326e-16 -1.2327e-23 4.51551e-20 1.63975e-19 6.793e-16 -9.8549e-24 3.48434e-20 1.79095e-19 7.27788e-16 -7.19254e-24 2.59849e-20 1.82674e-19 7.75069e-16 -4.94457e-24 1.6816e-20
0.089 -0.289431 0.00121325 -3.12317e-18 7.9276e-15 6.39942e-23 2.20929e-19 -2.04151e-19 9.79285e-16 4.7981e-23 1.84838e-19 -1.99727e-19 9.56002e-16 4.89154e-23 1.86655e-19 -2.04306e-19 9.4561e-16 3.99417e-23 1.53417e-19 -2.15674e-19 1.03452e-15 4.06328e-23 1.5427e-19
0.09 -0.325755 0.00134154 2.85069e-19 3.40494e-15 6.38381e-23 3.07866e-19 1.38866e-19 8.07225e-16 -7.71463e-23 3.00307e-19 1.47903e-19 8.33272e-16 -8.2173e-23 3.17477e-19 1.19151e-19 6.86095e-16 -7.04223e-23 2.72781e-19 1.47875e-19 8.25333e-16 -7.45028e-23 2.85952e-19
0.091 -0.365788 0.00147943 -6.54927e-18 8.36444e-15 -1.62356e-22 6.71541e-19 3.78082e-20 8.46309e-17 7.5433e-23 2.96118e-19 2.24787e-21 2.08759e-16 8.23872e-23 3.21231e-19 7.40229e-20 1.20283e-16 7.59336e-23 2.95863e-19 2.47093e-20 1.09908e-16 8.12227e-23 3.13906e-19
0.092 -0.409782 0.00162711 -5.78753e-18 5.48923e-15 1.60563e-22 7.21129e-19 -2.75222e-19 1.05934e-15 -2.20932e-23 9.16122e-20 -2.14748e-19 8.32296e-16 -2.6409e-23 1.08095e-19 -3.07923e-19 1.17777e-15 -3.39257e-23 1.35598e-19 -2.51857e-19 1.05162e-15 -3.62991e-23 1.43922e-19
0.093 -0.457989 0.00178465 -2.49692e-17 2.96267e-14 -2.94448e-23 3.33231e-19 4.69639e-19 2.08345e-15 -8.30789e-23 3.16188e-19 4.07009e-19 1.83449e-15 -8.56842e-23 3.23824e-19 4.68332e-19 2.01454e-15 -6.18609e-23 2.33413e-19 4.36848e-19 2.0303e-15 -6.56139e-23 2.45828e-19
0.094 -0.510659 0.00195206 -2.1957e-17 2.33108e-14 -1.87699e-22 3.98693e-19 -5.0272e-19 2.38779e-15 2.0511e-22 7.88811e-19 -4.74457e-19 2.25954e-15 2.14861e-22 8.21231e-19 -4.45179e-19 2.06045e-15 1.84669e-22 7.06022e-19 -4.69208e-19 2.28169e-15 1.93208e-22 7.33366e-19
0.095 -0.568032 0.0021292 -6.75885e-17 5.9833e-14 3.86798e-22 1.12255e-18 3.04647e-19 1.5407e-15 -2.7349e-22 1.05428e-18 3.40371e-19 1.65687e-15 -2.84423e-22 1.08915e-18 2.00133e-19 1.05156e-15 -2.69371e-22 1.03277e-18 2.81534e-19 1.39103e-15 -2.75391e-22 1.04732e-18
0.096 -0.630337 0.00231584 -8.84635e-17 4.07348e-14 -4.51732e-22 1.5157e-18 8.01296e-20 7.05503e-16 2.06482e-22 7.97207e-19 -1.82643e-20 4.93539e-16 2.08802e-22 7.98565e-19 1.78785e-19 9.83934e-16 2.31085e-22 8.87973e-19 8.45226e-20 7.59094e-16 2.24972e-22 8.54859e-19
0.097 -0.697787 0.00251162 -1.76814e-16 1.07727e-13 3.06358e-22 1.32466e-18 -4.72924e-19 2.77872e-15 4.0019e-23 1.55405e-19 -3.54263e-19 2.23724e-15 5.26841e-23 2.07809e-19 -4.84857e-19 2.66747e-15 -1.16429e-23 5.99156e-20 -4.53978e-19 2.78165e-15 9.89236e-24 5.16959e-20
0.098 -0.770576 0.00271602 -2.94482e-16 1.61109e-13 5.64022e-23 4.87445e-19 6.24337e-19 4.01327e-15 -4.17158e-22 1.59887e-18 5.5348e-19 3.57345e-15 -4.39382e-22 1.68207e-18 4.90356e-19 3.16579e-15 -3.60505e-22 1.37261e-18 5.83699e-19 3.76594e-15 -3.85787e-22 1.46705e-18
0.099 -0.84887 0.00292836 -5.15365e-16 2.86966e-13 -5.72852e-22 1.1445e-18 -3.3572e-19 3.18495e-15 7.56428e-22 2.89226e-18 -3.74375e-19 3.11692e-15 7.68695e-22 2.92556e-18 -8.4631e-20 1.78391e-15 7.31846e-22 2.78584e-18 -2.94557e-19 2.62649e-15 7.34072e-22 2.77705e-18
0.1 -0.932804 0.0031478 -8.80695e-16 4.71243e-13 1.13027e-21 3.03977e-18 -4.20996e-19 6.86467e-16 -8.09442e-22 3.07868e-18 -2.44019e-19 7.02202e-16 -7.8803e-22 2.96865e-18 -6.36591e-19 1.55336e-15 -8.49805e-22 3.22619e-18 -4.03273e-19 9.1622e-16 -8.01859e-22 3.0085e-18
0.101 -1.02248 0.00337332 -1.5152e-15 8.22859e-13 -1.59114e-21 4.97571e-18 1.41909e-18 5.19818e-15 3.68582e-22 1.37221e-18 1.11815e-18 4.04371e-15 3.06419e-22 1.09598e-18 1.37109e-18 5.15728e-15 4.77003e-22 1.79339e-18 1.24729e-18 5.28324e-15 3.78316e-22 1.37246e-18
0.102 -1.11794 0.0036037 -2.5345e-15 1.31007e-12 1.78899e-21 6.2988e-18 -2.17413e-18 9.51894e-15 5.66301e-22 2.21494e-18 -1.80619e-18 7.84134e-15 6.39894e-22 2.53008e-18 -1.70063e-18 7.41804e-15 4.32633e-22 1.682e-18 -1.7675e-18 8.43614e-15 5.33407e-22 2.0979e-18
0.103 -1.2192 0.00383754 -4.26046e-15 2.20338e-12 -1.52731e-21 6.01209e-18 2.12124e-18 1.02572e-14 -1.66492e-21 6.38005e-18 1.77928e-18 8.46383e-15 -1.68459e-21 6.46055e-18 1.29139e-18 6.40861e-15 -1.58519e-21 6.04684e-18 1.5002e-18 7.72884e-15 -1.59564e-21 6.07681e-18
0.104 -1.32621 0.00407322 -7.0422e-15 3.5671e-12 6.80362e-22 3.41843e-18 -9.88897e-19 5.67527e-15 2.3e-21 8.71765e-18 -7.91036e-19 4.44044e-15 2.19825e-21 8.2788e-18 -1.69679e-19 2.18195e-15 2.3499e-21 8.89396e-18 -3.40869e-19 2.59982e-15 2.183e-21 8.17914e-18
0.105 -1.43885 0.00430895 -1.15414e-14 5.70348e-12 6.06941e-22 3.1612e-18 -8.65181e-19 4.25536e-15 -1.80429e-21 6.7009e-18 -7.87228e-19 4.03242e-15 -1.57128e-21 5.69435e-18 -1.13103e-18 5.43766e-15 -2.0017e-21 7.47495e-18 -1.20725e-18 6.63591e-15 -1.65626e-21 6.0124e-18
0.106 -1.55693 0.00454271 -1.88242e-14 9.24053e-12 -1.82787e-21 7.94634e-18 2.51201e-18 1.28347e-14 -1.02427e-22 6.98181e-19 2.04087e-18 1.05818e-14 -3.68323e-22 1.84835e-18 1.80504e-18 9.63586e-15 1.67382e-22 4.68975e-19 2.20874e-18 1.27115e-14 -2.07832e-22 1.18065e-18
0.107 -1.68019 0.00477231 -3.02973e-14 1.45045e-11 2.35714e-21 1.00719e-17 -2.99884e-18 1.66355e-14 2.91919e-21 1.13663e-17 -2.11671e-18 1.20923e-14 3.0196e-21 1.18776e-17 -1.36378e-18 8.85368e-15 2.72784e-21 1.05579e-17 -1.92996e-18 1.24455e-14 2.85161e-21 1.11112e-17
0.108 -1.80829 0.00499532 -4.85029e-14 2.28943e-11 -1.99965e-21 7.712e-18 2.04027e-18 1.30037e-14 -5.29223e-21 2.01335e-17 9.66993e-19 7.3053e-15 -5.02639e-21 1.91191e-17 1.46191e-19 3.66384e-15 -5.32851e-21 2.02198e-17 5.06977e-19 5.45586e-15 -4.92543e-21 1.85787e-17
0.109 -1.94079 0.0052092 -7.68993e-14 3.56133e-11 1.49508e-21 4.69371e-18 -3.26499e-19 4.5888e-15 5.48266e-21 2.03671e-17 4.03422e-19 2.63963e-15 4.80958e-21 1.75863e-17 7.4985e-19 3.19287e-15 5.79098e-21 2.15636e-17 9.31828e-19 5.62324e-15 4.81491e-21 1.75006e-17
0.11 -2.07718 0.00541118 -1.20961e-13 5.5055e-11 -2.44683e-21 6.13785e-18 -8.40419e-19 8.05198e-15 -2.32665e-21 7.84325e-18 -5.17724e-19 6.96177e-15 -1.49941e-21 4.25598e-18 -2.09242e-19 5.55803e-15 -2.78505e-21 9.69893e-18 -9.27796e-19 1.12781e-14 -1.60201e-21 4.68488e-18
0.111 -2.21682 0.00559838 -1.88632e-13 8.42565e-11 6.32804e-21 1.22585e-17 4.32417e-19 1.33825e-14 -3.72305e-21 1.53617e-17 -1.42101e-18 7.07244e-15 -4.1739e-21 1.7607e-17 -1.91717e-18 5.32118e-15 -3.36251e-21 1.38327e-17 -1.16703e-18 9.03289e-15 -4.00008e-21 1.66957e-17
0.112 -2.359 0.00576779 -2.91833e-13 1.28012e-10 -1.29678e-20 3.14475e-17 1.46835e-18 1.27205e-14 1.01398e-20 3.91967e-17 4.57551e-18 9.48739e-15 9.64682e-21 3.76993e-17 4.3272e-18 8.66161e-15 1.01058e-20 3.89522e-17 4.33184e-18 7.35049e-15 9.39458e-21 3.63034e-17
0.113 -2.50287 0.0059163 -4.47785e-13 1.92844e-10 1.98023e-20 5.41865e-17 -3.66771e-18 9.61197e-15 -1.30299e-20 4.87334e-17 -6.69894e-18 1.46663e-14 -1.13929e-20 4.2444e-17 -4.97329e-18 1.0229e-14 -1.33611e-20 5.00175e-17 -6.25047e-18 1.49925e-14 -1.10128e-20 4.05237e-17
0.114 -2.6475 0.00604073 -6.81548e-13 2.87993e-10 -2.31211e-20 6.53014e-17 5.0314e-18 1.18489e-14 9.06142e-21 3.17071e-17 5.94194e-18 1.51456e-14 6.79787e-21 2.24138e-17 2.9369e-18 9.25718e-15 9.54054e-21 3.37304e-17 5.2317e-18 1.72674e-14 6.28119e-21 2.01973e-17
0.115 -2.79185 0.00613785 -1.02938e-12 4.27165e-10 2.11038e-20 5.74222e-17 -5.99302e-18 2.18921e-14 2.12655e-21 1.22584e-17 -3.12252e-18 1.632e-14 3.77161e-21 1.97322e-17 -1.20999e-19 1.37473e-14 1.84306e-21 1.08762e-17 -2.39125e-18 1.66677e-14 4.241e-21 2.12472e-17
0.116 -2.93477 0.00620448 -1.5423e-12 6.27827e-10 -1.65818e-20 4.30668e-17 8.85634e-18 4.13128e-14 -1.64272e-20 6.61478e-17 2.29889e-18 2.15423e-14 -1.59887e-20 6.58773e-17 8.88941e-19 1.67396e-14 -1.6525e-20 6.62591e-17 1.88399e-18 2.15168e-14 -1.5941e-20 6.4733e-17
0.117 -3.075 0.00623743 -2.29362e-12 9.16591e-10 1.66925e-20 4.2141e-17 -1.61966e-17 7.36358e-14 2.60694e-20 9.95805e-17 -8.49106e-18 4.05902e-14 2.2773e-20 8.80033e-17 -9.19843e-18 4.25811e-14 2.63368e-20 1.00562e-16 -8.31694e-18 4.03615e-14 2.15973e-20 8.19942e-17
0.118 -3.21118 0.00623364 -3.38502e-12 1.32733e-09 -2.79996e-20 6.88986e-17 2.80271e-17 1.14985e-13 -2.31571e-20 8.29679e-17 2.34233e-17 9.23958e-14 -1.77823e-20 6.24411e-17 2.46791e-17 9.8194e-14 -2.30441e-20 8.28148e-17 2.26079e-17 8.41434e-14 -1.51941e-20 5.10258e-17
0.119 -3.34189 0.00619019 -4.95935e-12 1.9088e-09 4.91264e-20 1.4405e-16 -3.91296e-17 1.44805e-13 4.73571e-21 7.39441e-18 -4.14477e-17 1.53835e-13 -1.86853e-22 1.28238e-17 -3.98299e-17 1.493e-13 3.81048e-21 4.43626e-18 -3.84913e-17 1.32676e-13 -3.52058e-21 2.61785e-17
0.12 -3.46556 0.00610429 -7.21304e-12 2.7241e-09 -6.65646e-20 2.19734e-16 3.90883e-17 1.25782e-13 2.33435e-20 1.01332e-16 4.90279e-17 1.71138e-13 2.44214e-20 1.08044e-16 4.11609e-17 1.43069e-13 2.47658e-20 1.06189e-16 4.27471e-17 1.37315e-13 2.65627e-20 1.14988e-16
0.121 -3.58061 0.00597345 -1.04178e-11 3.86261e-09 5.97016e-20 2.12654e-16 -1.82584e-17 4.77189e-14 -4.68056e-20 1.85381e-16 -3.16592e-17 9.18712e-14 -4.16242e-20 1.6871e-16 -1.71295e-17 4.36485e-14 -4.73913e-20 1.87243e-16 -2.25838e-17 5.47687e-14 -3.98997e-20 1.58533e-16
0.122 -3.68536 0.00579543 -1.49413e-11 5.43623e-09 -1.57083e-20 6.83431e-17 -2.14485e-17 1.66586e-13 4.90403e-20 1.8085e-16 -1.27656e-17 1.16387e-13 3.81337e-20 1.4171e-16 -2.93354e-17 1.69322e-13 4.7037e-20 1.73156e-16 -2.15186e-17 1.34887e-13 3.07446e-20 1.08135e-16
0.123 -3.77808 0.00556832 -2.12873e-11 7.606e-09 -5.45439e-20 1.8067e-16 6.00443e-17 3.09363e-13 -2.11229e-20 5.76843e-17 6.42662e-17 3.15524e-13 -8.86511e-21 1.16826e-17 7.42298e-17 3.44181e-13 -1.58507e-20 3.7803e-17 6.80566e-17 3.04899e-13 2.97797e-21 3.8794e-17
0.124 -3.85701 0.0052906 -3.01272e-11 1.0567e-08 1.14406e-19 3.88021e-16 -6.67484e-17 2.98416e-13 -2.93859e-20 1.46756e-16 -8.65256e-17 3.80549e-13 -3.5942e-20 1.73814e-16 -8.19981e-17 3.50727e-13 -3.59532e-20 1.71502e-16 -8.23911e-17 3.32521e-13 -4.67407e-20 2.16707e-16
0.125 -3.92038 0.00496118 -4.23704e-11 1.45978e-08 -1.22145e-19 3.92298e-16 1.97791e-17 5.22852e-14 7.72963e-20 3.26154e-16 4.8672e-17 1.85417e-13 7.16801e-20 3.09583e-16 2.88648e-17 9.60376e-14 8.02645e-20 3.3716e-16 3.8479e-17 1.19593e-13 7.28573e-20 3.09222e-16
0.126 -3.9664 0.00457943 -5.92189e-11 2.00408e-08 6.60791e-20 1.73035e-16 7.273e-17 3.77611e-13 -9.01306e-20 3.504e-16 4.86053e-17 2.58789e-13 -7.06183e-20 2.82786e-16 7.383e-17 3.67807e-13 -8.38692e-20 3.26098e-16 5.79097e-17 3.05347e-13 -5.4922e-20 2.10422e-16
0.127 -3.99332 0.00414524 -8.22762e-11 2.73617e-08 1.01676e-20 3.02241e-16 -1.63827e-16 7.77847e-13 4.74578e-20 1.45263e-16 -1.58537e-16 7.4411e-13 2.00063e-20 4.7785e-17 -1.71823e-16 7.98118e-13 2.99442e-20 7.78448e-17 -1.58402e-16 7.3104e-13 -1.22537e-20 9.31999e-17
0.128 -3.99942 0.00365902 -1.13651e-10 3.71509e-08 -1.80661e-20 4.25889e-16 1.82703e-16 8.40354e-13 4.05216e-20 2.33862e-16 2.01046e-16 9.26317e-13 6.27215e-20 3.14378e-16 1.87908e-16 8.6407e-13 6.35197e-20 3.2244e-16 1.87078e-16 8.40201e-13 9.92178e-20 4.68182e-16
0.129 -3.98307 0.00312176 -1.56122e-10 5.01836e-08 -1.21867e-19 2.12232e-16 -7.69284e-17 3.47151e-13 -1.28434e-19 5.87769e-16 -1.08905e-16 5.19348e-13 -1.29767e-19 5.94169e-16 -7.01e-17 3.43159e-13 -1.42932e-19 6.43369e-16 -8.5998e-17 3.91392e-13 -1.4789e-19 6.65028e-16
0.13 -3.94269 0.00253504 -2.13318e-10 6.7451e-08 4.07911e-19 1.12549e-15 -1.39232e-16 6.17717e-13 1.54238e-19 6.55759e-16 -1.14988e-16 4.56566e-13 1.24763e-19 5.52204e-16 -1.58304e-16 6.57263e-13 1.43981e-19 6.15217e-16 -1.32414e-16 5.52764e-13 1.01825e-19 4.4536e-16
0.131 -3.87685 0.00190107 -2.89981e-10 9.02403e-08 -7.2183e-19 2.31179e-15 3.70505e-16 1.61566e-12 -7.71119e-20 2.75871e-16 3.74938e-16 1.56581e-12 -2.07034e-20 7.86135e-17 3.89461e-16 1.66058e-12 -3.48487e-20 1.11276e-16 3.70422e-16 1.55587e-12 5.01355e-20 2.35329e-16
0.132 -3.78425 0.00122259 -3.92265e-10 1.20188e-07 8.77251e-19 2.92855e-15 -4.80642e-16 2.05103e-12 -8.45899e-20 4.57893e-16 -5.21313e-16 2.16978e-12 -1.46541e-19 6.74427e-16 -4.80178e-16 2.05044e-12 -1.46395e-19 6.99584e-16 -4.87861e-16 2.02618e-12 -2.43091e-19 1.09242e-15
0.133 -3.66373 0.000503065 -5.28151e-10 1.59413e-07 -7.40614e-19 2.4328e-15 3.6732e-16 1.49291e-12 2.43065e-19 1.15411e-15 4.32897e-16 1.75362e-12 2.76354e-19 1.26437e-15 3.34032e-16 1.40932e-12 2.90734e-19 1.34056e-15 3.79603e-16 1.52415e-12 3.47798e-19 1.57127e-15
0.134 -3.51436 0.000253583 -7.07944e-10 2.10598e-07 3.49717e-19 1.0514e-15 -3.63294e-17 3.67631e-13 -2.77927e-19 1.28588e-15 -1.02131e-16 4.40145e-13 -2.49731e-19 1.17391e-15 2.49129e-17 3.75829e-13 -2.70329e-19 1.25541e-15 -5.02642e-17 3.28055e-13 -2.37143e-19 1.11753e-15
0.135 -3.33539 0.00104274 -9.4493e-10 2.77197e-07 5.96841e-20 1.18032e-15 -3.61589e-16 2.01251e-12 1.1316e-19 5.19588e-16 -3.20075e-16 1.79974e-12 1.20489e-20 1.5951e-16 -4.26187e-16 2.12575e-12 2.81299e-20 1.90591e-16 -3.50253e-16 1.86736e-12 -1.15639e-19 4.15713e-16
0.136 -3.12631 0.00185932 -1.25618e-09 3.63578e-07 -1.66074e-19 1.6565e-15 5.76093e-16 3.05733e-12 2.06094e-19 9.62396e-16 5.69001e-16 3.00618e-12 3.53235e-19 1.4865e-15 6.15147e-16 3.08607e-12 3.46219e-19 1.51864e-15 5.75435e-16 2.93296e-12 5.656e-19 2.41375e-15
0.137 -2.88687 0.00269771 -1.66359e-09 4.75324e-07 -2.21536e-19 5.48711e-16 -3.99391e-16 2.3158e-12 -4.95383e-19 2.34594e-15 -4.16045e-16 2.43639e-12 -6.21206e-19 2.77371e-15 -4.04624e-16 2.25305e-12 -6.1854e-19 2.83981e-15 -4.25626e-16 2.31889e-12 -8.19269e-19 3.65231e-15
0.138 -2.61709 0.00355187 -2.19519e-09 6.19508e-07 9.75298e-19 2.85808e-15 -1.73159e-16 3.24427e-13 5.11889e-19 2.55112e-15 -1.57534e-16 2.5073e-13 5.30137e-19 2.57103e-15 -1.74673e-16 3.15888e-13 5.24747e-19 2.61344e-15 -9.98473e-17 7.98858e-14 5.823e-19 2.83318e-15
0.139 -2.31728 0.00441534 -2.88679e-09 8.05095e-07 -1.65591e-18 5.68523e-15 8.92167e-16 3.63349e-12 -1.1726e-19 9.0639e-16 8.99977e-16 3.47319e-12 3.30644e-20 3.37164e-16 8.50305e-16 3.45095e-12 3.81797e-20 3.31428e-16 7.66343e-16 3.11002e-12 2.18408e-19 5.0665e-16
0.14 -1.98804 0.00528131 -3.78404e-09 1.04345e-06 1.76677e-18 6.44018e-15 -1.36167e-15 5.95327e-12 -5.66141e-19 2.20138e-15 -1.39918e-15 5.91937e-12 -8.70244e-19 3.33519e-15 -1.24161e-15 5.46289e-12 -8.56573e-19 3.34507e-15 -1.21385e-15 5.32276e-12 -1.26954e-18 5.05587e-15
0.141 -1.63029 0.00614279 -4.94503e-09 1.34889e-06 -1.1029e-18 4.22988e-15 1.24421e-15 5.66517e-12 1.12964e-18 5.02979e-15 1.30264e-15 5.79586e-12 1.4694e-18 6.24249e-15 1.06905e-15 5.0012e-12 1.41582e-18 6.17153e-15 1.14383e-15 5.2505e-12 1.91549e-18 8.22833e-15
0.142 -1.24527 0.00699252 -6.44355e-09 1.73951e-06 -4.90804e-20 9.77906e-16 -4.73145e-16 2.35453e-12 -1.06326e-18 5.34609e-15 -5.45142e-16 2.65355e-12 -1.24273e-18 5.90365e-15 -3.35715e-16 1.90614e-12 -1.15433e-18 5.73037e-15 -5.04981e-16 2.49719e-12 -1.47945e-18 7.0577e-15
0.143 -0.834519 0.00782321 -8.37318e-09 2.23808e-06 1.01745e-18 4.05534e-15 -6.32489e-16 2.99658e-12 1.0533e-19 1.78941e-15 -5.35767e-16 2.53997e-12 -6.05528e-20 1.05163e-15 -6.17391e-16 2.69366e-12 -1.29161e-19 9.27996e-16 -4.14607e-16 2.0492e-12 -2.47081e-19 5.46706e-16
0.144 -0.399917 0.00862752 -1.08524e-08 2.87319e-06 -1.14688e-18 4.62822e-15 1.47702e-15 7.17919e-12 1.43758e-18 4.80235e-15 1.32941e-15 6.47353e-12 1.99842e-18 7.00433e-15 1.26673e-15 6.09251e-12 1.95546e-18 6.83128e-15 1.10858e-15 5.59675e-12 2.63155e-18 9.63314e-15
0.145 0.0563646 0.00939824 -1.40308e-08 3.68073e-06 2.83188e-19 1.39033e-15 -1.52782e-15 7.91899e-12 -2.66103e-18 1.07749e-14 -1.32139e-15 7.04292e-12 -3.43648e-18 1.36748e-14 -1.22451e-15 6.53389e-12 -3.21481e-18 1.29725e-14 -1.16935e-15 6.40415e-12 -4.27486e-18 1.73511e-14
0.146 0.531849 0.0101283 -1.80973e-08 4.7056e-06 1.03161e-18 4.33198e-15 6.55334e-16 4.36234e-12 2.47895e-18 1.15414e-14 4.42013e-16 3.59491e-12 3.07205e-18 1.35942e-14 4.82628e-16 3.64255e-12 2.71492e-18 1.25095e-14 5.48445e-16 3.93588e-12 3.68053e-18 1.64989e-14
0.147 1.02377 0.0108109 -2.32894e-08 6.00392e-06 -1.89923e-18 8.22661e-15 7.73243e-16 2.17493e-12 -3.67606e-19 4.35799e-15 8.7792e-16 2.33793e-12 -3.27556e-19 3.89192e-15 6.0102e-16 1.35451e-12 -3.33854e-20 3.12006e-15 4.47622e-16 7.73498e-13 -2.89856e-19 4.20109e-15
0.148 1.52912 0.0114395 -2.99059e-08 7.64565e-06 1.71851e-18 8.23803e-15 -2.06452e-15 8.77817e-12 -2.98413e-18 9.05286e-15 -1.94627e-15 7.96394e-12 -3.89158e-18 1.28204e-14 -1.51275e-15 6.31244e-12 -3.83329e-18 1.23719e-14 -1.35399e-15 5.75175e-12 -4.71532e-18 1.59693e-14
0.149 2.04461 0.0120083 -3.83214e-08 9.71785e-06 -6.15188e-19 4.62227e-15 2.48882e-15 1.20569e-11 5.65205e-18 2.12689e-14 2.14168e-15 1.03767e-11 7.20139e-18 2.73151e-14 1.80762e-15 8.99081e-12 6.5944e-18 2.50012e-14 1.74505e-15 8.85256e-12 8.52416e-18 3.29003e-14
0.15 2.56677 0.0125117 -4.90051e-08 1.23287e-05 -6.59976e-19 1.44106e-15 -1.66574e-15 9.61934e-12 -5.36906e-18 2.31893e-14 -1.26229e-15 7.9235e-12 -6.83471e-18 2.85747e-14 -1.33139e-15 7.93358e-12 -5.79436e-18 2.49264e-14 -1.44514e-15 8.48889e-12 -8.01943e-18 3.40524e-14
0.151 3.09194 0.0129447 -6.25432e-08 1.56121e-05 1.24312e-18 4.00351e-15 -1.5936e-16 1.91141e-12 1.05489e-18 9.38354e-15 -3.11163e-16 1.51713e-12 1.48559e-18 1.04225e-14 3.00253e-16 3.49718e-12 5.27943e-19 7.41962e-15 6.24998e-16 4.82384e-12 1.85005e-18 1.2857e-14
0.152 3.61631 0.0133032 -7.96669e-08 1.97339e-05 -7.62743e-19 4.18788e-15 2.11476e-15 7.60196e-12 5.88771e-18 1.66263e-14 1.7411e-15 5.67508e-12 7.13742e-18 2.2238e-14 7.873e-16 2.47477e-12 7.27919e-18 2.19902e-14 2.75806e-16 1.11439e-12 7.93313e-18 2.46638e-14
0.153 4.13596 0.0135837 -1.01286e-07 2.48987e-05 -3.61155e-19 3.92403e-15 -3.29746e-15 1.44792e-11 -1.15671e-17 4.06247e-14 -2.37481e-15 1.03323e-11 -1.43044e-17 5.18198e-14 -1.59765e-15 7.7102e-12 -1.31316e-17 4.66667e-14 -9.95978e-16 5.82765e-12 -1.60139e-17 5.8479e-14
0.154 4.6469 0.0137833 -1.28533e-07 3.13585e-05 1.28806e-18 5.31624e-15 3.08416e-15 1.57127e-11 1.14135e-17 4.51076e-14 1.95819e-15 1.09691e-11 1.44298e-17 5.67971e-14 1.92954e-15 1.10366e-11 1.21751e-17 4.79601e-14 1.38693e-15 9.63826e-12 1.62908e-17 6.48886e-14
0.155 5.14512 0.0139003 -1.62809e-07 3.94232e-05 -1.61269e-18 6.43633e-15 -1.70241e-15 1.05629e-11 -3.19639e-18 1.97823e-14 -9.88273e-16 7.84153e-12 -4.6949e-18 2.47414e-14 -1.95681e-15 1.14711e-11 -2.49751e-18 1.6867e-14 -1.60969e-15 1.0956e-11 -5.80473e-18 3.05692e-14
0.156 5.62662 0.0139333 -2.0585e-07 4.94726e-05 1.84633e-18 7.96273e-15 -5.38456e-16 1.45468e-12 -1.04804e-17 2.84417e-14 -2.75466e-16 2.52319e-12 -1.19228e-17 3.56415e-14 1.35983e-15 8.24528e-12 -1.2451e-17 3.63344e-14 1.28214e-15 8.5901e-12 -1.21331e-17 3.48847e-14
0.157 6.08746 0.0138822 -2.59802e-07 6.1972e-05 -2.95623e-18 1.10697e-14 2.17686e-15 9.99806e-12 2.22016e-17 7.36131e-14 8.12378e-16 4.02281e-12 2.65958e-17 9.24757e-14 -6.32304e-16 2.02883e-12 2.43557e-17 8.20697e-14 -8.2306e-16 2.64454e-12 2.80751e-17 9.71683e-14
0.158 6.52382 0.0137475 -3.27306e-07 7.74897e-05 5.42193e-18 1.66685e-14 -3.39592e-15 1.65382e-11 -2.31907e-17 8.35402e-14 -1.47654e-15 8.28462e-12 -2.86839e-17 1.05993e-13 -1.17591e-15 7.75674e-12 -2.41191e-17 8.68299e-14 -8.51294e-16 6.21891e-12 -3.08349e-17 1.14385e-13
0.159 6.93202 0.0135306 -4.11616e-07 9.67184e-05 -8.58567e-18 2.37011e-14 2.32513e-15 1.70814e-11 8.96391e-18 3.96905e-14 9.34684e-16 1.12582e-11 1.2464e-17 5.28544e-14 2.17707e-15 1.65797e-11 7.87718e-18 3.46183e-14 2.07799e-15 1.60986e-11 1.45018e-17 6.20964e-14
0.16 7.30858 0.0132338 -5.16725e-07 0.000120501 1.0658e-17 2.77567e-14 -2.42757e-15 1.2398e-11 1.60419e-17 4.50998e-14 -2.65332e-15 1.36273e-11 1.72494e-17 5.2188e-14 -4.84781e-15 2.22344e-11 1.86269e-17 5.63565e-14 -5.47091e-15 2.46905e-11 1.5935e-17 4.48301e-14
0.161 7.65025 0.01286 -6.47528e-07 0.000149859 -9.68075e-18 2.46583e-14 -1.15962e-15 4.23661e-12 -3.84964e-17 1.24814e-13 1.07092e-15 1.38023e-11 -4.49121e-17 1.53525e-13 2.82303e-15 2.00579e-11 -4.09019e-17 1.35244e-13 4.46168e-15 2.63737e-11 -4.46587e-17 1.49979e-13
0.162 7.95406 0.0124131 -8.1001e-07 0.000186033 5.45708e-18 2.21313e-14 -1.01767e-15 8.34205e-12 4.24055e-17 1.4287e-13 -4.50836e-15 8.61649e-12 5.14077e-17 1.81544e-13 -4.37265e-15 6.96852e-12 4.28536e-17 1.44859e-13 -6.82432e-15 1.58226e-11 5.24587e-17 1.8376e-13
0.163 8.21736 0.0118974 -1.01148e-06 0.00023052 -9.68816e-19 3.01755e-14 -6.63555e-15 1.93765e-11 -1.92094e-17 6.77468e-14 -3.56126e-15 8.24639e-12 -2.5927e-17 9.54713e-14 -6.24065e-15 1.63193e-11 -1.71796e-17 5.87804e-14 -3.63216e-15 9.737e-12 -2.85759e-17 1.05505e-13
0.164 8.43784 0.0113181 -1.26083e-06 0.000285126 1.14424e-18 2.88056e-14 -3.44408e-15 2.56717e-11 -2.40362e-17 7.69906e-14 -4.35025e-15 2.30709e-11 -2.41801e-17 7.96305e-14 2.71066e-16 3.84475e-11 -2.71778e-17 9.14697e-14 -1.65426e-15 3.41916e-11 -1.98642e-17 6.09894e-14
0.165 8.61355 0.0106806 -1.56888e-06 0.000352026 -9.17607e-18 3.18569e-14 -1.38331e-14 2.30237e-11 6.46237e-17 2.12281e-13 -1.58156e-14 3.33763e-11 7.29547e-17 2.50533e-13 -2.06657e-14 4.80517e-11 6.64382e-17 2.21854e-13 -2.01377e-14 4.9289e-11 6.78573e-17 2.26884e-13
0.166 8.74296 0.0099912 -1.94877e-06 0.000433828 2.33673e-17 7.95303e-14 -1.85749e-14 9.42759e-12 -7.47867e-17 2.41724e-13 -1.46957e-14 2.84606e-11 -8.78572e-17 3.00349e-13 -1.16226e-14 3.46395e-11 -7.37347e-17 2.38909e-13 -1.05466e-14 4.15471e-11 -8.44398e-17 2.82249e-13
0.167 8.82493 0.0092563 -2.41637e-06 0.000533662 -3.70509e-17 1.28442e-13 -2.59527e-14 1.71537e-11 3.8855e-17 1.13234e-13 -2.93469e-14 4.46512e-12 4.96842e-17 1.61588e-13 -2.951e-14 4.33837e-12 3.60521e-17 1.01029e-13 -3.15668e-14 5.47404e-12 5.15636e-17 1.6479e-13
0.168 8.85877 0.00848276 -2.99089e-06 0.000655269 4.18696e-17 1.41914e-13 -6.07056e-14 4.90446e-11 3.2788e-17 1.31962e-13 -6.02487e-14 4.4042e-11 3.09391e-17 1.23679e-13 -6.2516e-14 5.72364e-11 3.37074e-17 1.39752e-13 -6.0776e-14 5.10342e-11 2.10218e-17 8.66169e-14
0.169 8.84422 0.00767755 -3.69548e-06 0.000803109 -3.32207e-17 1.04018e-13 -6.46436e-14 7.34228e-11 -1.03314e-16 3.60007e-13 -6.11685e-14 8.601e-11 -1.12626e-16 4.02422e-13 -5.83032e-14 9.87238e-11 -9.88654e-17 3.48615e-13 -5.83949e-14 1.00121e-10 -9.58261e-17 3.3452e-13
0.17 8.78146 0.00684789 -4.55799e-06 0.000982495 1.48197e-17 3.49164e-14 -1.45505e-13 7.29549e-11 1.26597e-16 4.10483e-13 -1.51748e-13 9.86812e-11 1.42618e-16 4.84984e-13 -1.53058e-13 1.02054e-10 1.17286e-16 3.79336e-13 -1.55404e-13 1.12875e-10 1.25996e-16 4.13718e-13
0.171 8.67112 0.00600096 -5.61188e-06 0.00119973 2.28741e-18 2.52375e-14 -1.93846e-13 4.13153e-11 -7.50384e-17 1.9759e-13 -1.8757e-13 6.83727e-11 -8.86575e-17 2.63925e-13 -1.89154e-13 5.82772e-11 -6.73561e-17 1.69139e-13 -1.8445e-13 7.72075e-11 -8.37417e-17 2.36134e-13
0.172 8.51422 0.00514397 -6.89722e-06 0.00146231 -7.44025e-18 2.36063e-14 -3.22953e-13 1.9311e-11 -3.76956e-17 2.11513e-13 -3.26457e-13 1.78241e-11 -3.48343e-17 1.92209e-13 -3.2222e-13 2.47115e-11 -3.38609e-17 2.0049e-13 -3.27995e-13 1.89166e-11 -1.79362e-17 1.33943e-13
0.173 8.31225 0.00428394 -8.46194e-06 0.00177904 -1.4068e-18 3.22513e-14 -5.13965e-13 6.96577e-11 1.55203e-16 5.98647e-13 -5.14498e-13 7.43916e-11 1.65005e-16 6.39433e-13 -5.19556e-13 9.39241e-11 1.33766e-16 5.23921e-13 -5.1514e-13 8.24069e-11 1.25875e-16 4.88978e-13
0.174 8.06706 0.00342774 -1.03632e-05 0.00216038 1.64424e-17 9.7875e-14 -7.62474e-13 9.66949e-11 -2.04258e-16 7.01286e-13 -7.58996e-13 1.16777e-10 -2.20143e-16 7.7751e-13 -7.55575e-13 1.25993e-10 -1.70822e-16 5.81883e-13 -7.56299e-13 1.31792e-10 -1.73642e-16 5.90483e-13
0.175 7.78088 0.00258195 -1.26692e-05 0.00261858 -2.5837e-17 1.27527e-13 -1.21192e-12 7.67961e-11 1.37735e-16 3.7337e-13 -1.21551e-12 1.01256e-10 1.48343e-16 4.35958e-13 -1.21557e-12 9.39677e-11 1.11778e-16 2.8134e-13 -1.21905e-12 1.17143e-10 1.21927e-16 3.20581e-13
0.176 7.45629 0.00175277 -1.54608e-05 0.00316805 2.12324e-17 9.54985e-14 -1.82258e-12 7.68951e-12 2.94611e-17 2.88023e-13 -1.82163e-12 2.33026e-11 3.24865e-17 2.8076e-13 -1.82529e-12 3.3485e-12 2.27992e-17 2.58041e-13 -1.81932e-12 3.15975e-11 1.18394e-17 2.14808e-13
0.177 7.09617 0.000946117 -1.88339e-05 0.00382568 -3.00755e-18 2.91836e-14 -2.74254e-12 8.61714e-11 -2.16276e-16 9.44542e-13 -2.73992e-12 8.57205e-11 -2.31464e-16 9.96646e-13 -2.73332e-12 1.1409e-10 -1.63313e-16 7.39806e-13 -2.73885e-12 9.17903e-11 -1.56149e-16 7.10897e-13
0.178 6.70369 0.000167271 -2.29021e-05 0.00461117 -1.89667e-17 9.14375e-14 -4.16715e-12 1.58138e-10 3.1249e-16 1.17821e-12 -4.17187e-12 1.71763e-10 3.28017e-16 1.24848e-12 -4.18001e-12 1.97607e-10 2.27751e-16 8.53715e-13 -4.17783e-12 1.9388e-10 2.23656e-16 8.36339e-13
0.179 6.28224 0.000578772 -2.77993e-05 0.00554753 3.13794e-17 1.30069e-13 -6.12722e-12 1.67509e-10 -2.41294e-16 7.38211e-13 -6.12347e-12 1.85862e-10 -2.42502e-16 7.66288e-13 -6.11523e-12 2.01788e-10 -1.70753e-16 4.70348e-13 -6.11207e-12 2.22524e-10 -1.64867e-16 4.43988e-13
0.18 5.83542 0.00128777 -3.36835e-05 0.0066615 -2.75841e-17 9.61321e-14 -9.1148e-12 9.38262e-11 1.28718e-17 2.63605e-13 -9.11465e-12 1.04074e-10 -6.16383e-18 3.11857e-13 -9.1224e-12 1.10118e-10 1.51473e-17 2.48284e-13 -9.13064e-12 1.50616e-10 4.05051e-18 2.98916e-13
0.181 5.36697 0.00195585 -4.07401e-05 0.0079841 1.28972e-17 3.81677e-14 -1.33559e-11 5.09238e-11 2.65926e-16 1.34297e-12 -1.33609e-11 5.73565e-11 2.94886e-16 1.44079e-12 -1.33528e-11 5.46631e-11 1.56141e-16 9.09326e-13 -1.33426e-11 1.90069e-11 1.68412e-16 9.68776e-13
0.182 4.88077 0.00257984 -4.91868e-05 0.00955122 -7.39905e-19 7.66733e-14 -1.93788e-11 2.12958e-10 -4.39474e-16 1.86499e-12 -1.9371e-11 2.33055e-10 -4.55345e-16 1.93174e-12 -1.93807e-11 2.15851e-10 -2.46692e-16 1.10722e-12 -1.93885e-11 1.91941e-10 -2.47667e-16 1.12303e-12
0.183 4.38072 0.00315703 -5.92783e-05 0.0114043 4.67268e-18 7.7991e-14 -2.81466e-11 3.05825e-10 3.88908e-16 1.40182e-12 -2.81535e-11 3.27776e-10 3.709e-16 1.35497e-12 -2.81418e-11 2.91305e-10 2.05142e-16 6.78567e-13 -2.81399e-11 2.98227e-10 1.80963e-16 5.88905e-13
0.184 3.87078 0.00368546 -7.13119e-05 0.0135911 -3.04878e-17 6.25025e-14 -4.02511e-11 2.64477e-10 -1.08328e-16 4.80622e-14 -4.02472e-11 2.79729e-10 -5.57474e-17 1.53724e-13 -4.02599e-11 2.29111e-10 -5.79842e-17 1.73342e-13 -4.02551e-11 2.66882e-10 -5.71665e-18 3.88855e-13
0.185 3.35486 0.0041636 -8.5634e-05 0.0161664 6.82696e-17 2.33196e-13 -5.75106e-11 1.01277e-10 -2.76515e-16 1.6292e-12 -5.7513e-11 1.15163e-10 -3.36461e-16 1.84847e-12 -5.75008e-11 6.05044e-11 -1.07316e-16 9.64619e-13 -5.75108e-11 1.14838e-10 -1.70156e-16 1.24356e-12
0.186 2.83683 0.00459053 -0.000102647 0.0191929 -9.11888e-17 3.82375e-13 -8.14326e-11 1.24982e-10 5.65302e-16 2.68771e-12 -8.14274e-11 1.16822e-10 5.88696e-16 2.79324e-12 -8.14386e-11 1.40646e-10 1.99696e-16 1.24262e-12 -8.14283e-11 9.31578e-11 2.37167e-16 1.43852e-12
0.187 2.32045 0.00496591 -0.000122818 0.0227425 7.15388e-17 3.67299e-13 -1.14567e-10 2.65033e-10 -5.89562e-16 2.46795e-12 -1.1458e-10 2.35776e-10 -5.43006e-16 2.33072e-12 -1.14569e-10 2.48653e-10 -1.83689e-16 8.53214e-13 -1.14573e-10 2.40858e-10 -1.58066e-16 8.03026e-13
0.188 1.80934 0.00528992 -0.000146688 0.0268968 -5.73773e-18 2.02671e-13 -1.60348e-10 2.68004e-10 3.10428e-16 9.12739e-13 -1.60326e-10 2.21958e-10 1.98628e-16 5.4087e-13 -1.6034e-10 2.2478e-10 9.84974e-17 1.01582e-13 -1.60346e-10 2.72361e-10 -4.81611e-18 3.62403e-13
0.189 1.30694 0.0055631 -0.000174879 0.0317487 -7.85174e-17 2.75212e-13 -2.22883e-10 1.21225e-10 1.49641e-16 1.33547e-12 -2.22912e-10 9.52721e-11 2.76002e-16 1.78768e-12 -2.22892e-10 8.36642e-11 -2.17563e-17 6.81839e-13 -2.22881e-10 1.58014e-10 1.31766e-16 1.31191e-12
0.19 0.816499 0.00578657 -0.00020811 0.0374034 1.43128e-16 4.67636e-13 -3.08099e-10 1.32718e-10 -5.64614e-16 3.14325e-12 -3.08069e-10 2.0889e-10 -6.31577e-16 3.40898e-12 -3.08095e-10 1.46389e-10 2.28863e-18 9.06573e-13 -3.08105e-10 8.4205e-11 -1.33643e-16 1.5213e-12
0.191 0.341031 0.00596181 -0.000247205 0.0439798 -1.66669e-16 5.29931e-13 -4.2365e-10 3.61665e-10 7.24212e-16 3.56121e-12 -4.23675e-10 4.12915e-10 6.7923e-16 3.44554e-12 -4.23648e-10 3.35405e-10 -1.32325e-17 6.22715e-13 -4.23644e-10 3.14066e-10 2.48183e-17 8.86809e-13
0.192 -0.116704 0.00609067 -0.00029311 0.051612 1.53732e-16 4.87253e-13 -5.7907e-10 4.71343e-10 -5.4717e-16 2.28162e-12 -5.7905e-10 5.09197e-10 -3.99271e-16 1.80648e-12 -5.79074e-10 4.2748e-10 -3.01241e-17 2.48128e-13 -5.79069e-10 4.59218e-10 7.88717e-17 3.3549e-13
0.193 -0.554218 0.00617529 -0.000346905 0.0604504 -1.2458e-16 4.30418e-13 -7.87906e-10 3.99153e-10 1.22067e-16 3.0423e-13 -7.87924e-10 4.42257e-10 -5.18359e-17 8.1927e-13 -7.87909e-10 3.74713e-10 1.89191e-16 1.40614e-13 -7.8792e-10 4.48551e-10 -4.82769e-17 9.63808e-13
0.194 -0.969308 0.00621812 -0.000409823 0.0706637 9.55783e-17 4.11459e-13 -1.06635e-09 1.68516e-10 3.45444e-16 2.68244e-12 -1.06633e-09 2.38722e-10 4.3964e-16 3.02238e-12 -1.06633e-09 2.02394e-10 -4.15942e-16 2.4828e-13 -1.06632e-09 2.82307e-10 -1.42764e-16 9.09165e-13
0.195 -1.36007 0.00622181 -0.000483266 0.0824402 -6.49051e-17 3.77944e-13 -1.43665e-09 1.86341e-10 -6.43506e-16 4.05416e-12 -1.43668e-09 1.53625e-10 -5.8982e-16 3.91211e-12 -1.43669e-09 1.20808e-10 5.39972e-16 6.86504e-13 -1.43669e-09 1.07671e-10 3.64438e-16 3.43803e-13
0.196 -1.7249 0.00618916 -0.000568824 0.0959893 2.202e-17 3.41343e-13 -1.92692e-09 4.50324e-10 6.57644e-16 3.68148e-12 -1.92689e-09 3.55197e-10 4.78096e-16 3.13969e-12 -1.92687e-09 2.93905e-10 -3.6449e-16 6.26182e-13 -1.92688e-09 3.13447e-10 -3.97693e-16 5.8435e-13
0.197 -2.06251 0.00612324 -0.000668297 0.111544 2.15481e-17 5.21556e-13 -2.5732e-09 4.90716e-10 -4.11064e-16 1.73782e-12 -2.57324e-09 3.7477e-10 -2.17667e-16 1.19841e-12 -2.57325e-09 3.14638e-10 -1.72032e-16 5.19514e-13 -2.57324e-09 3.86702e-10 9.54031e-17 5.29467e-13
0.198 -2.37191 0.00602699 -0.000783719 0.129361 -2.17349e-17 6.337e-13 -3.4227e-09 2.17171e-10 2.55123e-17 1.05857e-12 -3.42266e-09 1.373e-10 -4.23781e-17 1.21557e-12 -3.42266e-09 1.22589e-10 8.74826e-16 2.02264e-12 -3.42267e-09 2.1083e-10 4.63055e-16 4.43952e-13
0.199 -2.6524 0.00590359 -0.000917377 0.149723 -6.02003e-17 3.45735e-13 -4.535e-09 2.30994e-10 3.6173e-16 3.44212e-12 -4.53503e-09 2.88011e-10 2.29703e-16 2.97156e-12 -4.53501e-09 2.49954e-10 -1.32302e-15 3.05105e-12 -4.535e-09 1.60576e-10 -9.4764e-16 1.38257e-12
0.2 -2.90358 0.00575621 -0.00107184 0.172944 2.12406e-16 4.7917e-13 -5.98679e-09 6.30979e-10 -6.58797e-16 4.73991e-12 -5.98678e-09 6.35904e-10 -3.79338e-16 3.89672e-12 -5.9868e-09 5.29047e-10 1.08775e-15 2.30211e-12 -5.98681e-09 4.81257e-10 9.47036e-16 1.3893e-12
0.201 -3.12533 0.00558787 -0.00124999 0.199362 -3.76099e-16 1.3434e-12 -7.8767e-09 7.62875e-10 8.16992e-16 4.54092e-12 -7.87671e-09 7.55084e-10 5.52042e-16 3.91767e-12 -7.87668e-09 6.23129e-10 -4.32938e-17 8.63224e-13 -7.87668e-09 6.49793e-10 -2.61041e-16 6.9041e-13
0.202 -3.3178 0.00540165 -0.00145503 0.22935 4.83971e-16 2.09273e-12 -1.03289e-08 5.9948e-10 -7.88696e-16 2.86715e-12 -1.03289e-08 6.10982e-10 -7.11979e-16 3.00063e-12 -1.03289e-08 5.39147e-10 -1.4304e-15 4.79565e-12 -1.03289e-08 5.98014e-10 -8.75994e-16 3.02758e-12
0.203 -3.48138 0.0052005 -0.00169054 0.263311 -4.81408e-16 2.42564e-12 -1.35034e-08 1.91153e-10 5.08494e-16 3.22451e-13 -1.35034e-08 2.29183e-10 6.83594e-16 1.01438e-12 -1.35034e-08 2.94442e-10 2.53557e-15 7.48958e-12 -1.35034e-08 2.89135e-10 1.82857e-15 4.80472e-12
0.204 -3.61667 0.00498725 -0.0019605 0.301681 3.35746e-16 2.0323e-12 -1.76019e-08 3.14514e-10 6.27224e-17 3.32167e-12 -1.76019e-08 2.87272e-10 -2.53878e-16 2.10189e-12 -1.76018e-08 1.88786e-10 -2.45461e-15 6.4293e-12 -1.76019e-08 1.91271e-10 -1.88771e-15 3.91025e-12
0.205 -3.72452 0.00476465 -0.0022693 0.344931 -7.19254e-17 8.40323e-13 -2.28811e-08 6.24803e-10 -8.48375e-16 6.23571e-12 -2.28811e-08 6.19818e-10 -6.24635e-16 5.74062e-12 -2.28812e-08 3.8592e-10 8.72933e-16 1.02278e-12 -2.28811e-08 5.11288e-10 7.34408e-16 8.07444e-13
0.206 -3.80593 0.00453524 -0.0026218 0.393565 -1.91372e-16 8.90165e-13 -2.96661e-08 5.82999e-10 1.58878e-15 7.58703e-12 -2.96661e-08 6.29932e-10 1.66797e-15 8.54344e-12 -2.9666e-08 4.3036e-10 1.67967e-15 7.24785e-12 -2.96661e-08 5.68489e-10 1.23928e-15 6.30296e-12
0.207 -3.86209 0.00430139 -0.00302334 0.44812 2.71402e-16 1.92085e-12 -3.83669e-08 2.18578e-10 -1.88361e-15 6.27752e-12 -3.83669e-08 3.00896e-10 -2.29285e-15 8.56762e-12 -3.83669e-08 2.43684e-10 -3.93774e-15 1.35049e-11 -3.83668e-08 3.54069e-10 -3.00497e-15 1.04116e-11
0.208 -3.8943 0.00406537 -0.00347977 0.509168 -2.20448e-17 1.49802e-12 -4.95015e-08 4.65143e-10 1.39017e-15 1.95145e-12 -4.95016e-08 3.21496e-10 1.91623e-15 4.43504e-12 -4.95016e-08 2.13042e-10 4.5093e-15 1.3588e-11 -4.95016e-08 1.13738e-10 3.42352e-15 9.40189e-12
0.209 -3.904 0.00382913 -0.00399751 0.577311 -5.58903e-16 7.96679e-13 -6.37227e-08 1.0474e-09 -9.88575e-17 4.45444e-12 -6.37226e-08 8.92229e-10 -3.8971e-16 3.31046e-12 -6.37226e-08 6.59031e-10 -2.7108e-15 5.86456e-12 -6.37226e-08 5.75581e-10 -1.96698e-15 2.44228e-12
0.21 -3.89273 0.00359455 -0.00458352 0.653184 1.28555e-15 3.98274e-12 -8.18489e-08 1.34182e-09 -1.51343e-15 1.01092e-11 -8.1849e-08 1.16597e-09 -1.73427e-15 1.14844e-11 -8.1849e-08 9.37221e-10 -8.72216e-16 6.85466e-12 -8.18491e-08 8.25881e-10 -8.26539e-16 7.64292e-12
0.211 -3.86207 0.00336328 -0.00524539 0.737448 -1.85573e-15 6.65005e-12 -1.04911e-07 1.00248e-09 2.62276e-15 1.18826e-11 -1.04911e-07 8.41089e-10 3.36051e-15 1.56277e-11 -1.04911e-07 7.1471e-10 4.50962e-15 1.80495e-11 -1.0491e-07 5.74389e-10 3.51885e-15 1.51816e-11
0.212 -3.81369 0.00313669 -0.00599132 0.830789 2.04446e-15 7.41465e-12 -1.34194e-07 2.85963e-10 -2.47472e-15 7.73694e-12 -1.34194e-07 1.51258e-10 -3.42164e-15 1.22858e-11 -1.34194e-07 1.55289e-10 -6.16309e-15 2.09406e-11 -1.34194e-07 4.7558e-11 -4.53113e-15 1.513e-11
0.213 -3.74926 0.00291611 -0.00683014 0.933912 -1.88533e-15 6.27274e-12 -1.71311e-07 7.66967e-10 8.7079e-16 1.77262e-12 -1.71311e-07 7.58322e-10 1.56565e-15 1.71472e-12 -1.71311e-07 5.67046e-10 4.63164e-15 1.23974e-11 -1.71311e-07 7.05839e-10 3.0927e-15 6.1556e-12
0.214 -3.67046 0.00270256 -0.00777134 1.04754 1.64087e-15 4.54263e-12 -2.18269e-07 1.19178e-09 1.55979e-15 1.23144e-11 -2.18269e-07 1.21462e-09 1.45592e-15 1.22383e-11 -2.18269e-07 9.06468e-10 -3.75827e-16 4.48857e-12 -2.18269e-07 1.07168e-09 1.76979e-16 7.74931e-12
0.215 -3.57898 0.00249696 -0.00882509 1.1724 -1.56956e-15 3.55638e-12 -2.77571e-07 1.03137e-09 -3.53519e-15 1.84826e-11 -2.77571e-07 1.14841e-09 -4.02274e-15 2.14469e-11 -2.77571e-07 8.68062e-10 -4.52241e-15 2.11645e-11 -2.77571e-07 1.07082e-09 -3.4778e-15 1.87246e-11
0.216 -3.47647 0.00230004 -0.0100022 1.30922 1.73911e-15 3.37153e-12 -3.52325e-07 3.25512e-10 3.77065e-15 1.55885e-11 -3.52325e-07 5.08654e-10 4.50864e-15 1.99519e-11 -3.52325e-07 4.57545e-10 7.38244e-15 2.79875e-11 -3.52325e-07 6.1441e-10 4.83319e-15 1.95904e-11
0.217 -3.36454 0.00211228 -0.0113141 1.45872 -2.04906e-15 3.62643e-12 -4.46388e-07 6.22026e-10 -1.794e-15 3.5273e-12 -4.46388e-07 3.31622e-10 -2.32371e-15 6.91996e-12 -4.46388e-07 2.34775e-10 -6.43298e-15 1.99279e-11 -4.46388e-07 2.13214e-10 -3.332e-15 8.6615e-12
0.218 -3.24475 0.00193414 -0.0127729 1.62162 2.34061e-15 4.63769e-12 -5.64533e-07 1.32153e-09 -1.60853e-15 1.29513e-11 -5.64533e-07 1.01327e-09 -1.56324e-15 1.20679e-11 -5.64533e-07 5.49659e-10 1.91337e-15 5.54974e-13 -5.64533e-07 6.18301e-10 -2.2134e-16 8.676e-12
0.219 -3.1186 0.00176588 -0.0143914 1.79857 -2.45254e-15 6.20259e-12 -7.12661e-07 1.3524e-09 4.68434e-15 2.46885e-11 -7.12661e-07 1.09059e-09 5.0515e-15 2.634e-11 -7.12661e-07 5.55578e-10 3.93317e-15 2.14105e-11 -7.12661e-07 6.54529e-10 3.7299e-15 2.20876e-11
0.22 -2.9875 0.00160762 -0.0161827 1.99022 2.28848e-15 7.20923e-12 -8.98044e-07 6.31298e-10 -5.64317e-15 2.47414e-11 -8.98044e-07 4.99122e-10 -6.09103e-15 2.76089e-11 -8.98044e-07 3.45678e-10 -8.01806e-15 3.27461e-11 -8.98044e-07 3.44406e-10 -5.06536e-15 2.32569e-11
0.221 -2.8528 0.00145946 -0.0181607 2.19714 -1.93454e-15 6.96118e-12 -1.12963e-06 5.62987e-10 3.73318e-15 1.17477e-11 -1.12963e-06 6.04147e-10 3.94875e-15 1.42047e-11 -1.12963e-06 8.7334e-10 8.11142e-15 2.71028e-11 -1.12963e-06 7.39289e-10 3.41862e-15 1.07525e-11
0.222 -2.71572 0.00132123 -0.0203396 2.41982 1.67725e-15 5.86861e-12 -1.41843e-06 1.72917e-09 1.36172e-16 9.64546e-12 -1.41843e-06 1.5904e-09 1.9062e-16 8.44293e-12 -1.41843e-06 1.59244e-09 -4.16596e-15 7.2647e-12 -1.41843e-06 1.38024e-09 7.66241e-17 9.56968e-12
0.223 -2.57744 0.00119284 -0.0227341 2.65869 -1.80337e-15 4.96753e-12 -1.7779e-06 2.25476e-09 -3.69545e-15 2.5114e-11 -1.7779e-06 1.99624e-09 -3.76737e-15 2.4335e-11 -1.7779e-06 1.90466e-09 -1.56012e-15 1.62005e-11 -1.7779e-06 1.6081e-09 -2.95042e-15 2.25335e-11
0.224 -2.439 0.00107404 -0.0253589 2.91405 2.30368e-15 5.59769e-12 -2.22454e-06 2.03548e-09 4.58485e-15 2.56056e-11 -2.22454e-06 1.8444e-09 4.40575e-15 2.45778e-11 -2.22454e-06 1.81217e-09 5.79768e-15 2.84557e-11 -2.22454e-06 1.47933e-09 3.04357e-15 1.96589e-11
0.225 -2.30136 0.000964473 -0.0282291 3.18608 -2.71708e-15 7.68925e-12 -2.77848e-06 9.32394e-10 -1.94125e-15 8.61294e-12 -2.77848e-06 1.05281e-09 -1.58636e-15 7.69413e-12 -2.77848e-06 1.13092e-09 -6.26286e-15 2.26319e-11 -2.77848e-06 8.21201e-10 -1.61013e-16 3.69605e-12
0.226 -2.16538 0.000863863 -0.0313596 3.47481 2.26389e-15 8.04643e-12 -3.46424e-06 6.76343e-10 -2.77853e-15 1.88609e-11 -3.46424e-06 7.39369e-10 -2.77435e-15 1.83028e-11 -3.46424e-06 9.07405e-10 3.06732e-15 3.97454e-12 -3.46424e-06 5.80587e-10 -3.53756e-15 2.29263e-11
0.227 -2.03183 0.00077177 -0.0347655 3.78009 -3.29002e-16 3.5275e-12 -4.31165e-06 1.23327e-09 6.4243e-15 3.80918e-11 -4.31165e-06 7.60549e-10 5.37916e-15 3.35166e-11 -4.31165e-06 7.98802e-10 1.37729e-15 1.89083e-11 -4.31165e-06 4.49051e-10 4.83974e-15 3.31422e-11
0.228 -1.90135 0.000687775 -0.0384611 4.10161 -2.91592e-15 7.58423e-12 -5.35691e-06 1.02299e-09 -5.96439e-15 3.55262e-11 -5.35691e-06 9.15489e-10 -3.64551e-15 2.62715e-11 -5.35691e-06 1.35091e-09 -3.88668e-15 2.58346e-11 -5.35691e-06 6.33649e-10 -1.68153e-15 1.96746e-11
0.229 -1.77453 0.000611465 -0.0424604 4.43882 6.30932e-15 1.93087e-11 -6.64383e-06 6.94131e-10 5.01094e-16 7.49127e-12 -6.64383e-06 8.40746e-10 -2.40987e-15 4.1188e-12 -6.64383e-06 1.48404e-09 2.5641e-15 1.22606e-11 -6.64383e-06 4.39444e-10 -5.12077e-15 1.47609e-11
0.23 -1.65185 0.000542301 -0.0467768 4.79094 -8.26876e-15 2.66015e-11 -8.2254e-06 1.91935e-09 7.66937e-15 3.4918e-11 -8.2254e-06 1.8521e-09 9.66819e-15 4.24205e-11 -8.2254e-06 2.22732e-09 1.81882e-15 1.56773e-11 -8.2254e-06 1.09133e-09 1.17566e-14 5.16069e-11
0.231 -1.53369 0.000479858 -0.0514225 5.15693 7.77431e-15 2.52728e-11 -1.01655e-05 2.35857e-09 -1.3842e-14 6.68681e-11 -1.01655e-05 1.89645e-09 -1.33842e-14 6.48549e-11 -1.01655e-05 1.69772e-09 -6.11878e-15 3.89173e-11 -1.01655e-05 7.79861e-10 -1.33713e-14 6.62857e-11
0.232 -1.42039 0.000423677 -0.0564085 5.53547 -4.9928e-15 1.56315e-11 -1.2541e-05 3.39742e-09 1.35287e-14 6.6124e-11 -1.2541e-05 2.76894e-09 1.01461e-14 5.27103e-11 -1.2541e-05 2.1058e-09 6.87217e-15 3.9958e-11 -1.2541e-05 1.47655e-09 7.30434e-15 4.30576e-11
0.233 -1.31218 0.000373229 -0.0617442 5.92495 1.23786e-15 6.66368e-12 -1.54443e-05 2.26533e-09 -5.52249e-15 2.66395e-11 -1.54443e-05 1.76598e-09 -5.26673e-16 7.50307e-12 -1.54443e-05 9.79316e-10 -2.82221e-15 1.37856e-11 -1.54443e-05 5.4122e-10 4.46998e-15 1.27877e-11
0.234 -1.20922 0.000328155 -0.0674373 6.32343 1.50044e-15 1.59177e-11 -1.89861e-05 2.24844e-09 -6.71579e-15 3.65401e-11 -1.89861e-05 2.20243e-09 -1.06079e-14 5.2082e-11 -1.89861e-05 1.65679e-09 -3.93526e-15 2.86931e-11 -1.89861e-05 1.23085e-09 -1.57456e-14 7.07524e-11
0.235 -1.11164 0.0002879 -0.0734933 6.72862 -1.36298e-15 1.88294e-11 -2.32988e-05 7.58624e-10 1.6491e-14 8.73555e-11 -2.32988e-05 8.16412e-10 1.66288e-14 8.87854e-11 -2.32988e-05 5.37956e-10 9.05929e-15 6.00472e-11 -2.32988e-05 2.35292e-11 1.94318e-14 9.78573e-11
0.236 -1.01948 0.000252092 -0.0799152 7.1379 -2.33309e-15 8.83987e-12 -2.85405e-05 1.50609e-09 -1.74186e-14 9.51127e-11 -2.85405e-05 1.97507e-09 -1.30066e-14 7.87747e-11 -2.85405e-05 1.49818e-09 -8.5938e-15 5.90598e-11 -2.85405e-05 1.18894e-09 -1.18297e-14 7.16877e-11
0.237 -0.93274 0.000220363 -0.0867032 7.54827 8.32095e-15 2.1135e-11 -3.48994e-05 1.19579e-09 7.22931e-15 4.65911e-11 -3.48994e-05 7.59801e-10 2.80837e-16 1.96799e-11 -3.48994e-05 1.91793e-10 1.57809e-15 1.90962e-11 -3.48994e-05 4.25774e-10 -4.63621e-15 3.26732e-12
0.238 -0.851379 0.000192243 -0.0938542 7.95637 -1.36945e-14 4.60338e-11 -4.25993e-05 1.91344e-09 1.01543e-14 4.15741e-11 -4.25993e-05 2.32279e-09 1.55178e-14 6.35526e-11 -4.25993e-05 1.64989e-09 8.82315e-15 4.41915e-11 -4.25993e-05 9.39387e-10 2.18297e-14 9.01045e-11
0.239 -0.77531 0.000167453 -0.101362 8.35844 1.54013e-14 5.74512e-11 -5.19054e-05 7.08405e-10 -2.5784e-14 1.24992e-10 -5.19054e-05 4.47069e-10 -2.55958e-14 1.26929e-10 -5.19054e-05 1.40761e-10 -1.65952e-14 9.6466e-11 -5.19054e-05 1.29646e-09 -2.97593e-14 1.43136e-10
0.24 -0.704415 0.000145608 -0.109215 8.75037 -1.19836e-14 4.66368e-11 -6.3132e-05 3.2807e-09 3.01544e-14 1.55699e-10 -6.3132e-05 2.39205e-09 2.32514e-14 1.32487e-10 -6.3132e-05 1.62558e-09 1.62367e-14 1.0489e-10 -6.3132e-05 5.23621e-10 2.22963e-14 1.26004e-10
0.241 -0.638545 0.000126403 -0.117401 9.12766 4.39833e-15 1.60403e-11 -7.66498e-05 1.34158e-09 -1.87071e-14 1.07561e-10 -7.66498e-05 3.39463e-10 -8.01662e-15 6.96624e-11 -7.66498e-05 1.1238e-09 -6.22471e-15 5.65234e-11 -7.66498e-05 1.89564e-09 -1.29924e-15 3.84596e-11
0.242 -0.577528 0.000109597 -0.125898 9.48546 4.43931e-15 2.53035e-11 -9.28958e-05 3.48315e-09 -5.04612e-15 7.22187e-12 -9.28958e-05 3.00296e-09 -1.37367e-14 3.74913e-11 -9.28958e-05 9.29912e-10 -9.76667e-15 3.24728e-11 -9.28958e-05 7.84785e-10 -2.38328e-14 8.21058e-11
0.243 -0.521174 9.48281e-05 -0.134684 9.81858 -1.13356e-14 5.67898e-11 -0.000112384 5.85329e-10 3.06695e-14 1.36319e-10 -0.000112384 5.82026e-10 3.20105e-14 1.41073e-10 -0.000112384 1.6665e-09 2.45477e-14 1.22864e-10 -0.000112384 1.4559e-09 4.0911e-14 1.78892e-10
0.244 -0.469274 8.19628e-05 -0.143729 10.1215 1.403e-14 6.87103e-11 -0.000135717 2.49095e-09 -4.55208e-14 2.18989e-10 -0.000135717 2.92486e-09 -3.80282e-14 1.92059e-10 -0.000135717 1.16752e-09 -3.07809e-14 1.70194e-10 -0.000135717 1.43069e-09 -4.10272e-14 2.02329e-10
0.245 -0.421613 7.0733e-05 -0.152998 10.3884 -1.23114e-14 5.68223e-11 -0.0001636 1.46947e-09 4.09465e-14 2.05914e-10 -0.0001636 5.79162e-10 2.83687e-14 1.61405e-10 -0.0001636 1.96631e-09 2.44844e-14 1.44645e-10 -0.0001636 1.80677e-09 2.30355e-14 1.33763e-10
0.246 -0.377964 6.09317e-05 -0.162451 10.6133 6.79182e-15 2.3691e-11 -0.000196858 1.45235e-09 -1.7328e-14 9.25106e-11 -0.000196858 1.8544e-09 -6.87966e-15 5.7518e-11 -0.000196858 5.34429e-10 -7.36476e-15 4.95861e-11 -0.000196858 6.5246e-10 5.33376e-15 1.1623e-11
0.247 -0.3381 5.24246e-05 -0.172042 10.79 -1.27303e-16 2.76241e-11 -0.000236451 2.0723e-09 -1.49901e-14 7.72152e-11 -0.000236451 1.43983e-09 -1.67758e-14 8.01413e-11 -0.000236451 2.79385e-09 -1.34274e-14 8.06937e-11 -0.000236451 2.65004e-09 -3.07658e-14 1.4385e-10
0.248 -0.301789 4.50178e-05 -0.181719 10.912 -5.99793e-15 6.46125e-11 -0.000283495 1.65755e-09 4.03952e-14 2.15998e-10 -0.000283495 1.94257e-09 3.18171e-14 1.81709e-10 -0.000283495 2.95653e-10 2.86013e-14 1.8091e-10 -0.000283495 5.34782e-10 4.11124e-14 2.21855e-10
0.249 -0.268801 3.85931e-05 -0.191423 10.9728 6.61683e-15 7.25753e-11 -0.000339286 7.2329e-10 -4.60534e-14 2.56595e-10 -0.000339286 7.52509e-10 -3.16438e-14 2.03461e-10 -0.000339286 2.94118e-09 -3.12733e-14 2.05182e-10 -0.000339286 2.88375e-09 -3.16609e-14 1.97919e-10
0.25 -0.23891 3.30443e-05 -0.20109 10.9661 -3.71667e-15 4.2121e-11 -0.000405322 1.97112e-09 2.84922e-14 1.72123e-10 -0.000405322 1.75851e-09 1.64825e-14 1.31493e-10 -0.000405322 3.459e-10 1.99766e-14 1.36083e-10 -0.000405322 4.64267e-10 6.97753e-15 7.91653e-11
0.251 -0.211894 2.82055e-05 -0.210649 10.8853 -7.51891e-15 2.53931e-11 -0.000483334 9.27655e-10 4.60144e-15 1.54e-11 -0.000483334 6.38334e-10 7.25813e-15 1.58549e-11 -0.000483334 2.24192e-09 9.10047e-16 1.60571e-11 -0.000483334 2.28597e-09 2.18113e-14 8.75029e-11
0.252 -0.187539 2.40281e-05 -0.220025 10.7242 1.34122e-14 8.20677e-11 -0.000575316 1.32711e-09 -3.76518e-14 1.94766e-10 -0.000575316 1.98303e-09 -2.95154e-14 1.58382e-10 -0.000575316 1.0842e-09 -2.26994e-14 1.56785e-10 -0.000575316 6.49658e-10 -4.1796e-14 2.26011e-10
0.253 -0.165636 2.04156e-05 -0.229136 10.4768 -2.73831e-14 1.1624e-10 -0.000683558 3.45516e-10 5.42636e-14 3.01561e-10 -0.000683558 1.14064e-09 4.02767e-14 2.46328e-10 -0.000683558 2.26048e-09 3.55581e-14 2.49054e-10 -0.000683558 1.30348e-09 4.34663e-14 2.69928e-10
0.254 -0.145988 1.72905e-05 -0.237894 10.1373 1.73943e-14 1.01846e-10 -0.000810687 1.20371e-09 -4.54835e-14 2.68025e-10 -0.000810687 2.28582e-10 -3.39582e-14 2.26447e-10 -0.000810687 2.4466e-09 -3.2795e-14 2.32132e-10 -0.000810687 1.52921e-09 -2.50696e-14 1.89508e-10
0.255 -0.128404 1.46015e-05 -0.246207 9.70049 -2.92921e-14 5.12267e-11 -0.000959707 1.17245e-09 1.47334e-14 1.04266e-10 -0.000959707 7.02561e-10 1.21831e-14 1.00289e-10 -0.000959707 1.03141e-09 1.4142e-14 1.03938e-10 -0.000959707 6.1262e-10 -6.38839e-15 1.52399e-11
0.256 -0.112706 1.22883e-05 -0.253979 9.16155 -1.63974e-14 4.76256e-11 -0.00113404 4.60494e-09 2.40477e-14 1.19415e-10 -0.00113404 3.18502e-09 1.70466e-14 8.64957e-11 -0.00113404 3.71054e-09 1.4023e-14 9.14286e-11 -0.00113404 3.26206e-09 3.86324e-14 1.90984e-10
0.257 -0.0987253 1.02908e-05 -0.26111 8.51635 -1.13821e-14 1.36564e-10 -0.00133759 9.64189e-10 -5.34818e-14 2.96502e-10 -0.00133759 1.48298e-09 -4.24734e-14 2.50365e-10 -0.00133759 2.53432e-10 -4.08907e-14 2.67086e-10 -0.00133759 1.13652e-09 -5.91373e-14 3.34314e-10
0.258 -0.0863026 8.59356e-06 -0.267496 7.7615 -8.71805e-14 2.02894e-10 -0.00157478 5.22473e-09 6.02819e-14 3.46364e-10 -0.00157478 3.18456e-09 5.27922e-14 3.18168e-10 -0.00157478 5.1748e-09 5.43348e-14 3.44708e-10 -0.00157478 3.89007e-09 5.85674e-14 3.48814e-10
0.259 -0.0752902 7.10377e-06 -0.273031 6.89442 -3.06009e-14 1.80606e-10 -0.00185063 4.15218e-09 -4.05001e-14 2.36531e-10 -0.00185063 6.26701e-09 -4.05418e-14 2.41137e-10 -0.00185063 3.4335e-09 -4.53183e-14 2.70773e-10 -0.00185063 4.71171e-09 -3.36567e-14 2.06299e-10
0.26 -0.0655504 5.84909e-06 -0.277608 5.91348 -1.55439e-13 8.82326e-11 -0.00217078 6.15084e-09 1.9309e-15 2.59872e-11 -0.00217078 3.94117e-09 7.23278e-15 3.98913e-11 -0.00217078 7.05429e-09 1.35892e-14 6.1626e-11 -0.00217078 6.00558e-09 -9.2584e-15 6.10097e-11
0.261 -0.0569561 4.79373e-06 -0.281121 4.81807 -1.82107e-13 1.08875e-10 -0.00254161 5.74075e-09 3.80229e-14 2.40944e-10 -0.00254161 7.97448e-09 3.40885e-14 2.21719e-10 -0.00254161 4.63944e-09 2.91705e-14 2.16057e-10 -0.00254161 5.41369e-09 5.35739e-14 3.27653e-10
0.262 -0.0493895 3.86715e-06 -0.283461 3.6087 -2.69744e-13 2.25807e-10 -0.00297028 1.07874e-08 -6.01244e-14 3.77646e-10 -0.00297028 9.00938e-09 -6.31917e-14 3.90046e-10 -0.00297028 1.13114e-08 -6.3056e-14 4.07386e-10 -0.00297028 1.09035e-08 -7.83206e-14 4.74126e-10
0.263 -0.0427428 3.11286e-06 -0.284524 2.28705 -4.79137e-13 2.3475e-10 -0.00346481 7.05085e-09 5.29703e-14 3.32313e-10 -0.00346481 8.49974e-09 6.23944e-14 3.74924e-10 -0.00346481 7.07049e-09 6.94611e-14 4.16585e-10 -0.00346481 7.36869e-09 6.80715e-14 4.06024e-10
0.264 -0.0369172 2.47025e-06 -0.284208 0.856093 -6.71374e-13 6.45407e-11 -0.00403415 1.47052e-08 -1.85913e-14 1.16796e-10 -0.00403415 1.3073e-08 -2.62104e-14 1.54543e-10 -0.00403415 1.40083e-08 -4.11493e-14 2.1671e-10 -0.00403415 1.34148e-08 -2.13226e-14 1.24328e-10
0.265 -0.0318226 1.92412e-06 -0.282415 0.679893 -9.94181e-13 1.86629e-10 -0.00468829 9.31222e-09 -2.80005e-14 1.85345e-10 -0.00468829 1.13405e-08 -3.29622e-14 1.94611e-10 -0.00468829 1.08192e-08 -1.16727e-14 1.28413e-10 -0.00468829 1.17154e-08 -4.54196e-14 2.76388e-10
0.266 -0.027377 1.48211e-06 -0.279053 2.31526 -1.62531e-12 4.33396e-10 -0.0054383 1.85016e-08 6.41258e-14 4.13305e-10 -0.0054383 1.62543e-08 8.64156e-14 4.96138e-10 -0.0054383 1.60114e-08 6.28624e-14 4.2821e-10 -0.0054383 1.53764e-08 1.00423e-13 5.93374e-10
0.267 -0.0235062 1.09328e-06 -0.274037 4.04298 -2.18452e-12 4.61868e-10 -0.00629646 1.27037e-08 -6.93417e-14 4.44232e-10 -0.00629646 1.53256e-08 -1.01727e-13 5.72505e-10 -0.00629646 1.4957e-08 -8.22704e-14 5.25869e-10 -0.00629646 1.54684e-08 -1.10317e-13 6.44226e-10
0.268 -0.0201432 8.0107e-07 -0.267289 5.85461 -3.48295e-12 3.67461e-10 -0.00727633 1.97927e-08 3.75679e-14 2.38436e-10 -0.00727633 1.69314e-08 6.3028e-14 3.42057e-10 -0.00727633 1.95171e-08 5.43061e-14 3.37618e-10 -0.00727633 1.82716e-08 6.09067e-14 3.56114e-10
0.269 -0.0172277 5.55185e-07 -0.258743 7.74031 -4.90724e-12 4.01992e-11 -0.00839282 1.83072e-08 1.68273e-14 1.18919e-10 -0.00839282 2.06392e-08 1.51979e-14 1.12319e-10 -0.00839282 1.62387e-08 9.6081e-15 7.18444e-11 -0.00839282 1.84262e-08 2.96436e-14 1.6675e-10
0.27 -0.0147056 3.55612e-07 -0.248342 9.68888 -7.20296e-12 2.43204e-10 -0.0096623 1.97305e-08 -6.56711e-14 4.34487e-10 -0.0096623 1.86353e-08 -9.30672e-14 5.47609e-10 -0.0096623 2.22227e-08 -7.53467e-14 4.63303e-10 -0.0096623 2.03939e-08 -1.17228e-13 6.58715e-10
0.271 -0.0125284 2.16442e-07 -0.236041 11.6878 -1.0474e-11 4.67987e-10 -0.0111027 1.98079e-08 8.20572e-14 5.48085e-10 -0.0111027 2.02232e-08 1.26046e-13 7.35403e-10 -0.0111027 1.85004e-08 1.04375e-13 6.46751e-10 -0.0111027 1.91677e-08 1.53639e-13 8.69931e-10
0.272 -0.0106529 9.72201e-08 -0.221811 13.7233 -1.48829e-11 3.41492e-10 -0.0127335 2.43761e-08 -5.36436e-14 3.80027e-10 -0.0127335 2.38155e-08 -8.86979e-14 5.37866e-10 -0.0127335 2.42045e-08 -7.4469e-14 4.90934e-10 -0.0127335 2.42393e-08 -1.10989e-13 6.51191e-10
0.273 -0.00904068 7.05208e-09 -0.205634 15.7804 -2.12907e-11 9.36714e-11 -0.0145759 1.67519e-08 -1.08229e-14 2.63606e-11 -0.0145759 1.71429e-08 -9.11983e-15 2.11901e-11 -0.0145759 1.73635e-08 -6.5731e-15 4.65881e-11 -0.0145759 1.73332e-08 -8.07568e-16 6.54441e-11
0.274 -0.00765776 5.36224e-08 -0.187511 17.8431 -3.02123e-11 5.21346e-10 -0.0166529 2.41704e-08 8.26181e-14 4.65384e-10 -0.0166529 2.43026e-08 1.21475e-13 6.10399e-10 -0.0166529 2.38586e-08 1.00577e-13 4.9926e-10 -0.0166529 2.36932e-08 1.31843e-13 6.54426e-10
0.275 -0.00647395 1.10752e-07 -0.167456 19.8945 -4.22054e-11 7.82743e-10 -0.0189893 1.75827e-08 -1.24328e-13 7.32831e-10 -0.0189893 1.77984e-08 -1.86902e-13 9.8479e-10 -0.0189893 1.71093e-08 -1.56343e-13 8.33857e-10 -0.0189893 1.77382e-08 -2.13309e-13 1.10705e-09
0.276 -0.0054627 1.33995e-07 -0.145503 21.9168 -5.94003e-11 9.43445e-10 -0.0216116 1.95424e-08 1.09676e-13 6.58266e-10 -0.0216116 1.80417e-08 1.63304e-13 8.87467e-10 -0.0216116 2.03152e-08 1.38743e-13 7.66824e-10 -0.0216116 1.90475e-08 1.95547e-13 1.04055e-09
0.277 -0.00460063 1.40891e-07 -0.121702 23.8918 -8.21522e-11 3.89089e-10 -0.0245483 1.37205e-08 -3.97269e-14 2.49457e-10 -0.0245483 1.54265e-08 -5.43729e-14 3.32529e-10 -0.0245483 1.2821e-08 -5.07709e-14 3.07169e-10 -0.0245483 1.42413e-08 -7.83618e-14 4.51341e-10
0.278 -0.00386724 1.45094e-07 -0.0961228 25.8007 -1.13661e-10 2.03841e-10 -0.0278297 1.18771e-08 -5.63082e-14 3.28757e-10 -0.0278297 1.18823e-08 -9.08244e-14 4.38426e-10 -0.0278297 1.30456e-08 -6.66821e-14 3.45895e-10 -0.0278297 1.23573e-08 -8.6741e-14 4.14901e-10
0.279 -0.00324461 1.382e-07 -0.0688515 27.6245 -1.56205e-10 7.91812e-10 -0.0314881 1.03224e-08 1.34107e-13 7.94857e-10 -0.0314881 8.51436e-09 2.01867e-13 1.0466e-09 -0.0314881 8.31143e-09 1.54846e-13 8.52874e-10 -0.0314881 8.51223e-09 2.2031e-13 1.12675e-09
0.28 -0.00271707 1.29342e-07 -0.0399941 29.3442 -2.13199e-10 7.03677e-10 -0.0355574 1.37904e-09 -1.52847e-13 9.14369e-10 -0.0355574 3.09796e-09 -2.20147e-13 1.18065e-09 -0.0355574 2.80666e-09 -1.65059e-13 9.50477e-10 -0.0355574 2.56013e-09 -2.5144e-13 1.32541e-09
0.281 -0.00227101 1.24251e-07 -0.00967409 30.9411 -2.90035e-10 5.72283e-10 -0.0400733 2.50473e-09 9.53312e-14 5.80444e-10 -0.0400733 5.56367e-09 1.29816e-13 7.30141e-10 -0.0400733 3.93996e-09 8.51478e-14 5.44649e-10 -0.0400733 4.02241e-09 1.5554e-13 8.58222e-10
0.282 -0.00189461 1.10779e-07 0.021967 32.3967 -3.92318e-10 4.77727e-10 -0.0450732 8.9325e-09 1.69969e-14 1.03262e-10 -0.0450732 6.22405e-09 2.71622e-14 1.34156e-10 -0.0450732 9.34295e-09 4.77928e-14 1.94765e-10 -0.0450732 7.93682e-09 2.42842e-14 1.12664e-10
0.283 -0.00157763 9.13164e-08 0.0547709 33.6935 -5.27963e-10 7.07614e-10 -0.0505958 2.03637e-08 -1.28692e-13 7.62051e-10 -0.0505958 2.2542e-08 -1.68302e-13 9.16554e-10 -0.0505958 1.94043e-08 -1.62658e-13 8.6747e-10 -0.0505958 2.15932e-08 -1.94017e-13 1.00488e-09
0.284 -0.00131122 6.88472e-08 0.088563 34.8146 -7.08187e-10 1.39872e-09 -0.0566814 2.516e-08 1.79238e-13 1.08183e-09 -0.0566814 2.34543e-08 2.16901e-13 1.24952e-09 -0.0566814 2.42521e-08 1.94458e-13 1.11728e-09 -0.0566814 2.33034e-08 2.61105e-13 1.42012e-09
0.285 -0.00108777 5.05587e-08 0.123154 35.7444 -9.44678e-10 8.7031e-10 -0.063371 3.51021e-08 -1.37201e-13 8.65626e-10 -0.063371 3.75443e-08 -1.45671e-13 9.4054e-10 -0.063371 3.80809e-08 -1.21511e-13 7.93874e-10 -0.063371 3.72437e-08 -1.86405e-13 1.10556e-09
0.286 -0.000900707 5.46693e-08 0.15834 36.4687 -1.2563e-09 8.26257e-10 -0.0707066 4.96098e-08 1.62959e-14 1.92083e-10 -0.0707066 4.56956e-08 -1.13418e-14 1.35327e-10 -0.0707066 4.6776e-08 -2.5033e-14 3.79152e-11 -0.0707066 4.73097e-08 2.50495e-15 1.98345e-10
0.287 -0.000744428 2.5124e-08 0.193906 36.9746 -1.66356e-09 5.67571e-10 -0.0787307 5.2903e-08 1.30821e-13 6.48218e-10 -0.0787307 5.69378e-08 1.78218e-13 7.89387e-10 -0.0787307 5.37396e-08 1.78185e-13 8.05897e-10 -0.0787307 5.51033e-08 2.03457e-13 8.79569e-10
0.288 -0.000614122 1.5391e-08 0.229627 37.2512 -2.19506e-09 7.56284e-10 -0.0874856 6.99308e-08 -2.34224e-13 1.24046e-09 -0.0874856 6.65114e-08 -2.73118e-13 1.37302e-09 -0.0874856 7.13654e-08 -2.65597e-13 1.32514e-09 -0.0874856 6.82048e-08 -3.29484e-13 1.59087e-09
0.289 -0.000505687 4.84681e-09 0.265268 37.2897 -2.88689e-09 1.24639e-09 -0.0970136 7.57505e-08 2.39572e-13 1.27697e-09 -0.0970136 7.99268e-08 2.4922e-13 1.32173e-09 -0.0970136 7.32606e-08 2.44397e-13 1.25578e-09 -0.0970136 7.73968e-08 3.0964e-13 1.56225e-09
0.29 -0.000415628 1.02701e-08 0.300588 37.083 -3.78396e-09 4.69249e-10 -0.107356 9.36617e-08 -1.39483e-13 7.19306e-10 -0.107356 8.77761e-08 -1.21981e-13 6.75846e-10 -0.107356 9.56414e-08 -1.25035e-13 6.3096e-10 -0.107356 9.11641e-08 -1.52592e-13 8.03729e-10
0.291 -0.000340979 1.52191e-08 0.335344 36.6266 -4.94486e-09 4.72702e-10 -0.118552 9.56038e-08 -2.06973e-14 1.84243e-10 -0.118552 1.01197e-07 -4.16377e-14 2.34769e-10 -0.118552 9.5097e-08 -3.61928e-14 2.5501e-10 -0.118552 9.80762e-08 -6.38203e-14 3.09403e-10
0.292 -0.000279223 1.98797e-08 0.369288 35.9182 -6.44374e-09 1.70246e-09 -0.13064 1.09038e-07 1.69342e-13 9.7653e-10 -0.13064 1.05303e-07 1.67358e-13 9.48519e-10 -0.13064 1.08162e-07 1.71578e-13 9.88033e-10 -0.13064 1.07969e-07 2.40488e-13 1.23082e-09
0.293 -0.000228233 2.26856e-08 0.402175 34.9581 -8.3728e-09 1.20481e-09 -0.143655 1.17898e-07 -2.43366e-13 1.34412e-09 -0.143655 1.21015e-07 -2.11914e-13 1.22019e-09 -0.143655 1.19266e-07 -2.32009e-13 1.29843e-09 -0.143655 1.1816e-07 -3.06406e-13 1.59284e-09
0.294 -0.000186215 1.96742e-08 0.433762 33.7489 -1.08525e-08 1.40356e-09 -0.157629 1.25014e-07 2.10287e-13 1.11003e-09 -0.157629 1.20673e-07 1.70589e-13 9.74199e-10 -0.157629 1.23872e-07 1.96725e-13 1.05624e-09 -0.157629 1.23905e-07 2.40989e-13 1.25093e-09
0.295 -0.000151658 3.37051e-08 0.463812 32.296 -1.40306e-08 4.73078e-10 -0.172589 1.23591e-07 -8.05157e-14 3.54721e-10 -0.172589 1.29941e-07 -6.87862e-14 3.38106e-10 -0.172589 1.25689e-07 -7.73693e-14 3.37966e-10 -0.172589 1.26336e-07 -7.76575e-14 3.59628e-10
0.296 -0.000123293 3.09113e-08 0.492095 30.607 -1.8097e-08 6.43539e-10 -0.188557 1.36191e-07 -8.94653e-14 6.07336e-10 -0.188557 1.29112e-07 -4.69187e-14 4.33004e-10 -0.188557 1.33943e-07 -7.83274e-14 5.75008e-10 -0.188557 1.33446e-07 -1.05351e-13 6.9638e-10
0.297 -0.000100055 3.61779e-08 0.518393 28.6923 -2.32894e-08 1.49998e-09 -0.20555 1.27209e-07 2.18103e-13 1.28147e-09 -0.20555 1.33039e-07 1.26424e-13 9.39438e-10 -0.20555 1.25779e-07 2.01132e-13 1.23897e-09 -0.20555 1.28088e-07 2.19112e-13 1.3564e-09
0.298 -8.10579e-05 3.62463e-08 0.542501 26.5644 -2.99054e-08 1.00985e-09 -0.223577 1.27836e-07 -2.41314e-13 1.34286e-09 -0.223577 1.23586e-07 -1.40759e-13 9.98964e-10 -0.223577 1.34089e-07 -2.33784e-13 1.34911e-09 -0.223577 1.28436e-07 -2.12177e-13 1.3326e-09
0.299 -6.55581e-05 2.85789e-08 0.564228 24.2384 -3.83213e-08 7.64064e-10 -0.242639 1.20902e-07 1.44708e-13 7.51638e-10 -0.242639 1.23746e-07 8.99108e-14 6.1509e-10 -0.242639 1.14081e-07 1.55972e-13 8.36198e-10 -0.242639 1.20017e-07 9.31272e-14 6.60142e-10
0.3 -5.2939e-05 2.32394e-08 0.5834 21.7312 -4.90047e-08 2.97563e-10 -0.262731 1.10821e-07 3.35222e-14 2.43318e-10 -0.262731 1.08e-07 9.08571e-15 5.97428e-11 -0.262731 1.13319e-07 1.04824e-14 1.23493e-10 -0.262731 1.12337e-07 8.43787e-14 3.5804e-10
0.301 -4.26883e-05 2.43014e-08 0.599864 19.0618 -6.25426e-08 1.08143e-09 -0.283834 9.25156e-08 -2.17374e-13 1.20146e-09 -0.283834 9.7721e-08 -1.27382e-13 7.8297e-10 -0.283834 9.49427e-08 -2.0309e-13 1.14262e-09 -0.283834 9.04749e-08 -2.45792e-13 1.2905e-09
0.302 -3.43816e-05 2.63997e-08 0.613485 16.2512 -7.96664e-08 1.06123e-09 -0.30592 8.19308e-08 3.19069e-13 1.65738e-09 -0.30592 7.51552e-08 2.20193e-13 1.25068e-09 -0.30592 7.77426e-08 3.32421e-13 1.73726e-09 -0.30592 8.32429e-08 3.17332e-13 1.70061e-09
0.303 -2.76685e-05 2.7889e-08 0.624153 13.3216 -1.01286e-07 1.12194e-09 -0.32895 5.24104e-08 -2.82516e-13 1.34185e-09 -0.32895 5.80829e-08 -2.42033e-13 1.2107e-09 -0.32895 5.59531e-08 -3.26555e-13 1.5601e-09 -0.32895 5.2403e-08 -2.59821e-13 1.3538e-09
0.304 -2.22607e-05 3.41597e-08 0.631781 10.2966 -1.28532e-07 1.61195e-09 -0.352872 2.85438e-08 1.22583e-13 4.01448e-10 -0.352872 2.45628e-08 1.79356e-13 6.74881e-10 -0.352872 2.67795e-08 1.81431e-13 6.77212e-10 -0.352872 2.7845e-08 9.93128e-14 4.19817e-10
0.305 -1.79214e-05 1.36214e-08 0.636306 7.20096 -1.62808e-07 1.48648e-09 -0.377619 9.34863e-10 8.15251e-14 6.90948e-10 -0.377619 4.23713e-09 -5.9475e-14 1.31946e-10 -0.377619 1.8704e-09 3.54854e-14 4.84264e-10 -0.377619 1.88508e-09 8.69589e-14 6.34464e-10
0.306 -1.44573e-05 1.58773e-08 0.637691 4.06002 -2.05848e-07 4.08012e-09 -0.40311 3.44114e-08 -2.36498e-13 1.40517e-09 -0.40311 3.96094e-08 -7.30255e-14 7.51059e-10 -0.40311 3.04801e-08 -2.28978e-13 1.38119e-09 -0.40311 3.52659e-08 -2.22068e-13 1.32979e-09
0.307 -1.1711e-05 1.76052e-08 0.635924 0.899645 -2.598e-07 1.92303e-09 -0.42925 7.17723e-08 2.80118e-13 1.47049e-09 -0.42925 6.85515e-08 1.746e-13 1.08306e-09 -0.42925 7.65492e-08 3.18622e-13 1.66927e-09 -0.42925 7.39593e-08 2.63327e-13 1.44898e-09
0.308 -9.55585e-06 1.18032e-08 0.63102 2.25416 -3.27303e-07 4.02673e-09 -0.455926 1.14666e-07 -1.98344e-13 8.80239e-10 -0.455926 1.15437e-07 -2.05369e-13 9.74275e-10 -0.455926 1.10536e-07 -2.63724e-13 1.2108e-09 -0.455926 1.09834e-07 -2.03577e-13 9.80325e-10
0.309 -7.89021e-06 2.15444e-08 0.62302 5.37552 -4.11613e-07 3.99795e-09 -0.48301 1.51858e-07 3.0134e-14 1.21859e-10 -0.48301 1.50471e-07 1.45676e-13 4.36924e-10 -0.48301 1.54696e-07 8.74754e-14 2.02613e-10 -0.48301 1.56207e-07 7.23106e-14 1.61278e-10
0.31 -6.63407e-06 1.67123e-08 0.611988 8.43903 -5.16722e-07 4.63887e-09 -0.510357 1.92732e-07 1.41091e-13 1.01422e-09 -0.510357 1.96309e-07 -2.30608e-14 3.23926e-10 -0.510357 1.91387e-07 1.18033e-13 9.13998e-10 -0.510357 1.90095e-07 6.29379e-14 7.31859e-10
0.311 -5.72562e-06 1.87729e-08 0.598016 11.42 -6.47524e-07 6.04075e-09 -0.537804 2.43771e-07 -2.30292e-13 1.39197e-09 -0.537804 2.39153e-07 -9.73167e-14 8.55353e-10 -0.537804 2.41911e-07 -2.42732e-13 1.48661e-09 -0.537804 2.45464e-07 -1.30762e-13 1.09797e-09
0.312 -5.11868e-06 1.84503e-08 0.581216 14.2947 -8.10005e-07 6.92735e-09 -0.565171 2.76459e-07 2.00456e-13 1.11106e-09 -0.565171 2.81242e-07 1.55762e-13 9.64083e-10 -0.565171 2.8108e-07 2.28586e-13 1.3098e-09 -0.565171 2.74118e-07 1.0457e-13 8.69807e-10
0.313 -4.78079e-06 1.99248e-09 0.561726 17.0408 -1.01147e-06 6.74918e-09 -0.592262 3.2368e-07 -7.44083e-14 3.61107e-10 -0.592262 3.19666e-07 -1.27348e-13 6.34821e-10 -0.592262 3.2149e-07 -9.39156e-14 5.2958e-10 -0.592262 3.26929e-07 -1.23717e-14 2.38354e-10
0.314 -4.69164e-06 2.29198e-08 0.539701 19.6374 -1.26082e-06 1.07139e-08 -0.618863 3.60799e-07 -9.56129e-14 5.61513e-10 -0.618863 3.61409e-07 1.57979e-14 4.61499e-11 -0.618863 3.56933e-07 -9.65786e-14 5.16718e-10 -0.618863 3.56709e-07 -9.97048e-14 5.12871e-10
0.315 -4.84216e-06 1.0718e-08 0.515316 22.0653 -1.56888e-06 8.15672e-09 -0.644744 3.86787e-07 2.38648e-13 1.29767e-09 -0.644744 3.89747e-07 1.33951e-13 7.97084e-10 -0.644744 3.93335e-07 2.48876e-13 1.37495e-09 -0.644744 3.90944e-07 1.78221e-13 1.07301e-09
0.316 -5.23384e-06 2.05263e-08 0.488766 24.3073 -1.94876e-06 1.29611e-08 -0.669662 4.22363e-07 -2.91348e-13 1.50326e-09 -0.669662 4.19148e-07 -2.45976e-13 1.2736e-09 -0.669662 4.18418e-07 -2.8133e-13 1.57483e-09 -0.669662 4.19018e-07 -1.80185e-13 1.13882e-09
0.317 -5.87858e-06 2.47826e-08 0.460256 26.3482 -2.41636e-06 1.11157e-08 -0.693357 4.40246e-07 2.15445e-13 1.03585e-09 -0.693357 4.40103e-07 2.38836e-13 1.11756e-09 -0.693357 4.41372e-07 1.62215e-13 9.58165e-10 -0.693357 4.43025e-07 8.39593e-14 6.0441e-10
0.318 -6.79883e-06 1.46233e-08 0.430008 28.1753 -2.99087e-06 1.29749e-08 -0.715558 4.49564e-07 -7.06062e-14 1.86468e-10 -0.715558 4.50605e-07 -1.33361e-13 4.29122e-10 -0.715558 4.48303e-07 1.58333e-14 9.47012e-11 -0.715558 4.45411e-07 3.93624e-14 2.2711e-10
0.319 -8.02812e-06 1.97531e-08 0.398251 29.7779 -3.69546e-06 1.47981e-08 -0.735982 4.57539e-07 -8.37541e-14 6.21467e-10 -0.735982 4.59944e-07 -1.63531e-14 3.68519e-10 -0.735982 4.58909e-07 -1.61871e-13 8.88585e-10 -0.735982 4.6374e-07 -1.3006e-13 7.95418e-10
0.32 -9.61198e-06 2.27399e-08 0.365223 31.1479 -4.55797e-06 1.43987e-08 -0.754339 4.50176e-07 1.41169e-13 9.94279e-10 -0.754339 4.47081e-07 8.2489e-14 7.78253e-10 -0.754339 4.49633e-07 1.68453e-13 1.14159e-09 -0.754339 4.45644e-07 1.00877e-13 8.62661e-10
0.321 -1.16092e-05 1.69885e-08 0.331167 32.2798 -5.61185e-06 1.49638e-08 -0.77033 4.37416e-07 -1.66002e-13 9.16271e-10 -0.77033 4.36433e-07 -1.08386e-13 7.1897e-10 -0.77033 4.37558e-07 -1.27933e-13 8.68186e-10 -0.77033 4.37496e-07 -4.90551e-14 4.95662e-10
0.322 -1.40934e-05 2.77737e-08 0.29633 33.1702 -6.89718e-06 1.74198e-08 -0.783652 4.01234e-07 5.16542e-14 4.73684e-10 -0.783652 4.04107e-07 -1.92556e-14 2.49447e-10 -0.783652 4.01352e-07 -3.24631e-14 2.4919e-10 -0.783652 4.01387e-07 -1.05734e-13 1.45954e-10
0.323 -1.71554e-05 2.00745e-08 0.260957 33.8185 -8.46191e-06 1.39705e-08 -0.794001 3.67745e-07 -5.14922e-14 1.22178e-10 -0.794001 3.66927e-07 3.87966e-14 4.10151e-10 -0.794001 3.65598e-07 3.69071e-14 4.0919e-10 -0.794001 3.70357e-07 1.01896e-13 7.19049e-10
0.324 -2.09054e-05 1.95091e-08 0.225294 34.2263 -1.03632e-05 1.80405e-08 -0.801075 3.16307e-07 -1.17878e-13 4.53751e-10 -0.801075 3.14081e-07 -2.09934e-13 7.75202e-10 -0.801075 3.18346e-07 -1.66363e-13 6.8969e-10 -0.801075 3.12788e-07 -2.25646e-13 9.11989e-10
0.325 -2.54764e-05 2.33252e-08 0.18958 34.3975 -1.26692e-05 1.32306e-08 -0.804576 2.54562e-07 -1.17528e-13 4.23077e-10 -0.804576 2.57442e-07 -6.81115e-14 5.85625e-10 -0.804576 2.54079e-07 -1.29358e-13 4.91278e-10 -0.804576 2.55088e-07 -8.92538e-14 5.49138e-10
0.326 -3.10279e-05 1.97248e-08 0.154048 34.3382 -1.54607e-05 1.45497e-08 -0.804213 1.7659e-07 -1.76247e-13 2.44001e-10 -0.804213 1.73456e-07 -1.40853e-13 1.87658e-10 -0.804213 1.76589e-07 -1.23044e-13 1.91147e-10 -0.804213 1.79035e-07 -1.10655e-13 1.80446e-10
0.327 -3.77495e-05 1.13696e-08 0.118922 34.0567 -1.88338e-05 1.16465e-08 -0.799709 9.8199e-08 -3.69622e-13 1.20779e-10 -0.799709 1.02146e-07 -4.86591e-13 4.80745e-10 -0.799709 9.67035e-08 -4.21238e-13 1.18543e-10 -0.799709 9.50779e-08 -5.08828e-13 6.35083e-10
0.328 -4.58668e-05 1.91068e-08 0.084418 33.563 -2.2902e-05 8.98207e-09 -0.7908 4.58385e-09 -4.74161e-13 7.66683e-11 -0.7908 1.70808e-09 -3.33167e-13 6.5148e-10 -0.7908 8.68187e-09 -4.59419e-13 1.96493e-10 -0.7908 5.98017e-09 -3.18027e-13 8.68307e-10
0.329 -5.56465e-05 3.6506e-09 0.050736 32.8688 -2.77992e-05 6.40685e-09 -0.777242 9.52555e-08 -8.40257e-13 2.54148e-10 -0.777242 9.36456e-08 -9.2966e-13 6.67918e-10 -0.777242 9.91131e-08 -8.03097e-13 3.87361e-10 -0.777242 9.46395e-08 -9.36068e-13 8.66586e-10
0.33 -6.74034e-05 5.04758e-09 0.0180641 31.9874 -3.36833e-05 2.3868e-09 -0.758815 1.98095e-07 -1.14973e-12 4.95091e-10 -0.758815 2.00229e-07 -1.16389e-12 5.02814e-10 -0.758815 1.97312e-07 -1.24229e-12 5.09334e-10 -0.758815 2.01312e-07 -1.18551e-12 5.10762e-10
0.331 -8.1508e-05 7.88626e-09 -0.0134249 30.9335 -4.07399e-05 4.34967e-09 -0.735324 3.07439e-07 -1.95061e-12 5.95242e-10 -0.735324 3.04707e-07 -1.82641e-12 1.05414e-10 -0.735324 3.09295e-07 -1.80813e-12 3.59121e-10 -0.735324 3.04944e-07 -1.75383e-12 2.55316e-10
0.332 -9.83947e-05 1.50965e-08 -0.0435746 29.7228 -4.91866e-05 7.12759e-09 -0.706606 4.18585e-07 -2.73851e-12 5.46147e-10 -0.706606 4.17998e-07 -2.92198e-12 3.38097e-10 -0.706606 4.13746e-07 -2.90977e-12 1.42914e-11 -0.706606 4.16224e-07 -3.04669e-12 9.74834e-10
0.333 -0.000118572 1.43881e-08 -0.072246 28.3717 -5.92781e-05 1.73865e-08 -0.67253 5.17933e-07 -4.31687e-12 3.75891e-10 -0.67253 5.22482e-07 -4.17565e-12 5.31561e-10 -0.67253 5.23552e-07 -4.14921e-12 3.86301e-10 -0.67253 5.25122e-07 -4.0314e-12 1.24213e-09
0.334 -0.000142636 3.76551e-08 -0.0993173 26.8975 -7.13117e-05 2.1771e-08 -0.633005 6.30908e-07 -6.33249e-12 1.9971e-10 -0.633005 6.29418e-07 -6.32918e-12 4.85806e-10 -0.633005 6.26239e-07 -6.46383e-12 8.50445e-10 -0.633005 6.255e-07 -6.42933e-12 9.44262e-10
0.335 -0.000171277 4.60688e-08 -0.124685 25.3179 -8.56337e-05 3.22394e-08 -0.587979 7.23813e-07 -9.29808e-12 6.23165e-10 -0.587979 7.18702e-07 -9.48165e-12 3.23058e-10 -0.587979 7.2641e-07 -9.23896e-12 1.16782e-09 -0.587979 7.25059e-07 -9.50233e-12 2.78759e-10
0.336 -0.000205301 5.55401e-08 -0.148265 23.6505 -0.000102647 4.0748e-08 -0.537443 8.08457e-07 -1.39238e-11 7.90547e-10 -0.537443 8.14841e-07 -1.36087e-11 2.99015e-10 -0.537443 8.07592e-07 -1.38696e-11 8.56315e-10 -0.537443 8.07461e-07 -1.34207e-11 1.07551e-09
0.337 -0.000245642 7.96483e-08 -0.169991 21.9134 -0.000122818 5.08206e-08 -0.481437 8.81818e-07 -2.00096e-11 4.74987e-10 -0.481437 8.8048e-07 -2.03637e-11 8.43541e-10 -0.481437 8.83941e-07 -2.0196e-11 2.60348e-10 -0.481437 8.85523e-07 -2.06851e-11 2.19536e-09
0.338 -0.000293379 7.96814e-08 -0.189812 20.124 -0.000146687 6.23707e-08 -0.420046 9.43161e-07 -2.92038e-11 1.86304e-10 -0.420046 9.40298e-07 -2.89045e-11 1.23432e-09 -0.420046 9.38175e-07 -2.89245e-11 1.1818e-09 -0.420046 9.39952e-07 -2.85693e-11 2.50724e-09
0.339 -0.00034976 1.06042e-07 -0.2077 18.2996 -0.000174878 7.23627e-08 -0.353408 9.88488e-07 -4.18922e-11 3.35644e-10 -0.353408 9.91985e-07 -4.20655e-11 1.09527e-09 -0.353408 9.94787e-07 -4.21737e-11 1.52985e-09 -0.353408 9.87795e-07 -4.22675e-11 1.64513e-09
0.34 -0.000416221 1.29488e-07 -0.223641 16.4568 -0.000208109 8.51846e-08 -0.281709 1.00336e-06 -5.98975e-11 4.32418e-10 -0.281709 1.00056e-06 -5.98702e-11 6.0669e-10 -0.281709 9.97804e-07 -5.97076e-11 1.26186e-09 -0.281709 1.00437e-06 -5.98943e-11 1.10752e-10
0.341 -0.00049441 1.22778e-07 -0.237636 14.6116 -0.000247204 9.5903e-08 -0.20519 1.01021e-06 -8.49996e-11 3.86151e-10 -0.20519 1.01209e-06 -8.49307e-11 1.68127e-10 -0.20519 1.01332e-06 -8.5046e-11 5.7041e-10 -0.20519 1.012e-06 -8.46963e-11 1.27853e-09
0.342 -0.00058622 1.55846e-07 -0.249704 12.779 -0.000293109 1.07593e-07 -0.124142 9.92695e-07 -1.1993e-10 1.15576e-10 -0.124142 9.90813e-07 -1.20014e-10 5.90894e-10 -0.124142 9.92236e-07 -1.20013e-10 6.73385e-10 -0.124142 9.90485e-07 -1.20321e-10 2.13462e-09
0.343 -0.00069381 1.66118e-07 -0.259878 10.9731 -0.000346904 1.18241e-07 -0.0389086 9.4541e-07 -1.6777e-10 8.6924e-10 -0.0389086 9.46713e-07 -1.67717e-10 1.37169e-09 -0.0389086 9.47007e-07 -1.6765e-10 1.84825e-09 -0.0389086 9.48145e-07 -1.67551e-10 2.17359e-09
0.344 -0.000819645 1.80051e-07 -0.268203 9.20682 -0.000409822 1.28219e-07 0.0501173 8.77603e-07 -2.34222e-10 1.42544e-09 0.0501173 8.76743e-07 -2.34248e-10 1.8913e-09 0.0501173 8.74009e-07 -2.34234e-10 2.1001e-09 0.0501173 8.73191e-07 -2.34098e-10 1.15256e-09
0.345 -0.00096653 2.02452e-07 -0.274737 7.49201 -0.000483265 1.36051e-07 0.142494 7.92881e-07 -3.23699e-10 1.24387e-09 0.142494 7.94424e-07 -3.23682e-10 1.59045e-09 0.142494 7.94706e-07 -3.23904e-10 9.90314e-10 0.142494 7.95983e-07 -3.24152e-10 6.67331e-10
0.346 -0.00113765 1.99764e-07 -0.279548 5.83924 -0.000568822 1.43895e-07 0.237733 6.77993e-07 -4.46116e-10 4.79711e-10 0.237733 6.79496e-07 -4.46136e-10 6.09442e-10 0.237733 6.77936e-07 -4.45708e-10 8.52051e-10 0.237733 6.7871e-07 -4.45559e-10 2.15231e-09
0.347 -0.00133659 2.05953e-07 -0.282715 4.25783 -0.000668296 1.45811e-07 0.335304 5.55843e-07 -6.10955e-10 6.7337e-10 0.335304 5.53331e-07 -6.10911e-10 7.89858e-10 0.335304 5.56495e-07 -6.11422e-10 2.46939e-09 0.335304 5.53496e-07 -6.11274e-10 2.51121e-09
0.348 -0.00156743 2.13617e-07 -0.284325 2.75579 -0.000783717 1.50974e-07 0.434638 4.00919e-07 -8.31709e-10 1.85487e-09 0.434638 3.98506e-07 -8.31797e-10 2.00244e-09 0.434638 3.99466e-07 -8.31375e-10 3.36059e-09 0.434638 4.01287e-07 -8.31889e-10 1.67097e-09
0.349 -0.00183475 1.94384e-07 -0.284468 1.33985 -0.000917375 1.44211e-07 0.535129 2.39051e-07 -1.12841e-09 2.42726e-09 0.535129 2.43328e-07 -1.12828e-09 2.54132e-09 0.535129 2.39926e-07 -1.12846e-09 2.96827e-09 0.535129 2.40487e-07 -1.12771e-09 2.48855e-10
0.35 -0.00214368 2.16962e-07 -0.283245 0.0154201 -0.00107184 1.43938e-07 0.636142 5.89693e-08 -1.52125e-09 1.57114e-09 0.636142 5.71004e-08 -1.5214e-09 1.60548e-09 0.636142 5.98115e-08 -1.52153e-09 8.68067e-10 0.636142 5.93382e-08 -1.52222e-09 2.15898e-09
0.351 -0.00249997 1.76915e-07 -0.280758 1.21331 -0.00124998 1.29337e-07 0.737018 1.17501e-07 -2.04344e-09 2.8318e-10 0.737018 1.18412e-07 -2.04324e-09 5.91884e-10 0.737018 1.18613e-07 -2.04294e-09 2.1453e-09 0.737018 1.19972e-07 -2.04257e-09 3.6435e-09
0.352 -0.00291005 1.64804e-07 -0.277112 2.3434 -0.00145502 1.17716e-07 0.837079 3.09946e-07 -2.73251e-09 1.79453e-09 0.837079 3.08112e-07 -2.73278e-09 2.63883e-09 0.837079 3.09509e-07 -2.73303e-09 3.86601e-09 0.837079 3.10808e-07 -2.73296e-09 3.4077e-09
0.353 -0.00338108 1.43854e-07 -0.272413 3.37304 -0.00169054 9.64981e-08 0.935633 4.98368e-07 -3.63801e-09 2.10568e-09 0.935633 4.98145e-07 -3.63769e-09 3.34774e-09 0.935633 4.98551e-07 -3.63767e-09 3.44331e-09 0.935633 4.948e-07 -3.63808e-09 1.37848e-09
0.354 -0.003921 9.36498e-08 -0.26677 4.30154 -0.0019605 7.22711e-08 1.03198 6.83207e-07 -4.82622e-09 1.45009e-09 1.03198 6.8402e-07 -4.82653e-09 2.6789e-09 1.03198 6.84571e-07 -4.82632e-09 1.70206e-09 1.03198 6.83395e-07 -4.82582e-09 8.75557e-10
0.355 -0.0045386 6.26296e-08 -0.26029 5.12923 -0.0022693 4.04676e-08 1.12544 8.5096e-07 -6.37784e-09 2.80415e-10 1.12544 8.51777e-07 -6.37762e-09 9.32466e-10 1.12544 8.47721e-07 -6.37791e-09 5.94285e-10 1.12544 8.52982e-07 -6.3782e-09 2.23697e-09
0.356 -0.0052436 1.02086e-08 -0.253078 5.85737 -0.0026218 6.28781e-09 1.2153 1.02591e-06 -8.3987e-09 1.65811e-09 1.2153 1.02541e-06 -8.3988e-09 1.30759e-09 1.2153 1.02948e-06 -8.3986e-09 2.55888e-09 1.2153 1.02493e-06 -8.39869e-09 2.3925e-09
0.357 -0.00604667 6.53299e-08 -0.245237 6.48808 -0.00302334 3.90977e-08 1.30091 1.16728e-06 -1.1025e-08 2.89438e-09 1.30091 1.1663e-06 -1.10251e-08 3.18019e-09 1.30091 1.16498e-06 -1.1025e-08 3.54949e-09 1.30091 1.16711e-06 -1.10246e-08 1.62592e-09
0.358 -0.00695954 1.05978e-07 -0.236868 7.02424 -0.00347977 8.15067e-08 1.3816 1.28737e-06 -1.44246e-08 2.68361e-09 1.3816 1.28758e-06 -1.44245e-08 3.43603e-09 1.3816 1.28602e-06 -1.44248e-08 2.55329e-09 1.3816 1.28884e-06 -1.44253e-08 2.54814e-10
0.359 -0.00799501 2.00024e-07 -0.228065 7.4694 -0.0039975 1.39197e-07 1.45676 1.38513e-06 -1.88196e-08 1.36188e-09 1.45676 1.38551e-06 -1.88197e-08 1.98601e-09 1.45676 1.38875e-06 -1.88192e-08 3.49175e-10 1.45676 1.38306e-06 -1.88189e-08 1.58693e-09
0.36 -0.00916703 2.69398e-07 -0.218922 7.82766 -0.00458352 1.9073e-07 1.5258 1.45939e-06 -2.4483e-08 2.56232e-10 1.5258 1.4605e-06 -2.4483e-08 3.38165e-10 1.5258 1.45816e-06 -2.44835e-08 2.11224e-09 1.5258 1.46257e-06 -2.44833e-08 2.06968e-09
0.361 -0.0104908 3.54273e-07 -0.209524 8.10364 -0.00524538 2.53592e-07 1.58817 1.50291e-06 -3.17664e-08 1.42244e-09 1.58817 1.50313e-06 -3.17662e-08 2.27799e-09 1.58817 1.50137e-06 -3.1766e-08 3.38985e-09 1.58817 1.5005e-06 -3.17666e-08 1.38906e-09
0.362 -0.0119826 4.53396e-07 -0.199953 8.3023 -0.00599131 3.15724e-07 1.64338 1.51544e-06 -4.11133e-08 2.06513e-09 1.64338 1.51173e-06 -4.11136e-08 3.22192e-09 1.64338 1.51686e-06 -4.11137e-08 3.74688e-09 1.64338 1.51562e-06 -4.11129e-08 4.83205e-10
0.363 -0.0136603 5.30775e-07 -0.190284 8.42893 -0.00683013 3.78374e-07 1.69098 1.48377e-06 -5.30807e-08 1.61296e-09 1.69098 1.48547e-06 -5.30804e-08 2.46564e-09 1.69098 1.48208e-06 -5.30804e-08 2.65417e-09 1.69098 1.48227e-06 -5.30812e-08 6.85064e-10
0.364 -0.0155427 6.30717e-07 -0.180589 8.48901 -0.00777134 4.43538e-07 1.73058 1.43438e-06 -6.83748e-08 2.15938e-10 1.73058 1.43827e-06 -6.83748e-08 1.39625e-10 1.73058 1.43905e-06 -6.83748e-08 1.29521e-10 1.73058 1.43786e-06 -6.83745e-08 1.9638e-09
0.365 -0.0176502 7.14077e-07 -0.170929 8.48817 -0.00882508 5.04868e-07 1.76188 1.34314e-06 -8.78806e-08 1.68172e-09 1.76188 1.33975e-06 -8.78808e-08 2.66182e-09 1.76188 1.33871e-06 -8.78808e-08 3.01641e-09 1.76188 1.34244e-06 -8.78807e-08 2.75908e-09
0.366 -0.0200044 7.92219e-07 -0.161364 8.43206 -0.0100022 5.6311e-07 1.7846 1.22994e-06 -1.12709e-07 1.96617e-09 1.7846 1.22979e-06 -1.12709e-07 3.59535e-09 1.7846 1.23151e-06 -1.12709e-07 4.12341e-09 1.7846 1.22933e-06 -1.12709e-07 2.00954e-09
0.367 -0.0226282 8.76111e-07 -0.151945 8.32636 -0.0113141 6.1677e-07 1.79856 1.07992e-06 -1.44255e-07 8.56786e-10 1.79856 1.08423e-06 -1.44256e-07 2.1233e-09 1.79856 1.08042e-06 -1.44256e-07 2.89363e-09 1.79856 1.07968e-06 -1.44255e-07 2.2095e-10
0.368 -0.0255458 9.34859e-07 -0.142717 8.17664 -0.0127729 6.61546e-07 1.80366 9.10361e-07 -1.84261e-07 3.60813e-10 1.80366 9.062e-07 -1.84261e-07 4.828e-10 1.80366 9.12114e-07 -1.8426e-07 8.5483e-10 1.80366 9.14106e-07 -1.84261e-07 1.68295e-09
0.369 -0.0287827 9.82561e-07 -0.133722 7.98835 -0.0143913 6.98152e-07 1.79983 7.25483e-07 -2.349e-07 1.25014e-09 1.79983 7.24513e-07 -2.349e-07 2.6866e-09 1.79983 7.2234e-07 -2.349e-07 1.55656e-09 1.79983 7.17689e-07 -2.349e-07 2.41586e-09
0.37 -0.0323654 1.02538e-06 -0.124994 7.76676 -0.0161827 7.2204e-07 1.78713 5.08201e-07 -2.98886e-07 1.13496e-09 1.78713 5.09497e-07 -2.98886e-07 3.45114e-09 1.78713 5.09264e-07 -2.98886e-07 3.08406e-09 1.78713 5.14239e-07 -2.98886e-07 1.91848e-09
0.371 -0.0363214 1.03153e-06 -0.116561 7.51692 -0.0181607 7.31365e-07 1.76565 2.84729e-07 -3.79586e-07 4.42808e-10 1.76565 2.84473e-07 -3.79585e-07 2.83023e-09 1.76565 2.82743e-07 -3.79585e-07 3.65504e-09 1.76565 2.79537e-07 -3.79585e-07 9.66201e-10
0.372 -0.0406792 1.0345e-06 -0.108449 7.24361 -0.0203396 7.28908e-07 1.73557 5.41915e-08 -4.81183e-07 1.56996e-09 1.73557 5.73067e-08 -4.81184e-07 6.55929e-10 1.73557 5.97112e-08 -4.81184e-07 1.72991e-09 1.73557 6.10586e-08 -4.81183e-07 1.41789e-09
0.373 -0.0454681 9.96918e-07 -0.100677 6.95133 -0.0227341 7.01847e-07 1.69713 1.72175e-07 -6.08861e-07 1.95536e-09 1.69713 1.73287e-07 -6.08861e-07 2.46752e-09 1.69713 1.76183e-07 -6.08861e-07 5.29506e-10 1.69713 1.7533e-07 -6.08861e-07 2.52038e-09
0.374 -0.0507177 9.28946e-07 -0.0932588 6.64428 -0.0253589 6.63559e-07 1.65065 3.97694e-07 -7.69023e-07 1.65175e-09 1.65065 4.00879e-07 -7.69022e-07 4.15392e-09 1.65065 3.98065e-07 -7.69022e-07 2.59614e-09 1.65065 4.00341e-07 -7.69022e-07 2.72635e-09
0.375 -0.0564581 8.49294e-07 -0.0862072 6.32633 -0.0282291 5.98319e-07 1.5965 6.27509e-07 -9.69572e-07 9.10034e-10 1.5965 6.25796e-07 -9.69573e-07 2.98186e-09 1.5965 6.25102e-07 -9.69573e-07 2.55045e-09 1.5965 6.25567e-07 -9.69572e-07 8.6829e-10
0.376 -0.0627193 7.32114e-07 -0.079529 6.00099 -0.0313596 5.17054e-07 1.53512 8.2667e-07 -1.22024e-06 1.61293e-09 1.53512 8.26736e-07 -1.22024e-06 1.79282e-09 1.53512 8.27999e-07 -1.22024e-06 2.78559e-09 1.53512 8.25685e-07 -1.22024e-06 4.072e-10
0.377 -0.0695309 5.72588e-07 -0.0732285 5.67147 -0.0347655 4.08943e-07 1.467 1.01483e-06 -1.53299e-06 3.6244e-09 1.467 1.0125e-06 -1.53299e-06 1.83958e-09 1.467 1.01428e-06 -1.53299e-06 9.10329e-10 1.467 1.01672e-06 -1.53299e-06 2.44809e-09
0.378 -0.0769221 4.12373e-07 -0.0673069 5.34061 -0.0384611 2.8595e-07 1.39268 1.18334e-06 -1.92249e-06 3.02602e-09 1.39268 1.18868e-06 -1.92249e-06 3.57935e-09 1.39268 1.18332e-06 -1.92249e-06 1.51699e-09 1.39268 1.18053e-06 -1.92249e-06 2.92661e-09
0.379 -0.0849208 1.89881e-07 -0.061763 5.01091 -0.0424604 1.355e-07 1.31274 1.32377e-06 -2.40669e-06 2.92132e-09 1.31274 1.31993e-06 -2.40669e-06 5.31852e-09 1.31274 1.32454e-06 -2.40669e-06 4.31542e-09 1.31274 1.32731e-06 -2.40669e-06 3.8884e-09
0.38 -0.0935536 4.02819e-08 -0.0565935 4.68454 -0.0467768 2.92708e-08 1.2278 1.4334e-06 -3.00753e-06 1.57903e-09 1.2278 1.43173e-06 -3.00754e-06 1.91344e-09 1.2278 1.43155e-06 -3.00754e-06 2.57093e-09 1.2278 1.4309e-06 -3.00754e-06 8.2642e-10
0.381 -0.102845 3.01049e-07 -0.0517931 4.36336 -0.0514225 2.1387e-07 1.1385 1.50535e-06 -3.75176e-06 2.9519e-09 1.1385 1.50632e-06 -3.75176e-06 1.11015e-09 1.1385 1.50682e-06 -3.75176e-06 1.498e-09 1.1385 1.50639e-06 -3.75176e-06 2.14909e-09
0.382 -0.112817 5.87939e-07 -0.0473553 4.04891 -0.0564085 4.11189e-07 1.04552 1.55301e-06 -4.6719e-06 4.81299e-09 1.04552 1.55704e-06 -4.6719e-06 4.90095e-09 1.04552 1.55398e-06 -4.6719e-06 2.68476e-09 1.04552 1.55211e-06 -4.6719e-06 5.15488e-09
0.383 -0.123488 8.79122e-07 -0.0432723 3.74242 -0.0617442 6.23874e-07 0.949541 1.56904e-06 -5.80747e-06 2.06197e-09 0.949541 1.56142e-06 -5.80747e-06 3.73896e-09 0.949541 1.56517e-06 -5.80747e-06 2.1841e-09 0.949541 1.56774e-06 -5.80747e-06 3.13588e-09
0.384 -0.134875 1.1871e-06 -0.0395357 3.44484 -0.0674373 8.36776e-07 0.851258 1.53858e-06 -7.20634e-06 1.38688e-09 0.851258 1.54633e-06 -7.20634e-06 3.94769e-09 0.851258 1.54148e-06 -7.20634e-06 4.03568e-09 0.851258 1.54439e-06 -7.20634e-06 2.79e-09
0.385 -0.146987 1.4986e-06 -0.0361365 3.15689 -0.0734933 1.06103e-06 0.75137 1.4933e-06 -8.9264e-06 4.60043e-09 0.75137 1.48924e-06 -8.9264e-06 1.89625e-09 0.75137 1.491e-06 -8.9264e-06 1.34972e-09 0.75137 1.48531e-06 -8.9264e-06 2.87708e-09
0.386 -0.15983 1.7967e-06 -0.0330655 2.879 -0.0799152 1.27484e-06 0.650569 1.39753e-06 -1.10375e-05 4.8315e-09 0.650569 1.39788e-06 -1.10375e-05 2.6401e-09 0.650569 1.40198e-06 -1.10375e-05 1.36663e-09 0.650569 1.40374e-06 -1.10375e-05 3.97424e-09
0.387 -0.173406 2.10666e-06 -0.0303136 2.61139 -0.0867032 1.48756e-06 0.549534 1.28987e-06 -1.36238e-05 6.29439e-09 0.549534 1.29116e-06 -1.36238e-05 5.70949e-09 0.549534 1.28631e-06 -1.36238e-05 2.96239e-09 0.549534 1.28895e-06 -1.36238e-05 6.28557e-09
0.388 -0.187708 2.37458e-06 -0.0278721 2.35408 -0.0938542 1.68064e-06 0.448929 1.1545e-06 -1.67865e-05 1.31011e-09 0.448929 1.15223e-06 -1.67865e-05 2.422e-09 0.448929 1.15237e-06 -1.67865e-05 1.54136e-09 0.448929 1.15005e-06 -1.67865e-05 1.96789e-09
0.389 -0.202723 2.6323e-06 -0.0257327 2.1069 -0.101362 1.85926e-06 0.349393 9.76254e-07 -2.06467e-05 1.74573e-09 0.349393 9.77568e-07 -2.06467e-05 2.71123e-09 0.349393 9.82151e-07 -2.06467e-05 1.24823e-09 0.349393 9.81697e-07 -2.06467e-05 1.26856e-09
0.39 -0.218431 2.84617e-06 -0.0238881 1.86949 -0.109215 2.00777e-06 0.251534 8.12504e-07 -2.53498e-05 4.14759e-09 0.251534 8.1442e-07 -2.53498e-05 1.14571e-09 0.251534 8.06276e-07 -2.53498e-05 1.9804e-09 0.251534 8.10547e-07 -2.53498e-05 4.02162e-09
0.391 -0.234801 3.00338e-06 -0.0223317 1.64135 -0.117401 2.1251e-06 0.155929 6.16859e-07 -3.10689e-05 3.42673e-09 0.155929 6.16694e-07 -3.10689e-05 1.33379e-09 0.155929 6.22635e-07 -3.10689e-05 1.08753e-09 0.155929 6.15406e-07 -3.10689e-05 2.81027e-09
0.392 -0.251796 3.11637e-06 -0.0210582 1.42185 -0.125898 2.20694e-06 0.0631127 4.18305e-07 -3.80108e-05 4.11924e-09 0.0631127 4.15615e-07 -3.80108e-05 2.91026e-09 0.0631127 4.17729e-07 -3.80108e-05 1.69553e-09 0.0631127 4.21411e-07 -3.80108e-05 3.53563e-09
0.393 -0.269368 3.17405e-06 -0.0200634 1.21024 -0.134684 2.24401e-06 -0.0264197 2.15992e-07 -4.64212e-05 8.00399e-10 -0.0264197 2.16586e-07 -4.64212e-05 1.96013e-09 -0.0264197 2.1254e-07 -4.64212e-05 7.52903e-10 -0.0264197 2.13799e-07 -4.64212e-05 1.07109e-09
0.394 -0.287458 3.15006e-06 -0.0193448 1.00566 -0.143729 2.23102e-06 -0.11222 1.35654e-08 -5.65917e-05 1.82399e-09 -0.11222 1.16827e-08 -5.65917e-05 9.85002e-10 -0.11222 1.20614e-08 -5.65917e-05 5.98645e-10 -0.11222 1.29572e-08 -5.65917e-05 1.3553e-09
0.395 -0.305996 3.07546e-06 -0.018901 0.807173 -0.152998 2.17381e-06 -0.193887 1.83305e-07 -6.88676e-05 3.41491e-09 -0.193887 1.81109e-07 -6.88676e-05 6.76248e-10 -0.193887 1.79525e-07 -6.88676e-05 1.00612e-09 -0.193887 1.84013e-07 -6.88676e-05 3.08743e-09
0.396 -0.324903 2.91091e-06 -0.0187327 0.613775 -0.162451 2.05342e-06 -0.271072 3.63813e-07 -8.3657e-05 4.01474e-09 -0.271072 3.6764e-07 -8.3657e-05 2.12422e-09 -0.271072 3.69658e-07 -8.3657e-05 1.44981e-09 -0.271072 3.65007e-07 -8.3657e-05 3.4415e-09
0.397 -0.344085 2.66239e-06 -0.018842 0.424398 -0.172042 1.88379e-06 -0.343475 5.45148e-07 -0.000101441 1.95407e-09 -0.343475 5.38076e-07 -0.000101441 1.37792e-09 -0.343475 5.34509e-07 -0.000101441 1.77649e-09 -0.343475 5.39109e-07 -0.000101441 1.3822e-09
0.398 -0.363438 2.34228e-06 -0.0192329 0.237939 -0.181719 1.65502e-06 -0.410849 6.83769e-07 -0.000122786 3.15507e-09 -0.410849 6.88651e-07 -0.000122786 3.53603e-09 -0.410849 6.95331e-07 -0.000122786 2.44259e-09 -0.410849 6.91279e-07 -0.000122786 2.8601e-09
0.399 -0.382846 1.93771e-06 -0.019911 0.0532648 -0.191423 1.37158e-06 -0.472998 8.34591e-07 -0.000148356 5.19275e-09 -0.472998 8.34132e-07 -0.000148356 4.08291e-09 -0.472998 8.27926e-07 -0.000148356 4.73005e-09 -0.472998 8.28163e-07 -0.000148356 4.57877e-09
0.4 -0.40218 1.46435e-06 -0.0208841 0.13077 -0.20109 1.03583e-06 -0.52978 9.29359e-07 -0.00017893 4.09121e-09 -0.52978 9.2933e-07 -0.00017893 3.81758e-09 -0.52978 9.35315e-07 -0.00017893 4.36793e-09 -0.52978 9.32534e-07 -0.00017893 3.92752e-09
0.401 -0.421299 9.23026e-07 -0.0221615 0.315313 -0.21065 6.51473e-07 -0.5811 1.02634e-06 -0.000215417 8.2323e-09 -0.5811 1.02603e-06 -0.000215417 7.5648e-09 -0.5811 1.01873e-06 -0.000215417 5.66857e-09 -0.5811 1.0275e-06 -0.000215417 7.49616e-09
0.402 -0.440051 3.08699e-07 -0.0237546 0.501499 -0.220026 2.24952e-07 -0.626913 1.08738e-06 -0.000258878 7.18792e-09 -0.626913 1.08859e-06 -0.000258878 7.4467e-09 -0.626913 1.08975e-06 -0.000258878 1.05492e-08 -0.626913 1.08545e-06 -0.000258878 7.84989e-09
0.403 -0.458272 3.30458e-07 -0.0256764 0.690438 -0.229136 2.39353e-07 -0.667222 1.11529e-06 -0.000310548 9.42784e-09 -0.667222 1.11256e-06 -0.000310548 9.60993e-09 -0.667222 1.11623e-06 -0.000310548 7.51274e-09 -0.667222 1.11754e-06 -0.000310548 8.96538e-09
0.404 -0.475788 1.03067e-06 -0.0279417 0.8832 -0.237894 7.29028e-07 -0.702071 1.13203e-06 -0.000371858 1.0994e-08 -0.702071 1.13438e-06 -0.000371858 1.00592e-08 -0.702071 1.13114e-06 -0.000371858 1.21631e-08 -0.702071 1.12991e-06 -0.000371858 1.05306e-08
0.405 -0.492415 1.74657e-06 -0.0305669 1.08081 -0.246207 1.23481e-06 -0.731547 1.11739e-06 -0.000444468 1.2773e-08 -0.731547 1.11805e-06 -0.000444468 1.3985e-08 -0.731547 1.11992e-06 -0.000444468 1.37371e-08 -0.731547 1.11714e-06 -0.000444468 1.39516e-08
0.406 -0.507959 2.4716e-06 -0.0335699 1.28421 -0.253979 1.75109e-06 -0.755775 1.07498e-06 -0.000530295 1.42128e-08 -0.755775 1.07335e-06 -0.000530295 1.3723e-08 -0.755775 1.07708e-06 -0.000530295 1.23138e-08 -0.755775 1.0767e-06 -0.000530295 1.35241e-08
0.407 -0.52222 3.20234e-06 -0.0369702 1.49429 -0.26111 2.25993e-06 -0.774913 1.02541e-06 -0.000631549 1.73678e-08 -0.774913 1.02554e-06 -0.000631549 1.6894e-08 -0.774913 1.01803e-06 -0.000631549 2.01611e-08 -0.774913 1.02135e-06 -0.000631549 1.69031e-08
0.408 -0.534992 3.88683e-06 -0.0407884 1.71183 -0.267496 2.74776e-06 -0.789153 9.39382e-07 -0.000750769 1.67251e-08 -0.789153 9.39069e-07 -0.000750769 1.74074e-08 -0.789153 9.4422e-07 -0.000750769 1.55162e-08 -0.789153 9.46447e-07 -0.000750769 1.74584e-08
0.409 -0.546062 4.54331e-06 -0.0450459 1.9375 -0.273031 3.21305e-06 -0.798711 8.52393e-07 -0.000890872 1.99019e-08 -0.798711 8.5259e-07 -0.000890872 1.93391e-08 -0.798711 8.48762e-07 -0.000890872 2.04216e-08 -0.798711 8.46278e-07 -0.000890872 1.95277e-08
0.41 -0.555217 5.13475e-06 -0.0497654 2.17185 -0.277608 3.62735e-06 -0.803829 7.46396e-07 -0.00105519 2.14845e-08 -0.803829 7.45933e-07 -0.00105519 2.17884e-08 -0.803829 7.49697e-07 -0.00105519 2.19244e-08 -0.803829 7.46575e-07 -0.00105519 2.12644e-08
0.411 -0.562241 5.63656e-06 -0.0549696 2.4153 -0.281121 3.99126e-06 -0.804766 6.30639e-07 -0.00124754 2.10576e-08 -0.804766 6.30459e-07 -0.00124754 2.12124e-08 -0.804766 6.30302e-07 -0.00124754 2.02005e-08 -0.804766 6.37827e-07 -0.00124754 2.18619e-08
0.412 -0.566922 6.05799e-06 -0.0606819 2.66809 -0.283461 4.28548e-06 -0.8018 5.1067e-07 -0.00147225 2.34559e-08 -0.8018 5.1198e-07 -0.00147225 2.28779e-08 -0.8018 5.08141e-07 -0.00147225 2.53295e-08 -0.8018 5.02826e-07 -0.00147225 2.19399e-08
0.413 -0.569048 6.36967e-06 -0.0669252 2.93031 -0.284524 4.50221e-06 -0.795218 3.76903e-07 -0.00173425 2.25018e-08 -0.795218 3.77899e-07 -0.00173425 2.28526e-08 -0.795218 3.82107e-07 -0.00173425 2.12004e-08 -0.795218 3.80469e-07 -0.00173425 2.40943e-08
0.414 -0.568416 6.54707e-06 -0.0737224 3.20186 -0.284208 4.62897e-06 -0.785318 2.61483e-07 -0.00203911 2.23015e-08 -0.785318 2.59331e-07 -0.00203911 2.2714e-08 -0.785318 2.53686e-07 -0.00203911 2.29443e-08 -0.785318 2.58562e-07 -0.00203911 2.15719e-08
0.415 -0.56483 6.60182e-06 -0.081095 3.48243 -0.282415 4.66721e-06 -0.772402 1.28632e-07 -0.00239316 2.35741e-08 -0.772402 1.29726e-07 -0.00239316 2.26925e-08 -0.772402 1.37029e-07 -0.00239316 2.44554e-08 -0.772402 1.33091e-07 -0.00239316 2.33786e-08
0.416 -0.558106 6.50233e-06 -0.0890636 3.77149 -0.279053 4.59682e-06 -0.756774 1.1931e-08 -0.00280349 1.84886e-08 -0.756774 1.06565e-08 -0.00280349 1.88495e-08 -0.756774 6.91374e-09 -0.00280349 1.69337e-08 -0.756774 6.96218e-09 -0.00280349 1.86009e-08
0.417 -0.548073 6.2653e-06 -0.0976469 4.06826 -0.274037 4.42899e-06 -0.738736 9.84141e-08 -0.00327811 1.8688e-08 -0.738736 9.77944e-08 -0.00327811 1.88108e-08 -0.738736 9.71775e-08 -0.00327811 2.24735e-08 -0.738736 9.57775e-08 -0.00327811 1.85911e-08
0.418 -0.534578 5.8653e-06 -0.106861 4.37174 -0.267289 4.14731e-06 -0.718589 1.96632e-07 -0.00382596 1.51623e-08 -0.718589 1.98388e-07 -0.00382596 1.50706e-08 -0.718589 1.96681e-07 -0.00382596 1.24458e-08 -0.718589 1.96338e-07 -0.00382596 1.53961e-08
0.419 -0.517486 5.32808e-06 -0.11672 4.68064 -0.258743 3.77196e-06 -0.696624 2.97416e-07 -0.00445707 8.30897e-09 -0.696624 2.96116e-07 -0.00445707 8.50944e-09 -0.696624 2.99488e-07 -0.00445707 9.65741e-09 -0.696624 3.00267e-07 -0.00445707 8.44028e-09
0.42 -0.496683 4.64551e-06 -0.127233 4.99339 -0.248342 3.28665e-06 -0.673126 3.67829e-07 -0.0051826 9.14363e-09 -0.673126 3.66895e-07 -0.0051826 8.04782e-09 -0.673126 3.64441e-07 -0.0051826 9.21406e-09 -0.673126 3.65081e-07 -0.0051826 7.72678e-09
0.421 -0.472083 3.8401e-06 -0.138407 5.30815 -0.236041 2.71264e-06 -0.648366 4.37349e-07 -0.00601498 7.22471e-09 -0.648366 4.37973e-07 -0.00601498 5.96538e-09 -0.648366 4.38292e-07 -0.00601498 8.69584e-09 -0.648366 4.35275e-07 -0.00601498 4.32297e-09
0.422 -0.443622 2.90845e-06 -0.150243 5.62278 -0.221811 2.05697e-06 -0.622607 4.89255e-07 -0.00696795 7.54285e-09 -0.622607 4.88641e-07 -0.00696795 7.52491e-09 -0.622607 4.89344e-07 -0.00696795 7.45255e-09 -0.622607 4.93737e-07 -0.00696795 8.24096e-09
0.423 -0.411269 1.87947e-06 -0.162737 5.93482 -0.205634 1.32446e-06 -0.596095 5.2061e-07 -0.00805674 1.74022e-08 -0.596095 5.23726e-07 -0.00805674 1.82954e-08 -0.596095 5.20739e-07 -0.00805674 1.85411e-08 -0.596095 5.18958e-07 -0.00805674 1.77503e-08
0.424 -0.375022 7.52331e-07 -0.17588 6.24152 -0.187511 5.34413e-07 -0.569061 5.48287e-07 -0.0092981 3.03e-08 -0.569061 5.45048e-07 -0.0092981 2.86677e-08 -0.569061 5.50614e-07 -0.0092981 2.89253e-08 -0.569061 5.45636e-07 -0.0092981 2.88119e-08
0.425 -0.334912 4.15765e-07 -0.189654 6.53984 -0.167456 2.93828e-07 -0.541721 5.61783e-07 -0.0107104 3.60854e-08 -0.541721 5.61349e-07 -0.0107104 3.76665e-08 -0.541721 5.59228e-07 -0.0107104 3.64964e-08 -0.541721 5.67701e-07 -0.0107104 3.75247e-08
0.426 -0.291006 1.62823e-06 -0.204037 6.82641 -0.145503 1.15293e-06 -0.514274 5.53486e-07 -0.0123139 5.11967e-08 -0.514274 5.55606e-07 -0.0123139 4.96878e-08 -0.514274 5.5394e-07 -0.0123139 5.23313e-08 -0.514274 5.50934e-07 -0.0123139 4.98407e-08
0.427 -0.243405 2.8517e-06 -0.218997 7.0976 -0.121703 2.01159e-06 -0.486903 5.49243e-07 -0.0141305 6.24673e-08 -0.486903 5.50642e-07 -0.0141305 6.27422e-08 -0.486903 5.47598e-07 -0.0141305 6.0389e-08 -0.486903 5.4552e-07 -0.0141305 6.28247e-08
0.428 -0.192246 4.04692e-06 -0.234494 7.34949 -0.0961231 2.86071e-06 -0.459772 5.17521e-07 -0.0161841 7.26289e-08 -0.459772 5.14862e-07 -0.0161841 7.40602e-08 -0.459772 5.15643e-07 -0.0161841 7.47518e-08 -0.459772 5.19372e-07 -0.0161841 7.36313e-08
0.429 -0.137703 5.19234e-06 -0.250479 7.5779 -0.0688519 3.67493e-06 -0.433029 4.86049e-07 -0.0185006 9.06513e-08 -0.433029 4.85365e-07 -0.0185006 8.80711e-08 -0.433029 4.9282e-07 -0.0185006 8.90046e-08 -0.433029 4.88268e-07 -0.0185006 8.91418e-08
0.43 -0.0799882 6.27316e-06 -0.266894 7.77845 -0.0399945 4.43618e-06 -0.406805 4.44283e-07 -0.021108 9.8188e-08 -0.406805 4.45237e-07 -0.021108 1.00568e-07 -0.406805 4.40253e-07 -0.021108 9.91506e-08 -0.406805 4.40253e-07 -0.021108 9.88581e-08
0.431 -0.0193483 7.24443e-06 -0.28367 7.94653 -0.00967469 5.12406e-06 -0.381215 3.97926e-07 -0.0240365 1.14172e-07 -0.381215 3.9828e-07 -0.0240365 1.12508e-07 -0.381215 4.02939e-07 -0.0240365 1.13856e-07 -0.381215 4.03393e-07 -0.0240365 1.14187e-07
0.432 0.0439338 8.08502e-06 -0.30073 8.07737 0.0219663 5.71754e-06 -0.356357 3.5338e-07 -0.0273182 1.23084e-07 -0.356357 3.52538e-07 -0.0273182 1.23661e-07 -0.356357 3.45255e-07 -0.0273182 1.22838e-07 -0.356357 3.50087e-07 -0.0273182 1.23186e-07
0.433 0.109542 8.7866e-06 -0.317984 8.16608 0.0547699 6.21374e-06 -0.332313 2.96579e-07 -0.0309875 1.35138e-07 -0.332313 2.99069e-07 -0.0309875 1.35967e-07 -0.332313 2.98413e-07 -0.0309875 1.35475e-07 -0.332313 2.98446e-07 -0.0309875 1.34857e-07
0.434 0.177126 9.31581e-06 -0.335331 8.20771 0.0885618 6.58058e-06 -0.309152 2.36079e-07 -0.035081 1.43019e-07 -0.309152 2.35065e-07 -0.035081 1.41091e-07 -0.309152 2.38059e-07 -0.035081 1.42813e-07 -0.309152 2.3309e-07 -0.035081 1.4281e-07
0.435 0.246307 9.6405e-06 -0.352661 8.19727 0.123152 6.81796e-06 -0.286928 1.93636e-07 -0.0396374 1.47752e-07 -0.286928 1.91672e-07 -0.0396374 1.49238e-07 -0.286928 1.93776e-07 -0.0396374 1.47942e-07 -0.286928 1.97007e-07 -0.0396374 1.48105e-07
0.436 0.316679 9.77862e-06 -0.369854 8.12982 0.158338 6.91661e-06 -0.265683 1.28308e-07 -0.0446972 1.52548e-07 -0.265683 1.28488e-07 -0.0446972 1.53395e-07 -0.265683 1.27837e-07 -0.0446972 1.52693e-07 -0.265683 1.23915e-07 -0.0446972 1.53188e-07
0.437 0.387811 9.70943e-06 -0.386775 8.00052 0.193904 6.86795e-06 -0.245446 8.38767e-08 -0.0503032 1.53036e-07 -0.245446 8.51102e-08 -0.0503032 1.5001e-07 -0.245446 8.63073e-08 -0.0503032 1.51894e-07 -0.245446 8.6202e-08 -0.0503032 1.51258e-07
0.438 0.459253 9.43225e-06 -0.403283 7.80469 0.229624 6.66883e-06 -0.226235 3.51114e-08 -0.0564996 1.47098e-07 -0.226235 3.54827e-08 -0.0564996 1.51075e-07 -0.226235 3.2363e-08 -0.0564996 1.49359e-07 -0.226235 3.91919e-08 -0.0564996 1.49069e-07
0.439 0.530534 8.94647e-06 -0.419226 7.53792 0.265264 6.32607e-06 -0.20806 1.27335e-08 -0.0633323 1.41897e-07 -0.20806 1.42171e-08 -0.0633323 1.38174e-07 -0.20806 1.28458e-08 -0.0633323 1.39641e-07 -0.20806 1.76118e-08 -0.0633323 1.40542e-07
0.44 0.601174 8.25969e-06 -0.434443 7.19609 0.300583 5.8417e-06 -0.19092 5.40025e-08 -0.0708485 1.26542e-07 -0.19092 5.03281e-08 -0.0708485 1.29341e-07 -0.19092 5.48067e-08 -0.0708485 1.27857e-07 -0.19092 5.21081e-08 -0.0708485 1.26865e-07
0.441 0.670685 7.3928e-06 -0.448763 6.77551 0.335338 5.22328e-06 -0.174807 8.23344e-08 -0.0790966 1.11828e-07 -0.174807 8.50014e-08 -0.0790966 1.11018e-07 -0.174807 7.69022e-08 -0.0790966 1.11134e-07 -0.174807 8.15462e-08 -0.0790966 1.13077e-07
0.442 0.738573 6.33778e-06 -0.462011 6.27295 0.36928 4.48357e-06 -0.159704 1.17342e-07 -0.0881252 8.65781e-08 -0.159704 1.16749e-07 -0.0881252 8.56972e-08 -0.159704 1.23753e-07 -0.0881252 8.74031e-08 -0.159704 1.20286e-07 -0.0881252 8.45497e-08
0.443 0.804345 5.14878e-06 -0.474002 5.68574 0.402165 3.64074e-06 -0.145591 1.31285e-07 -0.0979835 6.18889e-08 -0.145591 1.31591e-07 -0.0979835 6.33322e-08 -0.145591 1.27822e-07 -0.0979835 6.12621e-08 -0.145591 1.26633e-07 -0.0979835 6.29909e-08
0.444 0.867518 3.83097e-06 -0.48455 5.01186 0.43375 2.70403e-06 -0.132441 1.63608e-07 -0.10872 2.44206e-08 -0.132441 1.65538e-07 -0.10872 2.41709e-08 -0.132441 1.64771e-07 -0.10872 2.39128e-08 -0.132441 1.67772e-07 -0.10872 2.56462e-08
0.445 0.927616 2.39925e-06 -0.493464 4.25 0.463797 1.70539e-06 -0.120223 1.66136e-07 -0.120384 1.08935e-08 -0.120223 1.62396e-07 -0.120384 1.1743e-08 -0.120223 1.665e-07 -0.120384 9.87131e-09 -0.120223 1.63566e-07 -0.120384 1.36195e-08
0.446 0.984181 9.34354e-07 -0.500551 3.39965 0.492077 6.5711e-07 -0.108901 1.80782e-07 -0.13302 5.37012e-08 -0.108901 1.79201e-07 -0.13302 5.14232e-08 -0.108901 1.75924e-07 -0.13302 5.4545e-08 -0.108901 1.79376e-07 -0.13302 5.16906e-08
0.447 1.03678 5.87356e-07 -0.50562 2.46116 0.518371 4.17069e-07 -0.0984396 1.82592e-07 -0.146674 1.04158e-07 -0.0984396 1.86845e-07 -0.146674 1.08212e-07 -0.0984396 1.86819e-07 -0.146674 1.04327e-07 -0.0984396 1.88483e-07 -0.146674 1.05712e-07
0.448 1.08499 2.10925e-06 -0.508481 1.4358 0.542474 1.48793e-06 -0.0887979 1.7652e-07 -0.161386 1.53757e-07 -0.0887979 1.7702e-07 -0.161386 1.49691e-07 -0.0887979 1.79719e-07 -0.161386 1.52736e-07 -0.0887979 1.72009e-07 -0.161386 1.52652e-07
0.449 1.12844 3.57481e-06 -0.508949 0.325832 0.564194 2.53202e-06 -0.0799352 1.82814e-07 -0.177196 2.06663e-07 -0.0799352 1.82982e-07 -0.177196 2.09028e-07 -0.0799352 1.81195e-07 -0.177196 2.08233e-07 -0.0799352 1.86477e-07 -0.177196 2.06676e-07
0.45 1.16678 4.99396e-06 -0.506846 0.865468 0.583359 3.52971e-06 -0.0718093 1.72218e-07 -0.194135 2.64519e-07 -0.0718093 1.69751e-07 -0.194135 2.64462e-07 -0.0718093 1.71879e-07 -0.194135 2.63185e-07 -0.0718093 1.68659e-07 -0.194135 2.66065e-07
0.451 1.1997 6.30514e-06 -0.502003 2.13375 0.599813 4.46037e-06 -0.064378 1.5732e-07 -0.212232 3.18246e-07 -0.064378 1.56498e-07 -0.212232 3.17741e-07 -0.064378 1.50278e-07 -0.212232 3.18398e-07 -0.064378 1.5377e-07 -0.212232 3.16045e-07
0.452 1.22694 7.49298e-06 -0.49426 3.47359 0.613424 5.29406e-06 -0.0575987 1.51123e-07 -0.231507 3.76981e-07 -0.0575987 1.54875e-07 -0.231507 3.76822e-07 -0.0575987 1.58511e-07 -0.231507 3.77589e-07 -0.0575987 1.57493e-07 -0.231507 3.78685e-07
0.453 1.24827 8.51236e-06 -0.483476 4.87845 0.624079 6.01905e-06 -0.0514295 1.3058e-07 -0.251974 4.25851e-07 -0.0514295 1.25214e-07 -0.251974 4.26871e-07 -0.0514295 1.25383e-07 -0.251974 4.26164e-07 -0.0514295 1.2721e-07 -0.251974 4.2608e-07
0.454 1.26352 9.35152e-06 -0.469521 6.34071 0.631691 6.61835e-06 -0.0458289 1.18667e-07 -0.273638 4.79531e-07 -0.0458289 1.23563e-07 -0.273638 4.77649e-07 -0.0458289 1.22332e-07 -0.273638 4.77764e-07 -0.0458289 1.21197e-07 -0.273638 4.76428e-07
0.455 1.27256 1.00121e-05 -0.452287 7.85167 0.636196 7.07249e-06 -0.0407568 1.04789e-07 -0.296493 5.17972e-07 -0.0407568 1.04414e-07 -0.296493 5.20746e-07 -0.0407568 1.12217e-07 -0.296493 5.19763e-07 -0.0407568 1.07168e-07 -0.296493 5.23456e-07
0.456 1.27532 1.04352e-05 -0.431685 9.40159 0.637558 7.38155e-06 -0.0361741 8.64421e-08 -0.320523 5.56407e-07 -0.0361741 8.45271e-08 -0.320523 5.53697e-07 -0.0361741 7.61127e-08 -0.320523 5.5635e-07 -0.0361741 8.11244e-08 -0.320523 5.51221e-07
0.457 1.27177 1.06471e-05 -0.40765 10.9798 0.635764 7.53033e-06 -0.0320432 7.50478e-08 -0.345699 5.84079e-07 -0.0320432 7.71365e-08 -0.345699 5.85276e-07 -0.0320432 7.93024e-08 -0.345699 5.82446e-07 -0.0320432 8.08102e-08 -0.345699 5.86244e-07
0.458 1.26194 1.06446e-05 -0.380143 12.5745 0.630828 7.52136e-06 -0.0283283 5.45008e-08 -0.37198 5.94678e-07 -0.0283283 5.26916e-08 -0.37198 5.95054e-07 -0.0283283 5.32823e-08 -0.37198 5.96294e-07 -0.0283283 4.70088e-08 -0.37198 5.95631e-07
0.459 1.24592 1.03998e-05 -0.349149 14.1733 0.622789 7.35681e-06 -0.0249951 4.73912e-08 -0.39931 6.00274e-07 -0.0249951 4.69091e-08 -0.39931 5.99148e-07 -0.0249951 4.01249e-08 -0.39931 5.99374e-07 -0.0249951 4.75334e-08 -0.39931 5.98014e-07
0.46 1.22384 9.94854e-06 -0.314686 15.763 0.611711 7.0339e-06 -0.022011 2.3865e-08 -0.427616 5.90619e-07 -0.022011 2.67938e-08 -0.427616 5.92224e-07 -0.022011 3.57316e-08 -0.427616 5.91518e-07 -0.022011 3.08967e-08 -0.427616 5.92619e-07
0.461 1.19587 9.29019e-06 -0.276799 17.3297 0.597685 6.56758e-06 -0.0193456 1.58654e-08 -0.456811 5.60194e-07 -0.0193456 1.22478e-08 -0.456811 5.58312e-07 -0.0193456 9.25881e-09 -0.456811 5.59185e-07 -0.0193456 1.10719e-08 -0.456811 5.58985e-07
0.462 1.16223 8.43724e-06 -0.235566 18.8591 0.58082 5.96555e-06 -0.0169701 5.13338e-09 -0.486789 5.18729e-07 -0.0169701 8.24082e-09 -0.486789 5.20483e-07 -0.0169701 7.4492e-09 -0.486789 5.20016e-07 -0.0169701 8.30618e-09 -0.486789 5.19653e-07
0.463 1.12322 7.42613e-06 -0.191097 20.3364 0.561253 5.24955e-06 -0.0148576 6.83227e-09 -0.517426 4.58478e-07 -0.0148576 1.13124e-08 -0.517426 4.574e-07 -0.0148576 6.65019e-09 -0.517426 4.56347e-07 -0.0148576 7.34459e-09 -0.517426 4.57945e-07
0.464 1.07912 6.26832e-06 -0.143533 21.7468 0.539138 4.43225e-06 -0.0129831 1.06281e-08 -0.548579 3.82121e-07 -0.0129831 8.09035e-09 -0.548579 3.82433e-07 -0.0129831 1.42633e-08 -0.548579 3.84478e-07 -0.0129831 1.55886e-08 -0.548579 3.81948e-07
0.465 1.0303 4.98998e-06 -0.0930509 23.0754 0.514648 3.52691e-06 -0.0113235 1.3929e-08 -0.580087 2.88586e-07 -0.0113235 1.60507e-08 -0.580087 2.88201e-07 -0.0113235 1.33276e-08 -0.580087 2.86959e-07 -0.0113235 1.15838e-08 -0.580087 2.89501e-07
0.466 0.977135 3.63029e-06 -0.0398578 24.3073 0.487973 2.56598e-06 -0.00985712 3.18845e-08 -0.611766 1.78896e-07 -0.00985712 3.14226e-08 -0.611766 1.79366e-07 -0.00985712 3.29317e-08 -0.611766 1.80076e-07 -0.00985712 3.44851e-08 -0.611766 1.77304e-07
0.467 0.920043 2.21164e-06 0.0158059 25.4282 0.459318 1.56655e-06 -0.00856437 2.89887e-08 -0.643417 5.47654e-08 -0.00856437 3.06346e-08 -0.643417 5.50155e-08 -0.00856437 3.04426e-08 -0.643417 5.34873e-08 -0.00856437 2.51487e-08 -0.643417 5.65535e-08
0.468 0.859461 7.82389e-07 0.0736693 26.424 0.428898 5.48385e-07 -0.00742708 3.71484e-08 -0.674816 8.36444e-08 -0.00742708 3.66987e-08 -0.674816 8.37767e-08 -0.00742708 2.98044e-08 -0.674816 8.10779e-08 -0.00742708 3.60741e-08 -0.674816 8.46252e-08
0.469 0.795847 6.46686e-07 0.133432 27.2816 0.396942 4.56202e-07 -0.00642865 3.88599e-08 -0.705723 2.29073e-07 -0.00642865 3.70852e-08 -0.705723 2.31774e-07 -0.00642865 4.45236e-08 -0.705723 2.32872e-07 -0.00642865 3.8578e-08 -0.705723 2.30307e-07
0.47 0.729674 2.02789e-06 0.194765 27.9886 0.363681 1.43833e-06 -0.00555398 3.14645e-08 -0.735879 3.88717e-07 -0.00555398 3.18129e-08 -0.735879 3.83775e-07 -0.00555398 2.72001e-08 -0.735879 3.8594e-07 -0.00555398 3.40468e-08 -0.735879 3.86612e-07
0.471 0.661427 3.3388e-06 0.257314 28.5336 0.329355 2.36283e-06 -0.00478932 3.19263e-08 -0.765006 5.48842e-07 -0.00478932 3.37849e-08 -0.765006 5.53616e-07 -0.00478932 3.59986e-08 -0.765006 5.50138e-07 -0.00478932 3.51957e-08 -0.765006 5.51131e-07
0.472 0.591596 4.55442e-06 0.320704 28.9066 0.294204 3.21845e-06 -0.00412221 3.80661e-08 -0.79281 7.10652e-07 -0.00412221 3.85036e-08 -0.79281 7.06677e-07 -0.00412221 4.0873e-08 -0.79281 7.08744e-07 -0.00412221 3.78205e-08 -0.79281 7.07004e-07
0.473 0.520669 5.64704e-06 0.384537 29.0989 0.258468 3.9907e-06 -0.00354141 3.56022e-08 -0.818981 8.67952e-07 -0.00354141 3.50834e-08 -0.818981 8.70452e-07 -0.00354141 2.99481e-08 -0.818981 8.70613e-07 -0.00354141 3.1518e-08 -0.818981 8.71861e-07
0.474 0.449133 6.58203e-06 0.448401 29.1033 0.222384 4.65612e-06 -0.0030368 3.41222e-08 -0.843198 1.02487e-06 -0.0030368 3.31535e-08 -0.843198 1.02524e-06 -0.0030368 3.66224e-08 -0.843198 1.02255e-06 -0.0030368 3.75103e-08 -0.843198 1.02257e-06
0.475 0.377461 7.36183e-06 0.511868 28.9143 0.186184 5.20616e-06 -0.00259926 3.09727e-08 -0.865125 1.16392e-06 -0.00259926 3.18744e-08 -0.865125 1.16199e-06 -0.00259926 3.24505e-08 -0.865125 1.16595e-06 -0.00259926 2.59602e-08 -0.865125 1.1649e-06
0.476 0.306118 7.96432e-06 0.574504 28.5282 0.150093 5.63159e-06 -0.00222067 2.90921e-08 -0.884422 1.28832e-06 -0.00222067 2.68089e-08 -0.884422 1.28985e-06 -0.00222067 2.22591e-08 -0.884422 1.28727e-06 -0.00222067 3.11774e-08 -0.884422 1.2883e-06
0.477 0.235546 8.38383e-06 0.635868 27.943 0.114326 5.92717e-06 -0.00189374 2.17349e-08 -0.900739 1.39519e-06 -0.00189374 2.17934e-08 -0.900739 1.3936e-06 -0.00189374 2.61501e-08 -0.900739 1.39387e-06 -0.00189374 2.12903e-08 -0.900739 1.39406e-06
0.478 0.166169 8.61374e-06 0.69552 27.159 0.0790845 6.09447e-06 -0.00161199 1.85022e-08 -0.913726 1.475e-06 -0.00161199 2.17179e-08 -0.913726 1.47515e-06 -0.00161199 1.91732e-08 -0.913726 1.47756e-06 -0.00161199 2.08808e-08 -0.913726 1.47575e-06
0.479 0.0983835 8.66127e-06 0.753022 26.1781 0.0445594 6.11675e-06 -0.00136968 2.36289e-08 -0.923032 1.52612e-06 -0.00136968 2.19439e-08 -0.923032 1.52881e-06 -0.00136968 2.31111e-08 -0.923032 1.52468e-06 -0.00136968 2.19952e-08 -0.923032 1.52729e-06
0.48 0.0325584 8.51732e-06 0.807945 25.0044 0.0109246 6.01894e-06 -0.00116171 1.15942e-08 -0.928312 1.55126e-06 -0.00116171 1.5954e-08 -0.928312 1.54602e-06 -0.00116171 1.62396e-08 -0.928312 1.54972e-06 -0.00116171 1.4029e-08 -0.928312 1.54795e-06
0.481 -0.0309684 8.20417e-06 0.859872 23.6441 -0.0216619 5.79794e-06 -0.000983579 1.49043e-08 -0.929227 1.53068e-06 -0.000983579 7.19727e-09 -0.929227 1.53734e-06 -0.000983579 7.11819e-09 -0.929227 1.53349e-06 -0.000983579 1.10276e-08 -0.929227 1.53584e-06
0.482 -0.091892 7.72126e-06 0.908405 22.1051 -0.05306 5.45839e-06 -0.000831322 9.94245e-09 -0.925452 1.48591e-06 -0.000831322 1.10419e-08 -0.925452 1.48173e-06 -0.000831322 1.55292e-08 -0.925452 1.486e-06 -0.000831322 1.33647e-08 -0.925452 1.48216e-06
0.483 -0.149943 7.11136e-06 0.953164 20.3974 -0.083148 5.02061e-06 -0.000701457 5.73101e-09 -0.916677 1.39665e-06 -0.000701457 8.08894e-09 -0.916677 1.39568e-06 -0.000701457 2.46442e-09 -0.916677 1.39409e-06 -0.000701457 4.66641e-09 -0.916677 1.39739e-06
0.484 -0.204888 6.35555e-06 0.993797 18.5328 -0.111824 4.49074e-06 -0.000590933 5.92614e-09 -0.902614 1.26493e-06 -0.000590933 4.74537e-09 -0.902614 1.27006e-06 -0.000590933 8.94291e-09 -0.902614 1.26724e-06 -0.000590933 8.96557e-09 -0.902614 1.26552e-06
0.485 -0.256531 5.50596e-06 1.02998 16.5248 -0.139005 3.88784e-06 -0.000497084 4.84408e-09 -0.883 1.10679e-06 -0.000497084 3.28646e-09 -0.883 1.10027e-06 -0.000497084 4.16735e-09 -0.883 1.10404e-06 -0.000497084 9.22889e-10 -0.883 1.10555e-06
0.486 -0.304713 4.57738e-06 1.06142 14.3884 -0.16463 3.23155e-06 -0.000417587 7.26509e-09 -0.8576 9.02256e-07 -0.000417587 5.06144e-09 -0.8576 9.05967e-07 -0.000417587 8.19773e-09 -0.8576 9.05872e-07 -0.000417587 3.6783e-09 -0.8576 9.03524e-07
0.487 -0.349313 3.59131e-06 1.08786 12.1401 -0.188655 2.52656e-06 -0.000350425 6.41779e-09 -0.826215 6.67531e-07 -0.000350425 5.97358e-09 -0.826215 6.67845e-07 -0.000350425 2.11217e-09 -0.826215 6.63494e-07 -0.000350425 9.07355e-09 -0.826215 6.67321e-07
0.488 -0.390249 2.56254e-06 1.1091 9.79772 -0.21106 1.80239e-06 -0.000293855 7.58429e-09 -0.788684 4.07348e-07 -0.000293855 6.70287e-09 -0.788684 4.03979e-07 -0.000293855 5.65119e-09 -0.788684 4.10019e-07 -0.000293855 2.76379e-09 -0.788684 4.06039e-07
0.489 -0.427471 1.53211e-06 1.12494 7.37998 -0.231842 1.07477e-06 -0.00024637 5.95207e-09 -0.744886 1.09412e-07 -0.00024637 2.20267e-09 -0.744886 1.14212e-07 -0.00024637 8.49297e-09 -0.744886 1.08364e-07 -0.00024637 5.65914e-09 -0.744886 1.12348e-07
0.49 -0.460968 5.0863e-07 1.13527 4.9065 -0.251016 3.55649e-07 -0.00020668 1.9353e-08 -0.694749 1.92466e-07 -0.00020668 1.65257e-08 -0.694749 1.94506e-07 -0.00020668 7.67326e-09 -0.694749 1.90939e-07 -0.00020668 1.22538e-08 -0.694749 1.94134e-07
0.491 -0.490762 4.64443e-07 1.13999 2.39753 -0.268618 3.39064e-07 -0.000173682 9.08092e-09 -0.638247 5.15215e-07 -0.000173682 6.61552e-09 -0.638247 5.15548e-07 -0.000173682 1.19809e-08 -0.638247 5.15629e-07 -0.000173682 9.77476e-09 -0.638247 5.1506e-07
0.492 -0.516905 1.39071e-06 1.13906 0.126335 -0.284699 9.94616e-07 -0.000146439 1.56474e-08 -0.57541 8.45529e-07 -0.000146439 1.67359e-08 -0.57541 8.44475e-07 -0.000146439 1.32853e-08 -0.57541 8.45871e-07 -0.000146439 1.42559e-08 -0.57541 8.4492e-07
0.493 -0.539479 2.23736e-06 1.1325 2.64433 -0.299327 1.59061e-06 -0.000124165 1.61312e-08 -0.50632 1.1671e-06 -0.000124165 1.89452e-08 -0.50632 1.17072e-06 -0.000124165 1.94093e-08 -0.50632 1.16988e-06 -0.000124165 1.97594e-08 -0.50632 1.16991e-06
0.494 -0.558596 2.99613e-06 1.12034 5.13579 -0.312586 2.12459e-06 -0.000106203 1.27759e-08 -0.431119 1.48852e-06 -0.000106203 1.28328e-08 -0.431119 1.48366e-06 -0.000106203 1.1297e-08 -0.431119 1.48378e-06 -0.000106203 9.96798e-09 -0.431119 1.48497e-06
0.495 -0.574389 3.6512e-06 1.10269 7.5804 -0.324571 2.59221e-06 -9.2018e-05 1.5653e-08 -0.350005 1.78173e-06 -9.2018e-05 1.14465e-08 -0.350005 1.78594e-06 -9.2018e-05 1.81065e-08 -0.350005 1.78623e-06 -9.2018e-05 1.88208e-08 -0.350005 1.78375e-06
0.496 -0.587016 4.1975e-06 1.07969 9.95839 -0.335391 2.97556e-06 -8.11779e-05 1.35397e-08 -0.263238 2.05534e-06 -8.11779e-05 1.57744e-08 -0.263238 2.05261e-06 -8.11779e-05 1.13615e-08 -0.263238 2.05259e-06 -8.11779e-05 1.03545e-08 -0.263238 2.05449e-06
0.497 -0.596654 4.62633e-06 1.05152 12.2508 -0.345166 3.2723e-06 -7.33502e-05 1.20978e-08 -0.171138 2.29358e-06 -7.33502e-05 1.54673e-08 -0.171138 2.29137e-06 -7.33502e-05 1.65277e-08 -0.171138 2.29328e-06 -7.33502e-05 1.65233e-08 -0.171138 2.29237e-06
0.498 -0.603495 4.93063e-06 1.01841 14.4396 -0.354022 3.48708e-06 -6.82913e-05 2.15597e-08 -0.0740829 2.48434e-06 -6.82913e-05 1.96989e-08 -0.0740829 2.4903e-06 -6.82913e-05 1.80742e-08 -0.0740829 2.48477e-06 -6.82913e-05 1.66155e-08 -0.0740829 2.48718e-06
0.499 -0.607748 5.10506e-06 0.980607 16.5082 -0.362097 3.6091e-06 -6.58419e-05 1.10104e-08 0.0274895 2.63644e-06 -6.58419e-05 1.12429e-08 0.0274895 2.63244e-06 -6.58419e-05 1.19906e-08 0.0274895 2.63826e-06 -6.58419e-05 1.36181e-08 0.0274895 2.63478e-06
0.5 -0.609629 5.17263e-06 0.938421 18.441 -0.369529 3.65825e-06 -6.59233e-05 1.64439e-08 0.133085 2.72735e-06 -6.59233e-05 1.77272e-08 0.133085 2.72835e-06 -6.59233e-05 1.45102e-08 0.133085 2.72728e-06 -6.59233e-05 1.41024e-08 0.133085 2.7287e-06
0.501 -0.609364 5.12157e-06 0.892175 20.2243 -0.376465 3.61549e-06 -6.85351e-05 6.0572e-09 0.242156 2.76483e-06 -6.85351e-05 9.00374e-09 0.242156 2.76578e-06 -6.85351e-05 9.05725e-09 0.242156 2.76265e-06 -6.85351e-05 7.93858e-09 0.242156 2.76271e-06
0.502 -0.607186 4.96665e-06 0.842225 21.8458 -0.38305 3.50411e-06 -7.37556e-05 5.95029e-09 0.354103 2.73869e-06 -7.37556e-05 1.09035e-08 0.354103 2.73574e-06 -7.37556e-05 9.81663e-09 0.354103 2.73848e-06 -7.37556e-05 9.12296e-09 0.354103 2.73917e-06
0.503 -0.603328 4.71572e-06 0.78895 23.2953 -0.389432 3.3222e-06 -8.17431e-05 1.49705e-08 0.468281 2.64798e-06 -8.17431e-05 1.11352e-08 0.468281 2.65112e-06 -8.17431e-05 8.96264e-09 0.468281 2.64918e-06 -8.17431e-05 1.06665e-08 0.468281 2.64887e-06
0.504 -0.598024 4.38658e-06 0.732747 24.5642 -0.395756 3.08071e-06 -9.27395e-05 7.26211e-09 0.584002 2.49356e-06 -9.27395e-05 5.45382e-09 0.584002 2.49277e-06 -9.27395e-05 6.43928e-09 0.584002 2.49347e-06 -9.27395e-05 4.7698e-09 0.584002 2.49445e-06
0.505 -0.591507 3.97338e-06 0.67403 25.6459 -0.402165 2.78841e-06 -0.000107076 1.24687e-09 0.700544 2.28067e-06 -0.000107076 1.71625e-09 0.700544 2.28059e-06 -0.000107076 3.16577e-09 0.700544 2.28215e-06 -0.000107076 2.33792e-09 0.700544 2.27888e-06
0.506 -0.584002 3.50793e-06 0.613223 26.536 -0.408797 2.4561e-06 -0.000125178 8.94433e-09 0.817152 2.00922e-06 -0.000125178 6.42197e-09 0.817152 2.00736e-06 -0.000125178 1.10848e-08 0.817152 2.008e-06 -0.000125178 7.42053e-09 0.817152 2.0101e-06
0.507 -0.57573 2.99625e-06 0.550755 27.2317 -0.415782 2.09398e-06 -0.000147578 1.35608e-08 0.933048 1.6776e-06 -0.000147578 1.714e-08 0.933048 1.6794e-06 -0.000147578 1.48774e-08 0.933048 1.67706e-06 -0.000147578 1.80532e-08 0.933048 1.67602e-06
0.508 -0.566902 2.46561e-06 0.487058 27.7326 -0.423244 1.7143e-06 -0.000174925 1.86277e-08 1.04744 1.30476e-06 -0.000174925 1.71275e-08 1.04744 1.3059e-06 -0.000174925 1.37825e-08 1.04744 1.30537e-06 -0.000174925 1.59495e-08 1.04744 1.30795e-06
0.509 -0.557719 1.91363e-06 0.42256 28.0399 -0.431295 1.31472e-06 -0.000207995 2.69072e-08 1.15952 8.90659e-07 -0.000207995 2.48398e-08 1.15952 8.88617e-07 -0.000207995 3.34398e-08 1.15952 8.90841e-07 -0.000207995 2.97149e-08 1.15952 8.8981e-07
0.51 -0.54837 1.35359e-06 0.357681 28.1568 -0.440038 9.22118e-07 -0.000247712 3.01329e-08 1.26849 4.43337e-07 -0.000247712 3.46891e-08 1.26849 4.43802e-07 -0.000247712 2.56088e-08 1.26849 4.4198e-07 -0.000247712 2.9171e-08 1.26849 4.43677e-07
0.511 -0.539028 8.13035e-07 0.292833 28.0883 -0.449562 5.36391e-07 -0.000295161 4.127e-08 1.37354 2.39264e-08 -0.000295161 4.15949e-08 1.37354 2.28688e-08 -0.000295161 4.62856e-08 1.37354 2.19562e-08 -0.000295161 4.27818e-08 1.37354 2.75721e-08
0.512 -0.529853 3.0033e-07 0.22841 27.841 -0.459941 1.78267e-07 -0.000351613 5.37638e-08 1.47391 5.03648e-07 -0.000351613 5.24696e-08 1.47391 5.05042e-07 -0.000351613 5.05845e-08 1.47391 5.01184e-07 -0.000351613 5.40599e-08 1.47391 4.9896e-07
0.513 -0.520988 1.90002e-07 0.164788 27.4231 -0.471237 1.9091e-07 -0.000418543 5.92731e-08 1.56881 9.81254e-07 -0.000418543 6.09593e-08 1.56881 9.79536e-07 -0.000418543 6.04312e-08 1.56881 9.85466e-07 -0.000418543 5.85669e-08 1.56881 9.85897e-07
0.514 -0.51256 6.3575e-07 0.102322 26.8441 -0.483492 4.96505e-07 -0.000497664 7.2334e-08 1.65753 1.44467e-06 -0.000497664 6.47815e-08 1.65753 1.4443e-06 -0.000497664 6.58833e-08 1.65753 1.44431e-06 -0.000497664 6.66192e-08 1.65753 1.44099e-06
0.515 -0.504676 1.03395e-06 0.0413404 26.1148 -0.496731 7.71926e-07 -0.000590948 7.2925e-08 1.73938 1.88872e-06 -0.000590948 7.78809e-08 1.73938 1.88953e-06 -0.000590948 7.98435e-08 1.73938 1.88778e-06 -0.000590948 8.01497e-08 1.73938 1.89085e-06
0.516 -0.497425 1.37649e-06 -0.0178541 25.2472 -0.510961 1.01438e-06 -0.000700664 8.33311e-08 1.8137 2.29164e-06 -0.000700664 8.40223e-08 1.8137 2.29101e-06 -0.000700664 8.01416e-08 1.8137 2.29012e-06 -0.000700664 7.7898e-08 1.8137 2.28966e-06
0.517 -0.49088 1.65791e-06 -0.0749887 24.2539 -0.52617 1.20858e-06 -0.000829415 9.74356e-08 1.87991 2.6572e-06 -0.000829415 9.84526e-08 1.87991 2.65849e-06 -0.000829415 1.02439e-07 1.87991 2.65961e-06 -0.000829415 1.02362e-07 1.87991 2.65818e-06
0.518 -0.485091 1.8871e-06 -0.129822 23.1484 -0.542325 1.36541e-06 -0.000980172 1.02447e-07 1.93749 2.96386e-06 -0.000980172 1.03175e-07 1.93749 2.96261e-06 -0.000980172 9.83059e-08 1.93749 2.96002e-06 -0.000980172 1.01883e-07 1.93749 2.96268e-06
0.519 -0.480091 2.04429e-06 -0.182144 21.9449 -0.55937 1.47311e-06 -0.00115632 1.1099e-07 1.98595 3.20816e-06 -0.00115632 1.08594e-07 1.98595 3.20865e-06 -0.00115632 1.13097e-07 1.98595 3.21193e-06 -0.00115632 1.09597e-07 1.98595 3.21074e-06
0.52 -0.475892 2.15171e-06 -0.23178 20.6575 -0.57723 1.53726e-06 -0.00136171 1.11088e-07 2.02492 3.38984e-06 -0.00136171 1.12852e-07 2.02492 3.38722e-06 -0.00136171 1.08924e-07 2.02492 3.38835e-06 -0.00136171 1.14628e-07 2.02492 3.38852e-06
0.521 -0.47249 2.20286e-06 -0.278586 19.301 -0.595807 1.56535e-06 -0.00160071 1.14954e-07 2.05407 3.48824e-06 -0.00160071 1.14662e-07 2.05407 3.49208e-06 -0.00160071 1.14555e-07 2.05407 3.48902e-06 -0.00160071 1.09716e-07 2.05407 3.48544e-06
0.522 -0.469858 2.19731e-06 -0.322454 17.8899 -0.614982 1.55095e-06 -0.00187824 1.16958e-07 2.07316 3.51184e-06 -0.00187824 1.11603e-07 2.07316 3.51036e-06 -0.00187824 1.16409e-07 2.07316 3.50991e-06 -0.00187824 1.15588e-07 2.07316 3.51331e-06
0.523 -0.467955 2.1414e-06 -0.363308 16.4384 -0.634613 1.50241e-06 -0.00219987 1.11764e-07 2.08203 3.46187e-06 -0.00219987 1.16378e-07 2.08203 3.46201e-06 -0.00219987 1.15769e-07 2.08203 3.46527e-06 -0.00219987 1.15427e-07 2.08203 3.4643e-06
0.524 -0.46672 2.04808e-06 -0.401105 14.9607 -0.654537 1.42014e-06 -0.00257183 1.10355e-07 2.08062 3.33156e-06 -0.00257183 1.08168e-07 2.08062 3.33233e-06 -0.00257183 1.08257e-07 2.08062 3.32791e-06 -0.00257183 1.11032e-07 2.08062 3.32883e-06
0.525 -0.466075 1.90631e-06 -0.435834 13.4704 -0.674569 1.31115e-06 -0.00300114 1.00876e-07 2.06893 3.12806e-06 -0.00300114 1.07079e-07 2.06893 3.1248e-06 -0.00300114 1.01989e-07 2.06893 3.12667e-06 -0.00300114 1.02053e-07 2.06893 3.12653e-06
0.526 -0.465927 1.74654e-06 -0.467511 11.9805 -0.694504 1.18904e-06 -0.00349562 8.36358e-08 2.04706 2.8481e-06 -0.00349562 8.12671e-08 2.04706 2.8498e-06 -0.00349562 8.13077e-08 2.04706 2.85256e-06 -0.00349562 8.17719e-08 2.04706 2.85195e-06
0.527 -0.466167 1.5534e-06 -0.496184 10.5032 -0.714117 1.03737e-06 -0.00406399 7.2786e-08 2.01519 2.513e-06 -0.00406399 7.0732e-08 2.01519 2.51629e-06 -0.00406399 7.20674e-08 2.01519 2.51319e-06 -0.00406399 7.05283e-08 2.01519 2.51189e-06
0.528 -0.466673 1.34283e-06 -0.521924 9.04999 -0.733165 8.81239e-07 -0.00471596 4.32128e-08 1.97359 2.12367e-06 -0.00471596 4.41487e-08 1.97359 2.1199e-06 -0.00471596 4.75882e-08 1.97359 2.11922e-06 -0.00471596 4.52966e-08 1.97359 2.12331e-06
0.529 -0.46731 1.1273e-06 -0.544827 7.63149 -0.751387 7.17847e-07 -0.00546227 1.96349e-08 1.92258 1.67115e-06 -0.00546227 1.77965e-08 1.92258 1.67434e-06 -0.00546227 1.6388e-08 1.92258 1.67447e-06 -0.00546227 1.75178e-08 1.92258 1.66766e-06
0.53 -0.467932 9.04014e-07 -0.565009 6.25724 -0.768509 5.56163e-07 -0.00631479 7.82032e-09 1.86259 1.20548e-06 -0.00631479 1.10131e-08 1.86259 1.20436e-06 -0.00631479 7.04081e-09 1.86259 1.20558e-06 -0.00631479 8.49635e-09 1.86259 1.20989e-06
0.531 -0.468381 6.79422e-07 -0.582607 4.93583 -0.784241 4.00474e-07 -0.00728662 5.3816e-08 1.79409 7.02821e-07 -0.00728662 4.52849e-08 1.79409 6.98239e-07 -0.00728662 5.4516e-08 1.79409 6.98551e-07 -0.00728662 5.09642e-08 1.79409 6.98981e-07
0.532 -0.468494 4.55835e-07 -0.597771 3.67473 -0.798283 2.65802e-07 -0.00839211 8.54202e-08 1.71764 1.82486e-07 -0.00839211 8.61484e-08 1.71764 1.89764e-07 -0.00839211 8.43259e-08 1.71764 1.91202e-07 -0.00839211 8.69756e-08 1.71764 1.89513e-07
0.533 -0.4681 2.5359e-07 -0.610665 2.48037 -0.810326 1.8591e-07 -0.00964698 1.27559e-07 1.63384 3.20824e-07 -0.00964698 1.26855e-07 1.63384 3.26476e-07 -0.00964698 1.26563e-07 1.63384 3.27543e-07 -0.00964698 1.26934e-07 1.63384 3.26846e-07
0.534 -0.467022 6.25176e-08 -0.621465 1.35805 -0.820057 1.95911e-07 -0.0110684 1.78689e-07 1.54336 8.24657e-07 -0.0110684 1.80133e-07 1.54336 8.23006e-07 -0.0110684 1.80469e-07 1.54336 8.23711e-07 -0.0110684 1.82423e-07 1.54336 8.22996e-07
0.535 -0.465083 1.12872e-07 -0.630351 0.312004 -0.827157 2.71345e-07 -0.012675 2.27374e-07 1.44688 1.30458e-06 -0.012675 2.32623e-07 1.44688 1.30372e-06 -0.012675 2.3295e-07 1.44688 1.3035e-06 -0.012675 2.29215e-07 1.44688 1.30646e-06
0.536 -0.462101 2.61657e-07 -0.637509 0.654621 -0.83131 3.61365e-07 -0.014487 2.88778e-07 1.34515 1.7409e-06 -0.014487 2.86199e-07 1.34515 1.73902e-06 -0.014487 2.77877e-07 1.34515 1.73866e-06 -0.014487 2.82869e-07 1.34515 1.73567e-06
0.537 -0.457899 3.85458e-07 -0.643125 1.53971 -0.832202 4.30002e-07 -0.0165261 3.38127e-07 1.23895 2.14278e-06 -0.0165261 3.33897e-07 1.23895 2.14449e-06 -0.0165261 3.43e-07 1.23895 2.14719e-06 -0.0165261 3.41256e-07 1.23895 2.14898e-06
0.538 -0.452302 5.01013e-07 -0.647386 2.34213 -0.829528 4.86857e-07 -0.0188159 3.88918e-07 1.12904 2.4843e-06 -0.0188159 3.9213e-07 1.12904 2.48609e-06 -0.0188159 3.88434e-07 1.12904 2.48158e-06 -0.0188159 3.87408e-07 1.12904 2.48042e-06
0.539 -0.445139 5.71438e-07 -0.650472 3.06171 -0.822991 5.21529e-07 -0.0213814 4.43004e-07 1.01625 2.77388e-06 -0.0213814 4.41912e-07 1.01625 2.77034e-06 -0.0213814 4.42061e-07 1.01625 2.77181e-06 -0.0213814 4.40773e-07 1.01625 2.77193e-06
0.54 -0.436247 6.25725e-07 -0.652559 3.69916 -0.812313 5.4114e-07 -0.0242495 4.81439e-07 0.901365 2.98481e-06 -0.0242495 4.82746e-07 0.901365 2.98675e-06 -0.0242495 4.85922e-07 0.901365 2.98415e-06 -0.0242495 4.86959e-07 0.901365 2.98639e-06
0.541 -0.425474 6.58648e-07 -0.653811 4.25599 -0.797231 5.40228e-07 -0.0274485 5.37785e-07 0.785195 3.1334e-06 -0.0274485 5.36639e-07 0.785195 3.13482e-06 -0.0274485 5.36793e-07 0.785195 3.13989e-06 -0.0274485 5.34925e-07 0.785195 3.13748e-06
0.542 -0.412679 6.73925e-07 -0.654383 4.73447 -0.777508 5.16785e-07 -0.0310085 5.72465e-07 0.668528 3.2076e-06 -0.0310085 5.74545e-07 0.668528 3.2059e-06 -0.0310085 5.70628e-07 0.668528 3.20127e-06 -0.0310085 5.72804e-07 0.668528 3.20543e-06
0.543 -0.397734 6.49993e-07 -0.654417 5.13754 -0.75293 4.80342e-07 -0.0349612 5.98415e-07 0.552138 3.20877e-06 -0.0349612 5.99728e-07 0.552138 3.20827e-06 -0.0349612 5.98674e-07 0.552138 3.21496e-06 -0.0349612 5.99639e-07 0.552138 3.20784e-06
0.544 -0.380527 6.21041e-07 -0.654037 5.4687 -0.723316 4.36594e-07 -0.0393397 6.24246e-07 0.436769 3.14204e-06 -0.0393397 6.15654e-07 0.436769 3.14349e-06 -0.0393397 6.19326e-07 0.436769 3.13768e-06 -0.0393397 6.2112e-07 0.436769 3.14122e-06
0.545 -0.360965 5.72652e-07 -0.653355 5.73198 -0.688519 3.71547e-07 -0.0441783 6.18136e-07 0.323137 3.01417e-06 -0.0441783 6.24674e-07 0.323137 3.00867e-06 -0.0441783 6.22499e-07 0.323137 3.01085e-06 -0.0441783 6.20686e-07 0.323137 3.0113e-06
0.546 -0.338974 5.09035e-07 -0.652459 5.93184 -0.64843 3.12192e-07 -0.0495129 6.07197e-07 0.211917 2.80899e-06 -0.0495129 6.06841e-07 0.211917 2.81874e-06 -0.0495129 6.07757e-07 0.211917 2.81372e-06 -0.0495129 6.06765e-07 0.211917 2.81329e-06
0.547 -0.314502 4.40251e-07 -0.651424 6.07307 -0.602978 2.55045e-07 -0.0553799 5.91997e-07 0.103742 2.5566e-06 -0.0553799 5.90477e-07 0.103742 2.55225e-06 -0.0553799 5.93445e-07 0.103742 2.55692e-06 -0.0553799 5.91886e-07 0.103742 2.55925e-06
0.548 -0.287518 3.59332e-07 -0.650301 6.16072 -0.552139 2.15006e-07 -0.0618168 5.45334e-07 -0.000801541 2.25758e-06 -0.0618168 5.49571e-07 -0.000801541 2.25607e-06 -0.0618168 5.48335e-07 -0.000801541 2.2534e-06 -0.0618168 5.4602e-07 -0.000801541 2.2524e-06
0.549 -0.258018 2.73056e-07 -0.649123 6.20004 -0.495935 2.1401e-07 -0.0688616 4.95607e-07 -0.101181 1.91042e-06 -0.0688616 4.91624e-07 -0.101181 1.90914e-06 -0.0688616 4.83288e-07 -0.101181 1.91725e-06 -0.0688616 4.90659e-07 -0.101181 1.91291e-06
0.55 -0.22602 1.87389e-07 -0.647899 6.19639 -0.434436 2.539e-07 -0.076552 4.04445e-07 -0.196918 1.53918e-06 -0.076552 4.03464e-07 -0.196918 1.54466e-06 -0.076552 4.15769e-07 -0.196918 1.53485e-06 -0.076552 4.11589e-07 -0.196918 1.54294e-06
0.551 -0.191572 1.0003e-07 -0.64662 6.15517 -0.367763 3.09735e-07 -0.0849261 3.14689e-07 -0.28759 1.15299e-06 -0.0849261 3.18214e-07 -0.28759 1.14686e-06 -0.0849261 3.10961e-07 -0.28759 1.15273e-06 -0.0849261 3.1327e-07 -0.28759 1.14444e-06
0.552 -0.154746 2.01216e-08 -0.645257 6.08175 -0.296088 3.75054e-07 -0.0940208 1.97058e-07 -0.372835 7.41673e-07 -0.0940208 1.93233e-07 -0.372835 7.44478e-07 -0.0940208 1.95216e-07 -0.372835 7.40316e-07 -0.0940208 1.93502e-07 -0.372835 7.43776e-07
0.553 -0.115642 6.61618e-08 -0.643757 5.98142 -0.219637 4.32624e-07 -0.103872 5.89516e-08 -0.452349 3.43079e-07 -0.103872 6.25608e-08 -0.452349 3.44036e-07 -0.103872 6.19455e-08 -0.452349 3.45084e-07 -0.103872 6.45919e-08 -0.452349 3.4524e-07
0.554 -0.0743879 1.2144e-07 -0.642051 5.85934 -0.138689 4.85108e-07 -0.114514 8.94012e-08 -0.525891 6.46674e-08 -0.114514 9.30295e-08 -0.525891 6.50911e-08 -0.114514 9.07557e-08 -0.525891 6.16485e-08 -0.114514 9.58816e-08 -0.525891 6.19328e-08
0.555 -0.0311378 1.89726e-07 -0.640051 5.72047 -0.0535722 5.32952e-07 -0.125979 2.60157e-07 -0.593277 4.36614e-07 -0.125979 2.56491e-07 -0.593277 4.37061e-07 -0.125979 2.62757e-07 -0.593277 4.37062e-07 -0.125979 2.58898e-07 -0.593277 4.36693e-07
0.556 0.0139275 2.42495e-07 -0.63765 5.56954 0.0353306 5.47938e-07 -0.138296 4.45445e-07 -0.654382 7.89085e-07 -0.138296 4.46971e-07 -0.654382 7.87959e-07 -0.138296 4.41005e-07 -0.654382 7.92904e-07 -0.138296 4.41469e-07 -0.654382 7.92422e-07
0.557 0.0606019 2.68473e-07 -0.634727 5.41098 0.127589 5.64301e-07 -0.151489 6.22457e-07 -0.709138 1.11483e-06 -0.151489 6.23764e-07 -0.709138 1.11632e-06 -0.151489 6.26052e-07 -0.709138 1.11303e-06 -0.151489 6.26231e-07 -0.709138 1.11254e-06
0.558 0.108655 2.91772e-07 -0.631147 5.24893 0.222725 5.58272e-07 -0.165581 8.30563e-07 -0.757531 1.39098e-06 -0.165581 8.27916e-07 -0.757531 1.39139e-06 -0.165581 8.22897e-07 -0.757531 1.39183e-06 -0.165581 8.27563e-07 -0.757531 1.39563e-06
0.559 0.157834 3.07079e-07 -0.626762 5.08718 0.320216 5.35028e-07 -0.180587 1.0185e-06 -0.7996 1.63601e-06 -0.180587 1.02087e-06 -0.7996 1.63167e-06 -0.180587 1.02879e-06 -0.7996 1.63139e-06 -0.180587 1.02123e-06 -0.7996 1.62875e-06
0.56 0.207864 2.99686e-07 -0.621414 4.92916 0.419501 4.98693e-07 -0.196516 1.22359e-06 -0.835431 1.82948e-06 -0.196516 1.22372e-06 -0.835431 1.83461e-06 -0.196516 1.21746e-06 -0.835431 1.83413e-06 -0.196516 1.22063e-06 -0.835431 1.83456e-06
0.561 0.258454 2.90826e-07 -0.614938 4.77792 0.51998 4.40243e-07 -0.213373 1.40506e-06 -0.865156 1.96643e-06 -0.213373 1.40331e-06 -0.865156 1.96697e-06 -0.213373 1.40969e-06 -0.865156 1.96474e-06 -0.213373 1.40757e-06 -0.865156 1.96717e-06
0.562 0.309295 2.55364e-07 -0.607162 4.6361 0.621024 3.72531e-07 -0.231151 1.58286e-06 -0.888947 2.07178e-06 -0.231151 1.5827e-06 -0.888947 2.06674e-06 -0.231151 1.58074e-06 -0.888947 2.07047e-06 -0.231151 1.58432e-06 -0.888947 2.06526e-06
0.563 0.360065 2.28406e-07 -0.597913 4.50595 0.721977 2.88855e-07 -0.249838 1.74127e-06 -0.907014 2.10033e-06 -0.249838 1.7423e-06 -0.907014 2.10261e-06 -0.249838 1.73686e-06 -0.907014 2.10376e-06 -0.249838 1.73357e-06 -0.907014 2.10548e-06
0.564 0.410432 1.70003e-07 -0.587017 4.3893 0.822162 1.89767e-07 -0.269411 1.86546e-06 -0.919599 2.10166e-06 -0.269411 1.86465e-06 -0.919599 2.10337e-06 -0.269411 1.86888e-06 -0.919599 2.10087e-06 -0.269411 1.87412e-06 -0.919599 2.1034e-06
0.565 0.460055 1.21315e-07 -0.574303 4.28758 0.920888 9.68068e-08 -0.289837 1.96273e-06 -0.926972 2.04812e-06 -0.289837 1.96349e-06 -0.926972 2.04425e-06 -0.289837 1.9654e-06 -0.926972 2.04624e-06 -0.289837 1.96136e-06 -0.926972 2.04464e-06
0.566 0.508592 5.62446e-08 -0.559604 4.2018 1.01746 5.43054e-08 -0.31107 2.03115e-06 -0.929429 1.96103e-06 -0.31107 2.03281e-06 -0.929429 1.96514e-06 -0.31107 2.02964e-06 -0.929429 1.96319e-06 -0.31107 2.02828e-06 -0.929429 1.96485e-06
0.567 0.555697 5.29276e-09 -0.542762 4.1326 1.11117 1.41834e-07 -0.333055 2.05585e-06 -0.927284 1.83558e-06 -0.333055 2.05521e-06 -0.927284 1.836e-06 -0.333055 2.05513e-06 -0.927284 1.83323e-06 -0.333055 2.05839e-06 -0.927284 1.83014e-06
0.568 0.601031 7.08775e-08 -0.523631 4.08022 1.20134 2.56719e-07 -0.355723 2.03059e-06 -0.920865 1.67016e-06 -0.355723 2.02747e-06 -0.920865 1.66656e-06 -0.355723 2.02731e-06 -0.920865 1.66929e-06 -0.355723 2.02856e-06 -0.920865 1.67414e-06
0.569 0.644257 1.38403e-07 -0.502076 4.04453 1.28728 3.70053e-07 -0.378989 1.96277e-06 -0.910515 1.48291e-06 -0.378989 1.96424e-06 -0.910515 1.48516e-06 -0.378989 1.96779e-06 -0.910515 1.48758e-06 -0.378989 1.96078e-06 -0.910515 1.48194e-06
0.57 0.685051 2.01145e-07 -0.477981 4.02506 1.36834 4.68759e-07 -0.402757 1.83754e-06 -0.89658 1.27531e-06 -0.402757 1.84068e-06 -0.89658 1.27476e-06 -0.402757 1.83421e-06 -0.89658 1.27005e-06 -0.402757 1.84228e-06 -0.89658 1.27382e-06
0.571 0.723103 2.65209e-07 -0.451247 4.02103 1.44387 5.70573e-07 -0.426916 1.66e-06 -0.87941 1.04636e-06 -0.426916 1.65679e-06 -0.87941 1.0435e-06 -0.426916 1.66264e-06 -0.87941 1.04849e-06 -0.426916 1.65749e-06 -0.87941 1.05001e-06
0.572 0.758119 3.16474e-07 -0.421798 4.03133 1.51329 6.54843e-07 -0.451338 1.43566e-06 -0.859358 8.28534e-07 -0.451338 1.43358e-06 -0.859358 8.29662e-07 -0.451338 1.43531e-06 -0.859358 8.31074e-07 -0.451338 1.43727e-06 -0.859358 8.21783e-07
0.573 0.789825 3.63015e-07 -0.389581 4.05459 1.57603 7.26191e-07 -0.475881 1.15492e-06 -0.836769 5.87041e-07 -0.475881 1.16079e-06 -0.836769 5.92621e-07 -0.475881 1.15355e-06 -0.836769 5.82563e-07 -0.475881 1.15164e-06 -0.836769 5.95958e-07
0.574 0.81797 4.06275e-07 -0.354567 4.08921 1.63158 7.82809e-07 -0.500388 8.20695e-07 -0.811985 3.62118e-07 -0.500388 8.14379e-07 -0.811985 3.57574e-07 -0.500388 8.19929e-07 -0.811985 3.64597e-07 -0.500388 8.25847e-07 -0.811985 3.56346e-07
0.575 0.84233 4.27404e-07 -0.316756 4.13335 1.67948 8.1214e-07 -0.524686 4.47747e-07 -0.785335 1.3883e-07 -0.524686 4.52447e-07 -0.785335 1.37537e-07 -0.524686 4.49615e-07 -0.785335 1.38521e-07 -0.524686 4.41654e-07 -0.785335 1.39623e-07
0.576 0.862711 4.47689e-07 -0.276178 4.18502 1.71933 8.42036e-07 -0.548587 2.67451e-08 -0.757139 7.29869e-08 -0.548587 2.77139e-08 -0.757139 7.06197e-08 -0.548587 2.73968e-08 -0.757139 7.39499e-08 -0.548587 3.13499e-08 -0.757139 7.00076e-08
0.577 0.878948 4.50168e-07 -0.23289 4.24207 1.75078 8.37877e-07 -0.571888 4.16917e-07 -0.727703 2.6345e-07 -0.571888 4.22243e-07 -0.727703 2.64414e-07 -0.571888 4.20533e-07 -0.727703 2.59229e-07 -0.571888 4.17861e-07 -0.727703 2.67547e-07
0.578 0.890909 4.43124e-07 -0.186982 4.30223 1.77355 8.18244e-07 -0.594375 9.0584e-07 -0.697316 4.33197e-07 -0.594375 9.00085e-07 -0.697316 4.34579e-07 -0.594375 9.00672e-07 -0.697316 4.3964e-07 -0.594375 9.02962e-07 -0.697316 4.31528e-07
0.579 0.898497 4.29623e-07 -0.138575 4.36319 1.78743 7.77016e-07 -0.615817 1.37591e-06 -0.666251 5.86601e-07 -0.615817 1.38094e-06 -0.666251 5.83803e-07 -0.615817 1.38073e-06 -0.666251 5.80209e-07 -0.615817 1.3849e-06 -0.666251 5.86293e-07
0.58 0.901651 3.94093e-07 -0.0878216 4.42259 1.79229 7.16178e-07 -0.635975 1.88232e-06 -0.634763 7.09326e-07 -0.635975 1.88092e-06 -0.634763 7.12857e-07 -0.635975 1.88277e-06 -0.634763 7.14695e-07 -0.635975 1.87351e-06 -0.634763 7.11636e-07
0.581 0.900345 3.63372e-07 -0.0349057 4.47805 1.78806 6.43113e-07 -0.654598 2.3732e-06 -0.603087 8.15294e-07 -0.654598 2.37218e-06 -0.603087 8.12618e-07 -0.654598 2.36775e-06 -0.603087 8.14335e-07 -0.654598 2.37863e-06 -0.603087 8.10213e-07
0.582 0.894591 3.03365e-07 0.0199582 4.52726 1.77473 5.47825e-07 -0.671426 2.83491e-06 -0.571439 8.88747e-07 -0.671426 2.8332e-06 -0.571439 8.86211e-07 -0.671426 2.83654e-06 -0.571439 8.83897e-07 -0.671426 2.83071e-06 -0.571439 8.92475e-07
0.583 0.884437 2.48163e-07 0.0765258 4.56796 1.75238 4.44554e-07 -0.686195 3.27565e-06 -0.540017 9.39897e-07 -0.686195 3.27542e-06 -0.540017 9.42997e-07 -0.686195 3.27577e-06 -0.540017 9.46082e-07 -0.686195 3.2771e-06 -0.540017 9.38458e-07
0.584 0.869967 1.88432e-07 0.134525 4.59803 1.72115 3.26813e-07 -0.698633 3.6686e-06 -0.508997 9.58835e-07 -0.698633 3.67384e-06 -0.508997 9.62291e-07 -0.698633 3.67118e-06 -0.508997 9.54679e-07 -0.698633 3.66835e-06 -0.508997 9.60239e-07
0.585 0.851299 1.13538e-07 0.193656 4.61545 1.68126 2.01856e-07 -0.70847 3.99724e-06 -0.478535 9.67269e-07 -0.70847 3.99585e-06 -0.478535 9.61839e-07 -0.70847 3.99902e-06 -0.478535 9.66996e-07 -0.70847 3.99968e-06 -0.478535 9.67177e-07
0.586 0.828586 4.18427e-08 0.253597 4.61843 1.63299 7.61732e-08 -0.715433 4.27187e-06 -0.44877 9.49724e-07 -0.715433 4.26351e-06 -0.44877 9.49916e-07 -0.715433 4.26264e-06 -0.44877 9.52916e-07 -0.715433 4.26527e-06 -0.44877 9.45361e-07
0.587 0.802012 2.83458e-08 0.314002 4.60532 1.57668 6.77115e-08 -0.719256 4.44793e-06 -0.41982 9.11453e-07 -0.719256 4.46186e-06 -0.41982 9.15647e-07 -0.719256 4.45962e-06 -0.41982 9.08219e-07 -0.719256 4.45835e-06 -0.41982 9.18272e-07
0.588 0.771792 1.06703e-07 0.37451 4.57476 1.51272 1.89586e-07 -0.719677 4.56433e-06 -0.391787 8.61337e-07 -0.719677 4.55278e-06 -0.391787 8.55916e-07 -0.719677 4.55702e-06 -0.391787 8.6383e-07 -0.719677 4.55772e-06 -0.391787 8.56372e-07
0.589 0.738166 1.77294e-07 0.43474 4.52562 1.44158 3.16373e-07 -0.716445 4.55446e-06 -0.364756 7.91042e-07 -0.716445 4.55859e-06 -0.364756 7.95916e-07 -0.716445 4.55495e-06 -0.364756 7.91925e-07 -0.716445 4.55672e-06 -0.364756 7.96128e-07
0.59 0.701403 2.47396e-07 0.494303 4.45705 1.36375 4.33356e-07 -0.709321 4.46096e-06 -0.338793 7.1733e-07 -0.709321 4.46055e-06 -0.338793 7.143e-07 -0.709321 4.46086e-06 -0.338793 7.12573e-07 -0.709321 4.45789e-06 -0.338793 7.11842e-07
0.591 0.661788 3.08286e-07 0.552799 4.3685 1.27977 5.43869e-07 -0.698083 4.24893e-06 -0.313952 6.28388e-07 -0.698083 4.25118e-06 -0.313952 6.29691e-07 -0.698083 4.25172e-06 -0.313952 6.33559e-07 -0.698083 4.25135e-06 -0.313952 6.30962e-07
0.592 0.619631 3.63112e-07 0.609825 4.25972 1.19024 6.40377e-07 -0.68253 3.93933e-06 -0.290271 5.37293e-07 -0.68253 3.93381e-06 -0.290271 5.37899e-07 -0.68253 3.93678e-06 -0.290271 5.33244e-07 -0.68253 3.93626e-06 -0.290271 5.36808e-07
0.593 0.575252 4.06124e-07 0.664978 4.13081 1.09575 7.17724e-07 -0.662481 3.52325e-06 -0.267776 4.42839e-07 -0.662481 3.52844e-06 -0.267776 4.40986e-07 -0.662481 3.52651e-06 -0.267776 4.44764e-07 -0.662481 3.52636e-06 -0.267776 4.41774e-07
0.594 0.528986 4.43444e-07 0.717857 3.98218 0.996936 7.84987e-07 -0.637786 3.01408e-06 -0.246482 3.4795e-07 -0.637786 3.01248e-06 -0.246482 3.46971e-07 -0.637786 3.0116e-06 -0.246482 3.48011e-07 -0.637786 3.0161e-06 -0.246482 3.48534e-07
0.595 0.481175 4.64555e-07 0.768072 3.81455 0.894457 8.25029e-07 -0.60832 2.39999e-06 -0.226392 2.5809e-07 -0.60832 2.40204e-06 -0.226392 2.61393e-07 -0.60832 2.40056e-06 -0.226392 2.58569e-07 -0.60832 2.39945e-06 -0.226392 2.61307e-07
0.596 0.432167 4.87484e-07 0.815242 3.62901 0.788968 8.52068e-07 -0.573994 1.70838e-06 -0.2075 1.67868e-07 -0.573994 1.70545e-06 -0.2075 1.66651e-07 -0.573994 1.70759e-06 -0.2075 1.67976e-07 -0.573994 1.70682e-06 -0.2075 1.64373e-07
0.597 0.38231 4.90478e-07 0.859005 3.42695 0.681134 8.63422e-07 -0.534755 9.40837e-07 -0.189793 8.42621e-08 -0.534755 9.44347e-07 -0.189793 8.76678e-08 -0.534755 9.44744e-07 -0.189793 8.47442e-08 -0.534755 9.413e-07 -0.189793 8.62747e-08
0.598 0.33195 4.80029e-07 0.899018 3.21007 0.571613 8.43649e-07 -0.490586 1.30666e-07 -0.17325 1.36243e-08 -0.490586 1.21463e-07 -0.17325 4.75951e-09 -0.490586 1.23666e-07 -0.17325 1.12808e-08 -0.490586 1.24055e-07 -0.17325 9.78277e-09
0.599 0.28143 4.63382e-07 0.934962 2.98038 0.461057 8.16817e-07 -0.441513 7.39871e-07 -0.157843 6.63021e-08 -0.441513 7.33076e-07 -0.157843 5.92479e-08 -0.441513 7.37048e-07 -0.157843 5.78185e-08 -0.441513 7.33188e-07 -0.157843 6.64451e-08
0.6 0.231081 4.31562e-07 0.966544 2.74014 0.350101 7.67892e-07 -0.387604 1.60685e-06 -0.14354 1.21822e-07 -0.387604 1.60382e-06 -0.14354 1.26778e-07 -0.387604 1.60423e-06 -0.14354 1.27686e-07 -0.387604 1.60474e-06 -0.14354 1.19387e-07
0.601 0.181224 3.99949e-07 0.993505 2.49191 0.23936 7.01942e-07 -0.328972 2.49482e-06 -0.130306 1.73061e-07 -0.328972 2.49734e-06 -0.130306 1.74096e-07 -0.328972 2.49417e-06 -0.130306 1.72718e-07 -0.328972 2.49637e-06 -0.130306 1.74098e-07
0.602 0.132168 3.53977e-07 1.01562 2.23843 0.129423 6.21698e-07 -0.265775 3.35146e-06 -0.118102 2.15187e-07 -0.265775 3.35509e-06 -0.118102 2.10105e-07 -0.265775 3.35821e-06 -0.118102 2.12965e-07 -0.265775 3.35226e-06 -0.118102 2.16249e-07
0.603 0.0842005 2.92552e-07 1.03269 1.98267 0.0208501 5.33135e-07 -0.198218 4.18224e-06 -0.106886 2.4679e-07 -0.198218 4.17395e-06 -0.106886 2.50118e-07 -0.198218 4.17416e-06 -0.106886 2.50262e-07 -0.198218 4.18094e-06 -0.106886 2.46846e-07
0.604 0.0375938 2.4511e-07 1.04457 1.72775 -0.0858323 4.37231e-07 -0.126552 4.92702e-06 -0.0966164 2.75938e-07 -0.126552 4.93483e-06 -0.0966164 2.73783e-07 -0.126552 4.92938e-06 -0.0966164 2.72923e-07 -0.126552 4.92871e-06 -0.0966164 2.72718e-07
0.605 -0.00740244 1.77225e-07 1.05115 1.47692 -0.190135 3.21151e-07 -0.0510739 5.60681e-06 -0.0872494 2.89242e-07 -0.0510739 5.60992e-06 -0.0872494 2.89327e-07 -0.0510739 5.61301e-06 -0.0872494 2.88414e-07 -0.0510739 5.61203e-06 -0.0872494 2.93173e-07
0.606 -0.0505609 1.21584e-07 1.05235 1.23353 -0.291608 2.18525e-07 0.0278736 6.1894e-06 -0.0787421 2.99233e-07 0.0278736 6.18027e-06 -0.0787421 3.05465e-07 0.0278736 6.18347e-06 -0.0787421 3.03319e-07 0.0278736 6.18293e-06 -0.0787421 2.99688e-07
0.607 -0.091678 5.25221e-08 1.04815 1.00095 -0.389843 1.06149e-07 0.109904 6.647e-06 -0.0710519 2.99319e-07 0.109904 6.64989e-06 -0.0710519 2.92628e-07 0.109904 6.64709e-06 -0.0710519 2.93972e-07 0.109904 6.64744e-06 -0.0710519 2.97138e-07
0.608 -0.130575 1.8968e-08 1.03856 0.782578 -0.484471 1.09325e-08 0.19459 6.97386e-06 -0.0641378 2.88565e-07 0.19459 6.97623e-06 -0.0641378 2.90651e-07 0.19459 6.97605e-06 -0.0641378 2.92685e-07 0.19459 6.97512e-06 -0.0641378 2.87757e-07
0.609 -0.1671 6.95207e-08 1.02363 0.58177 -0.575169 1.1672e-07 0.281465 7.16982e-06 -0.05796 2.7934e-07 0.281465 7.16434e-06 -0.05796 2.76954e-07 0.281465 7.16544e-06 -0.05796 2.78413e-07 0.281465 7.16545e-06 -0.05796 2.8096e-07
0.61 -0.201125 1.33417e-07 1.00346 0.401795 -0.661656 2.15966e-07 0.370025 7.19123e-06 -0.0524813 2.62401e-07 0.370025 7.19835e-06 -0.0524813 2.63127e-07 0.370025 7.19581e-06 -0.0524813 2.6205e-07 0.370025 7.19647e-06 -0.0524813 2.59941e-07
0.611 -0.23255 1.88956e-07 0.978194 0.245796 -0.743691 3.08202e-07 0.459736 7.07546e-06 -0.0476668 2.44257e-07 0.459736 7.07382e-06 -0.0476668 2.48896e-07 0.459736 7.07404e-06 -0.0476668 2.44988e-07 0.459736 7.0771e-06 -0.0476668 2.46839e-07
0.612 -0.261298 2.26845e-07 0.947996 0.116743 -0.821075 3.87604e-07 0.550035 6.79427e-06 -0.0434846 2.2445e-07 0.550035 6.79038e-06 -0.0434846 2.19626e-07 0.550035 6.79455e-06 -0.0434846 2.20968e-07 0.550035 6.78552e-06 -0.0434846 2.24214e-07
0.613 -0.287321 2.75017e-07 0.913083 0.0173904 -0.893649 4.63473e-07 0.640337 6.35898e-06 -0.039906 1.98272e-07 0.640337 6.36152e-06 -0.039906 2.02241e-07 0.640337 6.35972e-06 -0.039906 2.03829e-07 0.640337 6.36895e-06 -0.039906 1.98462e-07
0.614 -0.310592 3.00376e-07 0.873699 0.0497661 -0.961288 5.21517e-07 0.730037 5.77945e-06 -0.0369058 1.73863e-07 0.730037 5.77713e-06 -0.0369058 1.73326e-07 0.730037 5.77709e-06 -0.0369058 1.72421e-07 0.730037 5.77378e-06 -0.0369058 1.75202e-07
0.615 -0.331109 3.29576e-07 0.830121 0.08253 -1.0239 5.67952e-07 0.818521 5.05499e-06 -0.0344625 1.48298e-07 0.818521 5.06048e-06 -0.0344625 1.44356e-07 0.818521 5.05827e-06 -0.0344625 1.44853e-07 0.818521 5.05807e-06 -0.0344625 1.47375e-07
0.616 -0.348893 3.45439e-07 0.782655 0.0790438 -1.08144 5.9042e-07 0.905165 4.21058e-06 -0.0325584 1.19452e-07 0.905165 4.20478e-06 -0.0325584 1.21217e-07 0.905165 4.2077e-06 -0.0325584 1.2249e-07 0.905165 4.20957e-06 -0.0325584 1.15155e-07
0.617 -0.363983 3.54229e-07 0.731629 0.0378253 -1.13386 6.11541e-07 0.989347 3.25326e-06 -0.03118 9.57819e-08 0.989347 3.25523e-06 -0.03118 9.40853e-08 0.989347 3.25174e-06 -0.03118 9.48935e-08 0.989347 3.25167e-06 -0.03118 9.80541e-08
0.618 -0.37644 3.62299e-07 0.677395 0.0421984 -1.18116 6.18404e-07 1.07045 2.20779e-06 -0.0303179 7.14071e-08 1.07045 2.21001e-06 -0.0303179 7.15586e-08 1.07045 2.21286e-06 -0.0303179 6.62898e-08 1.07045 2.20939e-06 -0.0303179 7.19095e-08
0.619 -0.386341 3.4601e-07 0.62032 0.16166 -1.22335 6.03453e-07 1.14786 1.11141e-06 -0.0299672 5.58583e-08 1.14786 1.10533e-06 -0.0299672 6.26292e-08 1.14786 1.10803e-06 -0.0299672 6.53528e-08 1.14786 1.10869e-06 -0.0299672 5.8668e-08
0.62 -0.39378 3.29199e-07 0.560786 0.320726 -1.26048 5.83095e-07 1.22101 4.36193e-08 -0.0301271 4.1452e-08 1.22101 3.89498e-08 -0.0301271 3.8198e-08 1.22101 4.394e-08 -0.0301271 3.73281e-08 1.22101 4.5575e-08 -0.0301271 3.91595e-08
0.621 -0.398863 3.11793e-07 0.499184 0.519069 -1.29257 5.52465e-07 1.28931 1.20881e-06 -0.0308017 4.18293e-08 1.28931 1.20617e-06 -0.0308017 4.07895e-08 1.28931 1.20603e-06 -0.0308017 4.14359e-08 1.28931 1.20146e-06 -0.0308017 4.2721e-08
0.622 -0.40171 2.84921e-07 0.435911 0.755856 -1.3197 5.0172e-07 1.35225 2.34434e-06 -0.0319992 5.20407e-08 1.35225 2.35282e-06 -0.0319992 5.22837e-08 1.35225 2.34832e-06 -0.0319992 5.35942e-08 1.35225 2.34885e-06 -0.0319992 5.38147e-08
0.623 -0.402449 2.58519e-07 0.371366 1.02972 -1.34193 4.52054e-07 1.40932 3.46473e-06 -0.0337327 6.47728e-08 1.40932 3.45407e-06 -0.0337327 6.75054e-08 1.40932 3.46167e-06 -0.0337327 6.37489e-08 1.40932 3.45871e-06 -0.0337327 6.24588e-08
0.624 -0.401218 2.19992e-07 0.305945 1.33877 -1.35932 3.98588e-07 1.46008 4.50503e-06 -0.0360194 7.56849e-08 1.46008 4.51256e-06 -0.0360194 7.42965e-08 1.46008 4.50671e-06 -0.0360194 7.79413e-08 1.46008 4.51088e-06 -0.0360194 7.70404e-08
0.625 -0.398161 1.79515e-07 0.240041 1.68057 -1.37194 3.3117e-07 1.50411 5.46274e-06 -0.0388815 9.52921e-08 1.50411 5.4618e-06 -0.0388815 9.17332e-08 1.50411 5.4622e-06 -0.0388815 9.39312e-08 1.50411 5.46484e-06 -0.0388815 9.37703e-08
0.626 -0.393425 1.41805e-07 0.174037 2.05213 -1.37987 2.69747e-07 1.54106 6.31628e-06 -0.0423452 1.05568e-07 1.54106 6.31392e-06 -0.0423452 1.08148e-07 1.54106 6.31465e-06 -0.0423452 1.06201e-07 1.54106 6.31019e-06 -0.0423452 1.06252e-07
0.627 -0.387163 1.04451e-07 0.108305 2.44992 -1.38317 1.95696e-07 1.57063 7.0189e-06 -0.0464413 1.14494e-07 1.57063 7.02248e-06 -0.0464413 1.14931e-07 1.57063 7.02165e-06 -0.0464413 1.13343e-07 1.57063 7.02562e-06 -0.0464413 1.13325e-07
0.628 -0.379525 5.93366e-08 0.0432004 2.86991 -1.3819 1.27801e-07 1.59258 7.59571e-06 -0.0512048 1.22478e-07 1.59258 7.59276e-06 -0.0512048 1.22037e-07 1.59258 7.59294e-06 -0.0512048 1.21267e-07 1.59258 7.58983e-06 -0.0512048 1.21689e-07
0.629 -0.370664 1.76404e-08 -0.0209353 3.30753 -1.37613 6.59459e-08 1.60672 7.98648e-06 -0.0566746 1.26932e-07 1.60672 7.98588e-06 -0.0566746 1.28468e-07 1.60672 7.98654e-06 -0.0566746 1.30364e-07 1.60672 7.98888e-06 -0.0566746 1.32661e-07
0.63 -0.36073 1.76505e-08 -0.0837816 3.75771 -1.36589 1.17268e-08 1.61294 8.22055e-06 -0.0628936 1.33628e-07 1.61294 8.22219e-06 -0.0628936 1.32734e-07 1.61294 8.22347e-06 -0.0628936 1.31448e-07 1.61294 8.21886e-06 -0.0628936 1.30284e-07
0.631 -0.34987 5.69771e-08 -0.145038 4.21494 -1.35125 6.28694e-08 1.6112 8.27798e-06 -0.0699083 1.34397e-07 1.6112 8.27601e-06 -0.0699083 1.342e-07 1.6112 8.27569e-06 -0.0699083 1.34791e-07 1.6112 8.27984e-06 -0.0699083 1.3479e-07
0.632 -0.338227 8.53591e-08 -0.204428 4.67325 -1.33224 1.19096e-07 1.60149 8.15196e-06 -0.0777684 1.37128e-07 1.60149 8.15615e-06 -0.0777684 1.33537e-07 1.60149 8.15195e-06 -0.0777684 1.37918e-07 1.60149 8.15367e-06 -0.0777684 1.35762e-07
0.633 -0.325938 1.2083e-07 -0.261696 5.1263 -1.30889 1.68441e-07 1.58392 7.85453e-06 -0.0865266 1.3017e-07 1.58392 7.85507e-06 -0.0865266 1.33839e-07 1.58392 7.85735e-06 -0.0865266 1.29297e-07 1.58392 7.85357e-06 -0.0865266 1.28842e-07
0.634 -0.313135 1.40195e-07 -0.316613 5.56737 -1.28123 2.04955e-07 1.55861 7.39427e-06 -0.0962382 1.22547e-07 1.55861 7.38744e-06 -0.0962382 1.22167e-07 1.55861 7.38964e-06 -0.0962382 1.23815e-07 1.55861 7.38745e-06 -0.0962382 1.2473e-07
0.635 -0.299943 1.70386e-07 -0.368972 5.98947 -1.24929 2.55797e-07 1.52577 6.75578e-06 -0.10696 1.09676e-07 1.52577 6.75946e-06 -0.10696 1.10706e-07 1.52577 6.75612e-06 -0.10696 1.09115e-07 1.52577 6.76239e-06 -0.10696 1.10682e-07
0.636 -0.28648 1.90557e-07 -0.418593 6.38533 -1.2131 2.68502e-07 1.48568 6.00916e-06 -0.118751 9.10672e-08 1.48568 6.00612e-06 -0.118751 9.24489e-08 1.48568 6.00706e-06 -0.118751 9.33131e-08 1.48568 6.00537e-06 -0.118751 9.12646e-08
0.637 -0.272854 2.02403e-07 -0.46532 6.74751 -1.17269 3.01457e-07 1.43865 5.1094e-06 -0.131671 7.49057e-08 1.43865 5.1143e-06 -0.131671 7.07143e-08 1.43865 5.11464e-06 -0.131671 7.22403e-08 1.43865 5.11353e-06 -0.131671 7.32701e-08
0.638 -0.259169 2.15068e-07 -0.509018 7.06847 -1.12808 3.1705e-07 1.38508 4.13678e-06 -0.145779 5.49668e-08 1.38508 4.1391e-06 -0.145779 5.58071e-08 1.38508 4.13833e-06 -0.145779 5.41146e-08 1.38508 4.1367e-06 -0.145779 5.59517e-08
0.639 -0.245515 2.22969e-07 -0.549578 7.34059 -1.07932 3.18519e-07 1.32538 3.06506e-06 -0.161135 3.17251e-08 1.32538 3.05884e-06 -0.161135 3.02843e-08 1.32538 3.06087e-06 -0.161135 3.33042e-08 1.32538 3.06198e-06 -0.161135 2.79862e-08
0.64 -0.231979 2.22432e-07 -0.58691 7.55632 -1.02645 3.28141e-07 1.26002 1.94983e-06 -0.177794 2.91601e-08 1.26002 1.95567e-06 -0.177794 3.69192e-08 1.26002 1.9541e-06 -0.177794 3.02795e-08 1.26002 1.95511e-06 -0.177794 3.17697e-08
0.641 -0.218637 2.34394e-07 -0.620948 7.7082 -0.969533 3.23159e-07 1.18953 8.07656e-07 -0.195813 5.90735e-08 1.18953 8.03094e-07 -0.195813 5.71341e-08 1.18953 8.01327e-07 -0.195813 6.02196e-08 1.18953 8.00716e-07 -0.195813 5.83542e-08
0.642 -0.205556 2.18677e-07 -0.651643 7.78897 -0.908643 3.10122e-07 1.11445 3.38607e-07 -0.215242 9.44742e-08 1.11445 3.43519e-07 -0.215242 9.53988e-08 1.11445 3.38905e-07 -0.215242 8.93298e-08 1.11445 3.38093e-07 -0.215242 9.42828e-08
0.643 -0.192797 2.29218e-07 -0.678962 7.79168 -0.843873 3.01274e-07 1.03534 1.46409e-06 -0.236128 1.38004e-07 1.03534 1.45507e-06 -0.236128 1.31324e-07 1.03534 1.45937e-06 -0.236128 1.42763e-07 1.03534 1.46375e-06 -0.236128 1.37115e-07
0.644 -0.180412 2.09841e-07 -0.70289 7.70974 -0.775336 2.76761e-07 0.952816 2.51964e-06 -0.258511 1.73393e-07 0.952816 2.5246e-06 -0.258511 1.81109e-07 0.952816 2.51978e-06 -0.258511 1.73577e-07 0.952816 2.51694e-06 -0.258511 1.78206e-07
0.645 -0.168444 2.0175e-07 -0.723426 7.53706 -0.703168 2.63463e-07 0.86748 3.51653e-06 -0.282424 2.21896e-07 0.86748 3.51065e-06 -0.282424 2.21494e-07 0.86748 3.5178e-06 -0.282424 2.20651e-07 0.86748 3.5158e-06 -0.282424 2.17395e-07
0.646 -0.156932 1.93185e-07 -0.740582 7.2681 -0.627531 2.27813e-07 0.779953 4.41165e-06 -0.307892 2.67483e-07 0.779953 4.41447e-06 -0.307892 2.63682e-07 0.779953 4.41137e-06 -0.307892 2.67075e-07 0.779953 4.41314e-06 -0.307892 2.67001e-07
0.647 -0.145906 1.75955e-07 -0.754381 6.898 -0.548613 2.07608e-07 0.690859 5.20041e-06 -0.334928 3.06611e-07 0.690859 5.20379e-06 -0.334928 3.10284e-07 0.690859 5.20014e-06 -0.334928 3.08301e-07 0.690859 5.20239e-06 -0.334928 3.11151e-07
0.648 -0.135391 1.59409e-07 -0.764853 6.42267 -0.466634 1.80552e-07 0.60082 5.85108e-06 -0.363537 3.51153e-07 0.60082 5.84881e-06 -0.363537 3.4801e-07 0.60082 5.85272e-06 -0.363537 3.48799e-07 0.60082 5.84799e-06 -0.363537 3.47698e-07
0.649 -0.125406 1.4002e-07 -0.772039 5.83885 -0.381842 1.4226e-07 0.510445 6.36781e-06 -0.393708 3.8532e-07 0.510445 6.37135e-06 -0.393708 3.85362e-07 0.510445 6.36613e-06 -0.393708 3.88127e-07 0.510445 6.37279e-06 -0.393708 3.85712e-07
0.65 -0.115964 1.18477e-07 -0.775986 5.14425 -0.294516 1.14107e-07 0.420332 6.73243e-06 -0.425416 4.18014e-07 0.420332 6.72877e-06 -0.425416 4.21528e-07 0.420332 6.73002e-06 -0.425416 4.15279e-07 0.420332 6.72662e-06 -0.425416 4.19497e-07
0.651 -0.107075 9.88123e-08 -0.776746 4.3376 -0.204968 8.83548e-08 0.331057 6.94606e-06 -0.45862 4.44126e-07 0.331057 6.94434e-06 -0.45862 4.38574e-07 0.331057 6.95158e-06 -0.45862 4.44448e-07 0.331057 6.94755e-06 -0.45862 4.39049e-07
0.652 -0.0987447 6.55199e-08 -0.774377 3.4187 -0.113541 5.05933e-08 0.24317 7.00381e-06 -0.493262 4.56953e-07 0.24317 7.00715e-06 -0.493262 4.65455e-07 0.24317 7.00114e-06 -0.493262 4.60356e-07 0.24317 7.00647e-06 -0.493262 4.63945e-07
0.653 -0.0909738 4.53301e-08 -0.768937 2.38857 -0.020608 2.86744e-08 0.157194 6.91272e-06 -0.529264 4.6857e-07 0.157194 6.90581e-06 -0.529264 4.61871e-07 0.157194 6.91051e-06 -0.529264 4.6515e-07 0.157194 6.90955e-06 -0.529264 4.64265e-07
0.654 -0.0837613 1.45412e-08 -0.760492 1.24942 0.0734297 1.65137e-08 0.0736139 6.66696e-06 -0.566528 4.63649e-07 0.0736139 6.6751e-06 -0.566528 4.65417e-07 0.0736139 6.67041e-06 -0.566528 4.64925e-07 0.0736139 6.67113e-06 -0.566528 4.66641e-07
0.655 -0.0771034 3.08708e-08 -0.749108 0.00476887 0.168142 4.02081e-08 -0.00711833 6.29619e-06 -0.604936 4.49837e-07 -0.00711833 6.29839e-06 -0.604936 4.47797e-07 -0.00711833 6.29648e-06 -0.604936 4.47904e-07 -0.00711833 6.29443e-06 -0.604936 4.48221e-07
0.656 -0.0709944 6.76135e-08 -0.734855 1.34058 0.263075 6.38571e-08 -0.0845934 5.80816e-06 -0.644343 4.22611e-07 -0.0845934 5.8028e-06 -0.644343 4.24095e-07 -0.0845934 5.80641e-06 -0.644343 4.25947e-07 -0.0845934 5.80538e-06 -0.644343 4.22506e-07
0.657 -0.0654269 1.08329e-07 -0.717803 2.78045 0.357751 8.40188e-08 -0.158444 5.20468e-06 -0.684583 3.81091e-07 -0.158444 5.20635e-06 -0.684583 3.8233e-07 -0.158444 5.20323e-06 -0.684583 3.80044e-07 -0.158444 5.20473e-06 -0.684583 3.83031e-07
0.658 -0.0603927 1.48103e-07 -0.698028 4.30737 0.451676 1.03938e-07 -0.228348 4.5115e-06 -0.725465 3.33812e-07 -0.228348 4.51106e-06 -0.725465 3.32125e-07 -0.228348 4.51574e-06 -0.725465 3.28976e-07 -0.228348 4.51552e-06 -0.725465 3.2867e-07
0.659 -0.0558828 1.91993e-07 -0.675608 5.91248 0.54434 1.29559e-07 -0.294027 3.76161e-06 -0.766771 2.62872e-07 -0.294027 3.75815e-06 -0.766771 2.62483e-07 -0.294027 3.75698e-06 -0.766771 2.69896e-07 -0.294027 3.76069e-06 -0.766771 2.65188e-07
0.66 -0.051888 2.39547e-07 -0.650624 7.58564 0.635222 1.42008e-07 -0.355252 2.94751e-06 -0.80826 1.83685e-07 -0.355252 2.9474e-06 -0.80826 1.86905e-07 -0.355252 2.94543e-06 -0.80826 1.81197e-07 -0.355252 2.94497e-06 -0.80826 1.88065e-07
0.661 -0.0483992 2.88734e-07 -0.623161 9.31545 0.723797 1.56759e-07 -0.411838 2.10051e-06 -0.849661 9.87029e-08 -0.411838 2.10315e-06 -0.849661 9.33484e-08 -0.411838 2.10746e-06 -0.849661 9.70071e-08 -0.411838 2.10012e-06 -0.849661 9.18085e-08
0.662 -0.0454077 3.36405e-07 -0.593311 11.0893 0.809535 1.73139e-07 -0.463647 1.25376e-06 -0.890682 1.72105e-08 -0.463647 1.25854e-06 -0.890682 1.39933e-08 -0.463647 1.25248e-06 -0.890682 1.5266e-08 -0.463647 1.25739e-06 -0.890682 1.32477e-08
0.663 -0.0429057 3.77968e-07 -0.561171 12.8934 0.891916 1.77017e-07 -0.510586 4.19448e-07 -0.931 1.16858e-07 -0.510586 4.16541e-07 -0.931 1.24213e-07 -0.510586 4.20623e-07 -0.931 1.23671e-07 -0.510586 4.16218e-07 -0.931 1.22202e-07
0.664 -0.040886 4.28803e-07 -0.526845 14.7131 0.970423 1.76996e-07 -0.552607 3.94705e-07 -0.970274 2.39223e-07 -0.552607 3.96229e-07 -0.970274 2.3706e-07 -0.552607 3.98858e-07 -0.970274 2.32202e-07 -0.552607 3.9218e-07 -0.970274 2.35904e-07
0.665 -0.0393429 4.6451e-07 -0.490443 16.5325 1.04456 1.88669e-07 -0.589703 1.16279e-06 -1.00813 3.56668e-07 -0.589703 1.16001e-06 -1.00813 3.56076e-07 -0.589703 1.16313e-06 -1.00813 3.59657e-07 -0.589703 1.16477e-06 -1.00813 3.59332e-07
0.666 -0.0382719 5.01706e-07 -0.452086 18.3354 1.11385 1.81526e-07 -0.621907 1.8653e-06 -1.04419 4.79723e-07 -0.621907 1.8737e-06 -1.04419 4.83907e-07 -0.621907 1.86319e-06 -1.04419 4.83804e-07 -0.621907 1.8623e-06 -1.04419 4.8234e-07
0.667 -0.03767 5.37053e-07 -0.411904 20.1046 1.17783 1.78939e-07 -0.649289 2.49949e-06 -1.07804 6.09544e-07 -0.649289 2.49204e-06 -1.07804 6.05217e-07 -0.649289 2.49922e-06 -1.07804 6.04394e-07 -0.649289 2.50191e-06 -1.07804 6.03424e-07
0.668 -0.0375357 5.59862e-07 -0.370037 21.8226 1.23608 1.72707e-07 -0.671954 3.04711e-06 -1.10926 7.28606e-07 -0.671954 3.049e-06 -1.10926 7.2783e-07 -0.671954 3.04702e-06 -1.10926 7.28489e-07 -0.671954 3.04784e-06 -1.10926 7.31298e-07
0.669 -0.0378692 5.73501e-07 -0.326636 23.4716 1.28822 1.68135e-07 -0.69004 3.49603e-06 -1.1374 8.37517e-07 -0.69004 3.49739e-06 -1.1374 8.37895e-07 -0.69004 3.49406e-06 -1.1374 8.37841e-07 -0.69004 3.49618e-06 -1.1374 8.34993e-07
0.67 -0.0386723 5.81014e-07 -0.281863 25.0336 1.3339 1.48177e-07 -0.703711 3.85718e-06 -1.16201 9.34667e-07 -0.703711 3.85035e-06 -1.16201 9.40352e-07 -0.703711 3.86173e-06 -1.16201 9.38362e-07 -0.703711 3.85659e-06 -1.16201 9.39739e-07
0.671 -0.0399484 5.72087e-07 -0.235895 26.491 1.37281 1.35114e-07 -0.713159 4.11393e-06 -1.18265 1.03032e-06 -0.713159 4.1174e-06 -1.18265 1.02227e-06 -0.713159 4.10868e-06 -1.18265 1.02578e-06 -0.713159 4.11277e-06 -1.18265 1.02725e-06
0.672 -0.0417027 5.53068e-07 -0.188916 27.8261 1.4047 1.216e-07 -0.718595 4.25374e-06 -1.19884 1.09142e-06 -0.718595 4.25871e-06 -1.19884 1.09576e-06 -0.718595 4.2612e-06 -1.19884 1.09132e-06 -0.718595 4.25318e-06 -1.19884 1.09095e-06
0.673 -0.0439415 5.15236e-07 -0.141127 29.0222 1.42936 9.61985e-08 -0.72025 4.31607e-06 -1.21014 1.14574e-06 -0.72025 4.31243e-06 -1.21014 1.14469e-06 -0.72025 4.31161e-06 -1.21014 1.1511e-06 -0.72025 4.3193e-06 -1.21014 1.14698e-06
0.674 -0.0466727 4.65338e-07 -0.0927388 30.063 1.44664 8.04542e-08 -0.718371 4.27858e-06 -1.21608 1.16708e-06 -0.718371 4.28014e-06 -1.21608 1.16846e-06 -0.718371 4.27674e-06 -1.21608 1.16519e-06 -0.718371 4.27513e-06 -1.21608 1.16812e-06
0.675 -0.0499052 4.02185e-07 -0.0439745 30.9333 1.45645 6.33196e-08 -0.713215 4.14285e-06 -1.21624 1.16931e-06 -0.713215 4.13921e-06 -1.21624 1.16433e-06 -0.713215 4.14602e-06 -1.21624 1.16292e-06 -0.713215 4.14638e-06 -1.21624 1.1649e-06
0.676 -0.053649 3.13065e-07 0.00493196 31.6191 1.45876 3.00776e-08 -0.705048 3.93978e-06 -1.21018 1.13914e-06 -0.705048 3.94144e-06 -1.21018 1.14712e-06 -0.705048 3.93556e-06 -1.21018 1.14653e-06 -0.705048 3.9345e-06 -1.21018 1.14434e-06
0.677 -0.0579145 2.14918e-07 0.0537366 32.1077 1.45357 1.17423e-08 -0.694142 3.65494e-06 -1.1975 1.08382e-06 -0.694142 3.65381e-06 -1.1975 1.07338e-06 -0.694142 3.66195e-06 -1.1975 1.07724e-06 -0.694142 3.66184e-06 -1.1975 1.07504e-06
0.678 -0.0627127 1.05346e-07 0.102186 32.3879 1.44097 9.97822e-09 -0.680771 3.32092e-06 -1.17784 9.93528e-07 -0.680771 3.31896e-06 -1.17784 1.0024e-06 -0.680771 3.31417e-06 -1.17784 9.96057e-07 -0.680771 3.31489e-06 -1.17784 1.00247e-06
0.679 -0.0680547 3.48704e-08 0.15002 32.4505 1.42109 3.43833e-08 -0.66521 2.91991e-06 -1.15086 8.8162e-07 -0.66521 2.9291e-06 -1.15086 8.793e-07 -0.66521 2.92043e-06 -1.15086 8.89437e-07 -0.66521 2.9223e-06 -1.15086 8.80539e-07
0.68 -0.0739512 1.68625e-07 0.196972 32.2878 1.39413 5.31135e-08 -0.647731 2.49916e-06 -1.11625 7.35897e-07 -0.647731 2.49142e-06 -1.11625 7.36391e-07 -0.647731 2.50703e-06 -1.11625 7.27399e-07 -0.647731 2.50212e-06 -1.11625 7.31489e-07
0.681 -0.0804122 3.35619e-07 0.242769 31.8945 1.36033 7.76951e-08 -0.6286 2.05621e-06 -1.07376 5.70754e-07 -0.6286 2.0621e-06 -1.07376 5.6707e-07 -0.6286 2.04957e-06 -1.07376 5.7184e-07 -0.6286 2.05347e-06 -1.07376 5.75778e-07
0.682 -0.0874465 4.96435e-07 0.28714 31.2673 1.32 8.44867e-08 -0.608077 1.59042e-06 -1.0232 3.72977e-07 -0.608077 1.58461e-06 -1.0232 3.75663e-07 -0.608077 1.58907e-06 -1.0232 3.74765e-07 -0.608077 1.58693e-06 -1.0232 3.68012e-07
0.683 -0.0950615 6.62822e-07 0.329809 30.4051 1.27346 1.13908e-07 -0.586414 1.1296e-06 -0.964407 1.66808e-07 -0.586414 1.12717e-06 -0.964407 1.64916e-07 -0.586414 1.13286e-06 -0.964407 1.65641e-07 -0.586414 1.13343e-06 -0.964407 1.70457e-07
0.684 -0.103262 8.36819e-07 0.370504 29.309 1.22113 1.18184e-07 -0.563851 6.82179e-07 -0.897305 6.68822e-08 -0.563851 6.87026e-07 -0.897305 6.94462e-08 -0.563851 6.80712e-07 -0.897305 7.19096e-08 -0.563851 6.81495e-07 -0.897305 7.21031e-08
0.685 -0.112051 1.01455e-06 0.408958 27.9827 1.16343 1.30807e-07 -0.540618 2.5413e-07 -0.821872 3.19865e-07 -0.540618 2.55314e-07 -0.821872 3.13073e-07 -0.540618 2.55583e-07 -0.821872 3.14287e-07 -0.540618 2.55206e-07 -0.821872 3.13659e-07
0.686 -0.121428 1.17839e-06 0.444909 26.4321 1.10083 1.4225e-07 -0.516931 1.98651e-07 -0.738157 5.49399e-07 -0.516931 1.98269e-07 -0.738157 5.50927e-07 -0.516931 1.97896e-07 -0.738157 5.48232e-07 -0.516931 1.98118e-07 -0.738157 5.48492e-07
0.687 -0.131389 1.3399e-06 0.478106 24.6654 1.03383 1.46279e-07 -0.492996 5.56801e-07 -0.646283 7.97947e-07 -0.492996 5.51737e-07 -0.646283 8.02136e-07 -0.492996 5.58131e-07 -0.646283 8.01982e-07 -0.492996 5.57342e-07 -0.646283 8.01583e-07
0.688 -0.141924 1.46879e-06 0.508307 22.6932 0.962953 1.38667e-07 -0.469002 8.8723e-07 -0.546446 1.04447e-06 -0.469002 8.95715e-07 -0.546446 1.04019e-06 -0.469002 8.86726e-07 -0.546446 1.04536e-06 -0.469002 8.8828e-07 -0.546446 1.04105e-06
0.689 -0.153021 1.60396e-06 0.535285 20.5279 0.88875 1.51196e-07 -0.445124 1.17132e-06 -0.438923 1.26269e-06 -0.445124 1.16307e-06 -0.438923 1.26529e-06 -0.445124 1.17119e-06 -0.438923 1.25703e-06 -0.445124 1.17001e-06 -0.438923 1.26459e-06
0.69 -0.16466 1.68317e-06 0.558831 18.1845 0.81178 1.32373e-07 -0.421524 1.40901e-06 -0.324065 1.4757e-06 -0.421524 1.41637e-06 -0.324065 1.47792e-06 -0.421524 1.40692e-06 -0.324065 1.48467e-06 -0.421524 1.40743e-06 -0.324065 1.48006e-06
0.691 -0.176818 1.76005e-06 0.578751 15.6796 0.732616 1.37239e-07 -0.39835 1.59119e-06 -0.202305 1.66428e-06 -0.39835 1.58868e-06 -0.202305 1.65767e-06 -0.39835 1.59671e-06 -0.202305 1.65487e-06 -0.39835 1.59868e-06 -0.202305 1.653e-06
0.692 -0.189462 1.79318e-06 0.594874 13.0315 0.651831 1.2078e-07 -0.375735 1.74048e-06 -0.0741525 1.81205e-06 -0.375735 1.73803e-06 -0.0741525 1.81959e-06 -0.375735 1.73671e-06 -0.0741525 1.81407e-06 -0.375735 1.73346e-06 -0.0741525 1.82466e-06
0.693 -0.202554 1.79007e-06 0.607051 10.2604 0.569996 1.08675e-07 -0.353799 1.82858e-06 0.0598068 1.93537e-06 -0.353799 1.83342e-06 0.0598068 1.93124e-06 -0.353799 1.82733e-06 0.0598068 1.94097e-06 -0.353799 1.83141e-06 0.0598068 1.92917e-06
0.694 -0.21605 1.73852e-06 0.615157 7.38745 0.487678 9.49678e-08 -0.332649 1.88338e-06 0.198913 2.00798e-06 -0.332649 1.87646e-06 0.198913 2.00732e-06 -0.332649 1.88459e-06 0.198913 2.00594e-06 -0.332649 1.87907e-06 0.198913 2.00724e-06
0.695 -0.229894 1.65333e-06 0.619092 4.43526 0.405428 7.69841e-08 -0.312379 1.88252e-06 0.342437 2.05132e-06 -0.312379 1.88786e-06 0.342437 2.05077e-06 -0.312379 1.88515e-06 0.342437 2.04634e-06 -0.312379 1.88674e-06 0.342437 2.0532e-06
0.696 -0.244026 1.51558e-06 0.618784 1.42715 0.323781 5.98029e-08 -0.293071 1.85012e-06 0.489583 2.0346e-06 -0.293071 1.8484e-06 0.489583 2.03862e-06 -0.293071 1.84451e-06 0.489583 2.03666e-06 -0.293071 1.84548e-06 0.489583 2.03527e-06
0.697 -0.258375 1.34169e-06 0.614189 1.61289 0.243248 4.55722e-08 -0.274799 1.77191e-06 0.639497 1.98327e-06 -0.274799 1.77008e-06 0.639497 1.98099e-06 -0.274799 1.77693e-06 0.639497 1.98557e-06 -0.274799 1.77684e-06 0.639497 1.98145e-06
0.698 -0.272861 1.11679e-06 0.605291 4.6605 0.164316 1.9859e-08 -0.257623 1.67815e-06 0.79127 1.88216e-06 -0.257623 1.68221e-06 0.79127 1.88162e-06 -0.257623 1.6759e-06 0.79127 1.88187e-06 -0.257623 1.67834e-06 0.79127 1.88125e-06
0.699 -0.287398 8.47678e-07 0.592106 7.69123 0.0874407 9.50563e-09 -0.241597 1.55256e-06 0.943946 1.71575e-06 -0.241597 1.55263e-06 0.943946 1.71705e-06 -0.241597 1.5552e-06 0.943946 1.71724e-06 -0.241597 1.55378e-06 0.943946 1.71962e-06
0.7 -0.301887 5.40376e-07 0.574676 10.6808 0.0130437 1.3555e-08 -0.226766 1.43499e-06 1.09653 1.53302e-06 -0.226766 1.43048e-06 1.09653 1.53256e-06 -0.226766 1.43019e-06 1.09653 1.53056e-06 -0.226766 1.42891e-06 1.09653 1.53295e-06
0.701 -0.316223 2.04225e-07 0.553074 13.6054 -0.0584892 2.67405e-08 -0.213166 1.27889e-06 1.24801 1.29454e-06 -0.213166 1.28402e-06 1.24801 1.29027e-06 -0.213166 1.28383e-06 1.24801 1.29229e-06 -0.213166 1.285e-06 1.24801 1.2903e-06
0.702 -0.330293 1.75135e-07 0.527404 16.4417 -0.126811 4.09984e-08 -0.200829 1.14014e-06 1.39733 1.016e-06 -0.200829 1.13197e-06 1.39733 1.02052e-06 -0.200829 1.13747e-06 1.39733 1.01567e-06 -0.200829 1.13266e-06 1.39733 1.0182e-06
0.703 -0.343972 5.62262e-07 0.497796 19.1677 -0.191614 6.08756e-08 -0.189781 9.94336e-07 1.54344 7.18736e-07 -0.189781 1.00255e-06 1.54344 7.16137e-07 -0.189781 9.93666e-07 1.54344 7.21708e-07 -0.189781 1.00043e-06 1.54344 7.17576e-07
0.704 -0.357132 9.74005e-07 0.46441 21.7622 -0.252634 6.95743e-08 -0.180042 8.65034e-07 1.68529 3.91424e-07 -0.180042 8.61153e-07 1.68529 3.95905e-07 -0.180042 8.6707e-07 1.68529 3.8952e-07 -0.180042 8.6662e-07 1.68529 3.91092e-07
0.705 -0.369634 1.39869e-06 0.427431 24.2054 -0.309649 8.02479e-08 -0.17163 7.55806e-07 1.82184 6.1139e-08 -0.17163 7.59709e-07 1.82184 6.51832e-08 -0.17163 7.54535e-07 1.82184 6.54547e-08 -0.17163 7.50093e-07 1.82184 6.59797e-08
0.706 -0.381335 1.80688e-06 0.387072 26.4793 -0.362478 8.49926e-08 -0.164558 6.79366e-07 1.95207 3.17014e-07 -0.164558 6.77442e-07 1.95207 3.16416e-07 -0.164558 6.78192e-07 1.95207 3.17494e-07 -0.164558 6.80773e-07 1.95207 3.15977e-07
0.707 -0.392085 2.21567e-06 0.343567 28.5674 -0.410984 8.6078e-08 -0.158838 6.22464e-07 2.07498 6.64794e-07 -0.158838 6.20627e-07 2.07498 6.74559e-07 -0.158838 6.21574e-07 2.07498 6.68708e-07 -0.158838 6.23563e-07 2.07498 6.74671e-07
0.708 -0.401731 2.58486e-06 0.297174 30.455 -0.455072 9.32289e-08 -0.154479 5.92185e-07 2.18963 1.01341e-06 -0.154479 5.89659e-07 2.18963 1.00898e-06 -0.154479 5.94449e-07 2.18963 1.01554e-06 -0.154479 5.91938e-07 2.18963 1.00768e-06
0.709 -0.410116 2.93291e-06 0.248173 32.1297 -0.494685 9.43707e-08 -0.15149 5.78666e-07 2.29513 1.34736e-06 -0.15149 5.82075e-07 2.29513 1.34465e-06 -0.15149 5.81416e-07 2.29513 1.34238e-06 -0.15149 5.80996e-07 2.29513 1.34526e-06
0.71 -0.417081 3.23814e-06 0.19686 33.5808 -0.529808 8.14868e-08 -0.149876 5.66512e-07 2.39064 1.63834e-06 -0.149876 5.7214e-07 2.39064 1.64114e-06 -0.149876 5.66355e-07 2.39064 1.63966e-06 -0.149876 5.70628e-07 2.39064 1.64342e-06
0.711 -0.422468 3.47978e-06 0.143549 34.8 -0.560463 8.33426e-08 -0.149644 5.77851e-07 2.4754 1.91883e-06 -0.149644 5.6532e-07 2.4754 1.9152e-06 -0.149644 5.7398e-07 2.4754 1.91902e-06 -0.149644 5.68426e-07 2.4754 1.91411e-06
0.712 -0.426119 3.67265e-06 0.088568 35.7809 -0.586704 7.72409e-08 -0.150799 5.59353e-07 2.54874 2.14892e-06 -0.150799 5.64525e-07 2.54874 2.14647e-06 -0.150799 5.57312e-07 2.54874 2.14839e-06 -0.150799 5.58785e-07 2.54874 2.14862e-06
0.713 -0.42788 3.77881e-06 0.0322585 36.5195 -0.608621 6.33477e-08 -0.153345 5.39316e-07 2.61005 2.32974e-06 -0.153345 5.49159e-07 2.61005 2.33548e-06 -0.153345 5.50218e-07 2.61005 2.3281e-06 -0.153345 5.473e-07 2.61005 2.33234e-06
0.714 -0.427601 3.82032e-06 -0.0250292 37.0139 -0.626332 6.13368e-08 -0.157286 5.46055e-07 2.65885 2.47002e-06 -0.157286 5.35315e-07 2.65885 2.47168e-06 -0.157286 5.32879e-07 2.65885 2.46951e-06 -0.157286 5.40558e-07 2.65885 2.46688e-06
0.715 -0.425141 3.77875e-06 -0.0829362 37.264 -0.639983 4.28463e-08 -0.162623 5.3095e-07 2.69473 2.54462e-06 -0.162623 5.33993e-07 2.69473 2.54391e-06 -0.162623 5.38254e-07 2.69473 2.5495e-06 -0.162623 5.35161e-07 2.69473 2.54969e-06
0.716 -0.420367 3.63295e-06 -0.141098 37.2722 -0.649743 3.60798e-08 -0.16936 5.47759e-07 2.7174 2.57119e-06 -0.16936 5.48199e-07 2.7174 2.56859e-06 -0.16936 5.4394e-07 2.7174 2.57145e-06 -0.16936 5.39875e-07 2.7174 2.56926e-06
0.717 -0.413156 3.42356e-06 -0.199147 37.0424 -0.655802 2.7305e-08 -0.177494 6.01996e-07 2.72667 2.53382e-06 -0.177494 6.03161e-07 2.72667 2.53464e-06 -0.177494 6.02608e-07 2.72667 2.5348e-06 -0.177494 6.07415e-07 2.72667 2.5365e-06
0.718 -0.403399 3.12262e-06 -0.256714 36.5805 -0.65837 2.37906e-08 -0.187024 6.86587e-07 2.72246 2.44281e-06 -0.187024 6.81275e-07 2.72246 2.44279e-06 -0.187024 6.86873e-07 2.72246 2.43836e-06 -0.187024 6.87675e-07 2.72246 2.44131e-06
0.719 -0.391003 2.72102e-06 -0.313429 35.8943 -0.65767 2.14479e-08 -0.197944 7.93596e-07 2.70481 2.30145e-06 -0.197944 7.98136e-07 2.70481 2.29235e-06 -0.197944 7.9817e-07 2.70481 2.29834e-06 -0.197944 7.94419e-07 2.70481 2.29354e-06
0.72 -0.375891 2.27383e-06 -0.368928 34.9927 -0.653936 3.71996e-08 -0.210246 9.38386e-07 2.67387 2.09014e-06 -0.210246 9.35701e-07 2.67387 2.10757e-06 -0.210246 9.37628e-07 2.67387 2.09379e-06 -0.210246 9.38109e-07 2.67387 2.10134e-06
0.721 -0.358007 1.72326e-06 -0.42285 33.8864 -0.647414 3.34918e-08 -0.223917 1.09465e-06 2.62989 1.85193e-06 -0.223917 1.09562e-06 2.62989 1.84036e-06 -0.223917 1.08889e-06 2.62989 1.85172e-06 -0.223917 1.09476e-06 2.62989 1.84276e-06
0.722 -0.337315 1.13264e-06 -0.47484 32.5871 -0.638353 3.49606e-08 -0.238938 1.25302e-06 2.57322 1.5618e-06 -0.238938 1.25222e-06 2.57322 1.56432e-06 -0.238938 1.2573e-06 2.57322 1.56498e-06 -0.238938 1.24922e-06 2.57322 1.56193e-06
0.723 -0.313802 4.79947e-07 -0.524552 31.1079 -0.627007 5.23829e-08 -0.255286 1.42095e-06 2.50434 1.23185e-06 -0.255286 1.42165e-06 2.50434 1.2366e-06 -0.255286 1.42046e-06 2.50434 1.23152e-06 -0.255286 1.4194e-06 2.50434 1.24331e-06
0.724 -0.28748 2.02183e-07 -0.571652 29.4625 -0.61363 3.51583e-08 -0.27293 1.56839e-06 2.42379 8.99696e-07 -0.27293 1.57243e-06 2.42379 8.92969e-07 -0.27293 1.56653e-06 2.42379 9.05332e-07 -0.27293 1.57352e-06 2.42379 8.9019e-07
0.725 -0.258387 9.06428e-07 -0.615816 27.6654 -0.598477 4.90176e-08 -0.291831 1.71338e-06 2.33223 5.32324e-07 -0.291831 1.70598e-06 2.33223 5.31449e-07 -0.291831 1.71413e-06 2.33223 5.17804e-07 -0.291831 1.71187e-06 2.33223 5.34053e-07
0.726 -0.226589 1.62662e-06 -0.656735 25.732 -0.581796 4.86502e-08 -0.311942 1.82486e-06 2.23039 1.56419e-07 -0.311942 1.82995e-06 2.23039 1.59039e-07 -0.311942 1.82825e-06 2.23039 1.63329e-07 -0.311942 1.82734e-06 2.23039 1.56014e-07
0.727 -0.192178 2.32201e-06 -0.694116 23.6778 -0.563831 3.3584e-08 -0.333204 1.92295e-06 2.11908 2.2482e-07 -0.333204 1.9214e-06 2.11908 2.30638e-07 -0.333204 1.91799e-06 2.11908 2.34719e-07 -0.333204 1.92037e-06 2.11908 2.30234e-07
0.728 -0.155279 2.99265e-06 -0.727682 21.5187 -0.54482 4.08388e-08 -0.35555 1.97578e-06 1.99916 6.02389e-07 -0.35555 1.97558e-06 1.99916 5.93614e-07 -0.35555 1.98025e-06 1.99916 6.00743e-07 -0.35555 1.9756e-06 1.99916 5.9508e-07
0.729 -0.116043 3.63374e-06 -0.757174 19.2709 -0.524992 3.44109e-08 -0.378899 2.00184e-06 1.87156 9.46508e-07 -0.378899 2.00142e-06 1.87156 9.51873e-07 -0.378899 1.99541e-06 1.87156 9.41214e-07 -0.378899 1.99831e-06 1.87156 9.5074e-07
0.73 -0.0746507 4.19655e-06 -0.782356 16.9505 -0.504564 3.04118e-08 -0.403157 1.97099e-06 1.73727 1.26243e-06 -0.403157 1.97114e-06 1.73727 1.255e-06 -0.403157 1.97638e-06 1.73727 1.26229e-06 -0.403157 1.97327e-06 1.73727 1.25564e-06
0.731 -0.0313139 4.70288e-06 -0.80301 14.5735 -0.483746 3.88496e-08 -0.428218 1.89937e-06 1.59728 1.55695e-06 -0.428218 1.90236e-06 1.59728 1.56108e-06 -0.428218 1.8976e-06 1.59728 1.56004e-06 -0.428218 1.90432e-06 1.59728 1.55949e-06
0.732 0.0137281 5.10943e-06 -0.818943 12.1557 -0.462732 5.54832e-08 -0.45396 1.77816e-06 1.45264 1.79639e-06 -0.45396 1.77511e-06 1.45264 1.79982e-06 -0.45396 1.7801e-06 1.45264 1.79241e-06 -0.45396 1.77527e-06 1.45264 1.80058e-06
0.733 0.060208 5.41325e-06 -0.829987 9.71275 -0.441707 6.56726e-08 -0.480246 1.60728e-06 1.3044 2.00765e-06 -0.480246 1.60495e-06 1.3044 2.00575e-06 -0.480246 1.60762e-06 1.3044 2.01372e-06 -0.480246 1.61005e-06 1.3044 2.00004e-06
0.734 0.107832 5.61104e-06 -0.835999 7.25972 -0.420843 9.42597e-08 -0.506925 1.37696e-06 1.1536 2.16746e-06 -0.506925 1.38267e-06 1.1536 2.1706e-06 -0.506925 1.37431e-06 1.1536 2.15981e-06 -0.506925 1.37079e-06 1.1536 2.17828e-06
0.735 0.156281 5.69067e-06 -0.836863 4.81136 -0.400299 1.10724e-07 -0.533827 1.1058e-06 1.00129 2.27022e-06 -0.533827 1.10297e-06 1.00129 2.26771e-06 -0.533827 1.10564e-06 1.00129 2.28112e-06 -0.533827 1.10771e-06 1.00129 2.26502e-06
0.736 0.205214 5.65028e-06 -0.832491 2.38186 -0.380219 1.29654e-07 -0.560769 7.83698e-07 0.848517 2.3295e-06 -0.560769 7.82932e-07 0.848517 2.32524e-06 -0.560769 7.83826e-07 0.848517 2.32133e-06 -0.560769 7.84028e-07 0.848517 2.32728e-06
0.737 0.254269 5.47188e-06 -0.822826 0.0151281 -0.360738 1.51077e-07 -0.587549 4.09593e-07 0.696272 2.31724e-06 -0.587549 4.10989e-07 0.696272 2.3225e-06 -0.587549 4.07708e-07 0.696272 2.31878e-06 -0.587549 4.08988e-07 0.696272 2.32157e-06
0.738 0.303065 5.19408e-06 -0.807842 2.36657 -0.341975 1.6218e-07 -0.613952 7.97739e-08 0.545529 2.27228e-06 -0.613952 7.38216e-08 0.545529 2.26661e-06 -0.613952 7.60656e-08 0.545529 2.27446e-06 -0.613952 7.46882e-08 0.545529 2.26747e-06
0.739 0.351208 4.77867e-06 -0.787543 4.66005 -0.32404 1.85021e-07 -0.639745 4.47907e-07 0.397213 2.16702e-06 -0.639745 4.5047e-07 0.397213 2.1739e-06 -0.639745 4.49136e-07 0.397213 2.16319e-06 -0.639745 4.46997e-07 0.397213 2.17084e-06
0.74 0.398291 4.25312e-06 -0.761967 6.88384 -0.307028 1.91258e-07 -0.664681 9.12115e-07 0.252199 2.02242e-06 -0.664681 9.12337e-07 0.252199 2.0161e-06 -0.664681 9.14033e-07 0.252199 2.02517e-06 -0.664681 9.15988e-07 0.252199 2.01547e-06
0.741 0.443899 3.63649e-06 -0.731186 9.02687 -0.291026 2.06894e-07 -0.688501 1.39043e-06 0.111306 1.83599e-06 -0.688501 1.38639e-06 0.111306 1.83936e-06 -0.688501 1.38947e-06 0.111306 1.83686e-06 -0.688501 1.3876e-06 0.111306 1.84404e-06
0.742 0.487613 2.92785e-06 -0.695305 11.0788 -0.276106 2.07121e-07 -0.710932 1.87073e-06 -0.0247128 1.61777e-06 -0.710932 1.87536e-06 -0.0247128 1.62102e-06 -0.710932 1.87192e-06 -0.0247128 1.61251e-06 -0.710932 1.87454e-06 -0.0247128 1.61741e-06
0.743 0.529013 2.14584e-06 -0.654467 13.0299 -0.262335 2.07375e-07 -0.731689 2.35174e-06 -0.155172 1.36384e-06 -0.731689 2.35061e-06 -0.155172 1.35849e-06 -0.731689 2.35057e-06 -0.155172 1.37132e-06 -0.731689 2.34686e-06 -0.155172 1.36065e-06
0.744 0.567683 1.302e-06 -0.608846 14.8714 -0.249767 1.98037e-07 -0.750479 2.80726e-06 -0.27946 1.09656e-06 -0.750479 2.80343e-06 -0.27946 1.09891e-06 -0.750479 2.80945e-06 -0.27946 1.09358e-06 -0.750479 2.8126e-06 -0.27946 1.09671e-06
0.745 0.603212 4.4423e-07 -0.558654 16.595 -0.238448 1.79757e-07 -0.767004 3.23338e-06 -0.397039 8.03486e-07 -0.767004 3.23882e-06 -0.397039 8.0652e-07 -0.767004 3.23158e-06 -0.397039 8.02808e-07 -0.767004 3.22877e-06 -0.397039 8.0662e-07
0.746 0.635205 4.63181e-07 -0.504137 18.1932 -0.228416 1.60843e-07 -0.780958 3.61236e-06 -0.507449 5.19678e-07 -0.780958 3.61176e-06 -0.507449 5.09096e-07 -0.780958 3.61062e-06 -0.507449 5.14565e-07 -0.780958 3.61514e-06 -0.507449 5.12115e-07
0.747 0.663279 1.34808e-06 -0.445575 19.6594 -0.219701 1.32308e-07 -0.792034 3.94346e-06 -0.610309 2.17747e-07 -0.792034 3.94046e-06 -0.610309 2.25297e-07 -0.792034 3.94639e-06 -0.610309 2.26828e-07 -0.792034 3.94603e-06 -0.610309 2.25652e-07
0.748 0.687073 2.19166e-06 -0.383285 20.9876 -0.212325 9.91837e-08 -0.799928 4.1898e-06 -0.705319 7.91224e-08 -0.799928 4.19057e-06 -0.705319 8.33235e-08 -0.799928 4.18879e-06 -0.705319 8.12776e-08 -0.799928 4.18115e-06 -0.705319 9.058e-08
0.749 0.70625 3.00991e-06 -0.317613 22.1727 -0.206304 6.13581e-08 -0.804339 4.37386e-06 -0.792253 3.41812e-07 -0.804339 4.37448e-06 -0.792253 3.36876e-07 -0.804339 4.37223e-06 -0.792253 3.44352e-07 -0.804339 4.37674e-06 -0.792253 3.32803e-07
0.75 0.720499 3.75784e-06 -0.248938 23.2102 -0.201649 9.4799e-09 -0.804971 4.46377e-06 -0.870965 5.91917e-07 -0.804971 4.46342e-06 -0.870965 5.95781e-07 -0.804971 4.46535e-06 -0.870965 5.90082e-07 -0.804971 4.47105e-06 -0.870965 5.957e-07
0.751 0.729542 4.40464e-06 -0.17767 24.0966 -0.198362 4.58405e-08 -0.801542 4.45552e-06 -0.941381 8.27308e-07 -0.801542 4.45674e-06 -0.941381 8.25764e-07 -0.801542 4.45785e-06 -0.941381 8.28716e-07 -0.801542 4.44852e-06 -0.941381 8.25118e-07
0.752 0.733136 4.9784e-06 -0.104244 24.8292 -0.196441 1.15892e-07 -0.793783 4.35875e-06 -1.0035 1.02619e-06 -0.793783 4.35735e-06 -1.0035 1.02811e-06 -0.793783 4.35455e-06 -1.0035 1.02274e-06 -0.793783 4.36245e-06 -1.0035 1.02762e-06
0.753 0.731076 5.41448e-06 -0.0291236 25.4059 -0.195879 1.77684e-07 -0.781443 4.14552e-06 -1.05739 1.19566e-06 -0.781443 4.14771e-06 -1.05739 1.20096e-06 -0.781443 4.14923e-06 -1.05739 1.19809e-06 -0.781443 4.14538e-06 -1.05739 1.19923e-06
0.754 0.723199 5.74044e-06 0.0472074 25.8259 -0.196663 2.43718e-07 -0.764296 3.83291e-06 -1.10317 1.33099e-06 -0.764296 3.8285e-06 -1.10317 1.32193e-06 -0.764296 3.82833e-06 -1.10317 1.33271e-06 -0.764296 3.82837e-06 -1.10317 1.32931e-06
0.755 0.709385 5.9231e-06 0.124245 26.0888 -0.198774 3.17729e-07 -0.742137 3.41447e-06 -1.14103 1.42142e-06 -0.742137 3.42025e-06 -1.14103 1.42029e-06 -0.742137 3.4194e-06 -1.14103 1.41713e-06 -0.742137 3.41692e-06 -1.14103 1.41639e-06
0.756 0.689559 5.98739e-06 0.201468 26.1954 -0.202189 3.901e-07 -0.714795 2.90116e-06 -1.17122 1.47968e-06 -0.714795 2.89572e-06 -1.17122 1.48966e-06 -0.714795 2.89566e-06 -1.17122 1.48547e-06 -0.714795 2.89997e-06 -1.17122 1.49104e-06
0.757 0.663696 5.89957e-06 0.278345 26.1474 -0.206878 4.54413e-07 -0.682129 2.2971e-06 -1.19403 1.52325e-06 -0.682129 2.29717e-06 -1.19403 1.51024e-06 -0.682129 2.30022e-06 -1.19403 1.51671e-06 -0.682129 2.29818e-06 -1.19403 1.50654e-06
0.758 0.631817 5.68911e-06 0.354335 25.9471 -0.212806 5.24364e-07 -0.644036 1.60745e-06 -1.20977 1.50139e-06 -0.644036 1.61155e-06 -1.20977 1.5108e-06 -0.644036 1.60652e-06 -1.20977 1.50673e-06 -0.644036 1.60932e-06 -1.20977 1.51133e-06
0.759 0.593998 5.34748e-06 0.428891 25.5981 -0.219932 5.79671e-07 -0.600455 8.5405e-07 -1.21883 1.47629e-06 -0.600455 8.57086e-07 -1.21883 1.47142e-06 -0.600455 8.59834e-07 -1.21883 1.47149e-06 -0.600455 8.56794e-07 -1.21883 1.47247e-06
0.76 0.550361 4.89114e-06 0.501469 25.1048 -0.228208 6.36204e-07 -0.551363 7.31204e-08 -1.2216 1.39641e-06 -0.551363 7.13751e-08 -1.2216 1.39816e-06 -0.551363 7.16101e-08 -1.2216 1.39804e-06 -0.551363 7.12919e-08 -1.2216 1.39886e-06
0.761 0.501083 4.31262e-06 0.571527 24.4723 -0.237583 6.73112e-07 -0.496788 8.08124e-07 -1.2185 1.2906e-06 -0.496788 8.09943e-07 -1.2185 1.29455e-06 -0.496788 8.04416e-07 -1.2185 1.29599e-06 -0.496788 8.17498e-07 -1.2185 1.29863e-06
0.762 0.446387 3.66695e-06 0.638535 23.7069 -0.247993 7.11918e-07 -0.436801 1.67132e-06 -1.20999 1.17992e-06 -0.436801 1.67129e-06 -1.20999 1.17927e-06 -0.436801 1.68072e-06 -1.20999 1.17423e-06 -0.436801 1.66768e-06 -1.20999 1.17188e-06
0.763 0.38655 2.94708e-06 0.701976 22.8155 -0.259373 7.21584e-07 -0.371527 2.54625e-06 -1.19652 1.04083e-06 -0.371527 2.54353e-06 -1.19652 1.03665e-06 -0.371527 2.53502e-06 -1.19652 1.04079e-06 -0.371527 2.54344e-06 -1.19652 1.04302e-06
0.764 0.321896 2.17605e-06 0.76135 21.8061 -0.271646 7.26126e-07 -0.301139 3.38146e-06 -1.17855 8.89244e-07 -0.301139 3.38796e-06 -1.17855 8.9393e-07 -0.301139 3.38986e-06 -1.17855 8.91855e-07 -0.301139 3.3882e-06 -1.17855 8.90346e-07
0.765 0.252796 1.37903e-06 0.816185 20.6872 -0.284729 7.07226e-07 -0.225864 4.19375e-06 -1.15657 7.38613e-07 -0.225864 4.18317e-06 -1.15657 7.33487e-07 -0.225864 4.18628e-06 -1.15657 7.34789e-07 -0.225864 4.18209e-06 -1.15657 7.28388e-07
0.766 0.179666 6.32401e-07 0.866032 19.4682 -0.29853 6.72136e-07 -0.145978 4.92947e-06 -1.13104 5.67819e-07 -0.145978 4.92945e-06 -1.13104 5.68142e-07 -0.145978 4.9304e-06 -1.13104 5.7373e-07 -0.145978 4.93005e-06 -1.13104 5.76783e-07
0.767 0.102965 4.86947e-07 0.910478 18.1591 -0.312949 6.14303e-07 -0.0618111 5.58584e-06 -1.10243 4.00875e-07 -0.0618111 5.59083e-06 -1.10243 3.97568e-07 -0.0618111 5.58686e-06 -1.10243 3.97428e-07 -0.0618111 5.59235e-06 -1.10243 3.96977e-07
0.768 0.0231924 1.14423e-06 0.949147 16.7705 -0.327875 5.49788e-07 0.0262562 6.15104e-06 -1.07121 2.22207e-07 0.0262562 6.15122e-06 -1.07121 2.30614e-07 0.0262562 6.15424e-06 -1.07121 2.22985e-07 0.0262562 6.14997e-06 -1.07121 2.30584e-07
0.769 -0.0591174 1.85469e-06 0.981703 15.3136 -0.343191 4.54039e-07 0.117795 6.59269e-06 -1.03782 8.17641e-08 0.117795 6.59425e-06 -1.03782 7.87955e-08 0.117795 6.59094e-06 -1.03782 7.94062e-08 0.117795 6.59636e-06 -1.03782 7.97017e-08
0.77 -0.143395 2.50799e-06 1.00785 13.7999 -0.358769 3.43299e-07 0.212329 6.90374e-06 -1.0027 7.54631e-08 0.212329 6.90538e-06 -1.0027 7.4119e-08 0.212329 6.90777e-06 -1.0027 7.32858e-08 0.212329 6.9021e-06 -1.0027 7.66484e-08
0.771 -0.229043 3.06973e-06 1.02735 12.2412 -0.374472 2.12235e-07 0.30934 7.08006e-06 -0.966253 2.13409e-07 0.30934 7.07808e-06 -0.966253 2.17203e-07 0.30934 7.07275e-06 -0.966253 2.14756e-07 0.30934 7.0785e-06 -0.966253 2.10409e-07
0.772 -0.315437 3.55376e-06 1.04001 10.6495 -0.390154 6.69765e-08 0.408266 7.09366e-06 -0.928889 3.26157e-07 0.408266 7.08847e-06 -0.928889 3.25276e-07 0.408266 7.09861e-06 -0.928889 3.19116e-07 0.408266 7.08964e-06 -0.928889 3.32642e-07
0.773 -0.401932 3.90604e-06 1.04569 9.03697 -0.405661 9.40072e-08 0.508512 6.95857e-06 -0.890978 4.36175e-07 0.508512 6.96211e-06 -0.890978 4.36128e-07 0.508512 6.95498e-06 -0.890978 4.37965e-07 0.508512 6.95847e-06 -0.890978 4.28802e-07
0.774 -0.487866 4.16168e-06 1.0443 7.4156 -0.420829 2.5723e-07 0.60945 6.66775e-06 -0.852874 5.20856e-07 0.60945 6.66533e-06 -0.852874 5.19782e-07 0.60945 6.6667e-06 -0.852874 5.2089e-07 0.60945 6.67069e-06 -0.852874 5.22638e-07
0.775 -0.572565 4.3004e-06 1.03582 5.79732 -0.435489 4.39558e-07 0.710428 6.22197e-06 -0.814903 5.83346e-07 0.710428 6.2205e-06 -0.814903 5.89189e-07 0.710428 6.22501e-06 -0.814903 5.89536e-07 0.710428 6.22209e-06 -0.814903 5.87373e-07
0.776 -0.655349 4.30508e-06 1.02027 4.19373 -0.449461 6.15054e-07 0.81077 5.62664e-06 -0.777369 6.43941e-07 0.81077 5.63418e-06 -0.777369 6.41061e-07 0.81077 5.62498e-06 -0.777369 6.44344e-07 0.81077 5.63086e-06 -0.777369 6.38138e-07
0.777 -0.735535 4.21422e-06 0.997737 2.61604 -0.462564 7.97241e-07 0.90979 4.89759e-06 -0.740549 6.80024e-07 0.90979 4.89799e-06 -0.740549 6.70651e-07 0.90979 4.90241e-06 -0.740549 6.75617e-07 0.90979 4.89838e-06 -0.740549 6.80627e-07
0.778 -0.812442 4.00126e-06 0.968368 1.07493 -0.474607 9.69084e-07 1.00679 4.05958e-06 -0.704696 6.85694e-07 1.00679 4.05283e-06 -0.704696 6.91951e-07 1.00679 4.05555e-06 -0.704696 6.83124e-07 1.00679 4.05196e-06 -0.704696 6.89333e-07
0.779 -0.885398 3.68799e-06 0.932361 0.419558 -0.4854 1.13688e-06 1.10107 3.09726e-06 -0.670035 6.87753e-07 1.10107 3.09936e-06 -0.670035 6.89391e-07 1.10107 3.09737e-06 -0.670035 6.87315e-07 1.10107 3.09649e-06 -0.670035 6.85337e-07
0.78 -0.953744 3.30427e-06 0.889972 1.85814 -0.494746 1.285e-06 1.19195 2.0592e-06 -0.636769 6.75719e-07 1.19195 2.05888e-06 -0.636769 6.75339e-07 1.19195 2.05961e-06 -0.636769 6.78126e-07 1.19195 2.06153e-06 -0.636769 6.73992e-07
0.781 -1.01684 2.8438e-06 0.841508 3.23237 -0.502451 1.42134e-06 1.27874 9.65626e-07 -0.605073 6.48725e-07 1.27874 9.68946e-07 -0.605073 6.47733e-07 1.27874 9.63308e-07 -0.605073 6.53492e-07 1.27874 9.66699e-07 -0.605073 6.51553e-07
0.782 -1.07407 2.35412e-06 0.787328 4.53471 -0.508321 1.52644e-06 1.36079 2.25473e-07 -0.5751 5.99796e-07 1.36079 2.3987e-07 -0.5751 6.06214e-07 1.36079 2.30451e-07 -0.5751 5.97845e-07 1.36079 2.34768e-07 -0.5751 6.0493e-07
0.783 -1.12485 1.8436e-06 0.727839 5.75867 -0.512165 1.60001e-06 1.43747 1.35214e-06 -0.546979 5.68001e-07 1.43747 1.33628e-06 -0.546979 5.57951e-07 1.43747 1.34576e-06 -0.546979 5.60636e-07 1.43747 1.34275e-06 -0.546979 5.55634e-07
0.784 -1.16863 1.37358e-06 0.663491 6.89878 -0.513797 1.6481e-06 1.50818 2.47388e-06 -0.520816 5.02263e-07 1.50818 2.48406e-06 -0.520816 5.06179e-07 1.50818 2.47682e-06 -0.520816 5.0609e-07 1.50818 2.48072e-06 -0.520816 5.10251e-07
0.785 -1.20488 1.03543e-06 0.594775 7.95071 -0.513038 1.66775e-06 1.57235 3.57462e-06 -0.496697 4.41385e-07 1.57235 3.57615e-06 -0.496697 4.37801e-07 1.57235 3.57109e-06 -0.496697 4.41212e-07 1.57235 3.57706e-06 -0.496697 4.407e-07
0.786 -1.23315 9.74893e-07 0.522219 8.91127 -0.50972 1.64698e-06 1.62949 4.59826e-06 -0.474685 3.81545e-07 1.62949 4.59206e-06 -0.474685 3.84837e-07 1.62949 4.60091e-06 -0.474685 3.85207e-07 1.62949 4.59494e-06 -0.474685 3.76952e-07
0.787 -1.25301 1.18529e-06 0.446384 9.77841 -0.503686 1.58041e-06 1.67914 5.53505e-06 -0.454826 3.13828e-07 1.67914 5.53861e-06 -0.454826 3.15916e-07 1.67914 5.53367e-06 -0.454826 3.11912e-07 1.67914 5.53973e-06 -0.454826 3.20077e-07
0.788 -1.26409 1.5132e-06 0.367856 10.5512 -0.494794 1.47942e-06 1.72088 6.36093e-06 -0.437146 2.49474e-07 1.72088 6.36119e-06 -0.437146 2.51761e-07 1.72088 6.36458e-06 -0.437146 2.49617e-07 1.72088 6.35552e-06 -0.437146 2.48255e-07
0.789 -1.2661 1.8538e-06 0.287243 11.23 -0.48292 1.33377e-06 1.75439 7.05759e-06 -0.421652 1.90955e-07 1.75439 7.05391e-06 -0.421652 1.82081e-07 1.75439 7.05503e-06 -0.421652 1.9029e-07 1.75439 7.05681e-06 -0.421652 1.87672e-07
0.79 -1.25877 2.14031e-06 0.205171 11.8161 -0.467958 1.15353e-06 1.77938 7.59596e-06 -0.408338 1.1958e-07 1.77938 7.59999e-06 -0.408338 1.26192e-07 1.77938 7.5973e-06 -0.408338 1.20509e-07 1.77938 7.59867e-06 -0.408338 1.24092e-07
0.791 -1.24192 2.33658e-06 0.122278 12.3118 -0.449823 9.50446e-07 1.79566 7.9723e-06 -0.397178 6.75766e-08 1.79566 7.96919e-06 -0.397178 6.49508e-08 1.79566 7.96901e-06 -0.397178 6.1595e-08 1.79566 7.97076e-06 -0.397178 6.54453e-08
0.792 -1.21545 2.4765e-06 0.039207 12.7206 -0.428457 6.90907e-07 1.80309 8.17905e-06 -0.388133 1.30118e-08 1.80309 8.1866e-06 -0.388133 1.68454e-08 1.80309 8.18414e-06 -0.388133 2.25791e-08 1.80309 8.18588e-06 -0.388133 1.29213e-08
0.793 -1.17931 2.49956e-06 -0.0433982 13.0466 -0.403827 4.24219e-07 1.8016 8.21694e-06 -0.381151 2.92351e-08 1.8016 8.20652e-06 -0.381151 3.49987e-08 1.8016 8.21322e-06 -0.381151 4.20112e-08 1.8016 8.20648e-06 -0.381151 3.78521e-08
0.794 -1.13354 2.45156e-06 -0.124898 13.295 -0.375927 1.3e-07 1.79121 8.0612e-06 -0.376163 7.66941e-08 1.79121 8.06647e-06 -0.376163 7.50608e-08 1.79121 8.0601e-06 -0.376163 7.52599e-08 1.79121 8.06877e-06 -0.376163 6.42594e-08
0.795 -1.07822 2.30442e-06 -0.204663 13.4715 -0.344782 1.92612e-07 1.772 7.75007e-06 -0.37309 1.18813e-07 1.772 7.75136e-06 -0.37309 1.13452e-07 1.772 7.75217e-06 -0.37309 1.11176e-07 1.772 7.74593e-06 -0.37309 1.20151e-07
0.796 -1.01356 2.09109e-06 -0.282079 13.5824 -0.310451 5.14664e-07 1.74414 7.26621e-06 -0.371839 1.32273e-07 1.74414 7.26085e-06 -0.371839 1.36678e-07 1.74414 7.26719e-06 -0.371839 1.38564e-07 1.74414 7.26469e-06 -0.371839 1.38143e-07
0.797 -0.939808 1.81409e-06 -0.356551 13.6346 -0.273024 8.37317e-07 1.70784 6.61927e-06 -0.372306 1.71861e-07 1.70784 6.62575e-06 -0.372306 1.67459e-07 1.70784 6.61745e-06 -0.372306 1.66474e-07 1.70784 6.62208e-06 -0.372306 1.62837e-07
0.798 -0.8573 1.51181e-06 -0.427512 13.6351 -0.232625 1.1565e-06 1.6634 5.84522e-06 -0.374375 1.80493e-07 1.6634 5.84428e-06 -0.374375 1.81436e-07 1.6634 5.84734e-06 -0.374375 1.86215e-07 1.6634 5.84626e-06 -0.374375 1.87237e-07
0.799 -0.766451 1.24461e-06 -0.49442 13.5912 -0.189413 1.46132e-06 1.61117 4.94632e-06 -0.377919 1.8711e-07 1.61117 4.94358e-06 -0.377919 1.9153e-07 1.61117 4.94633e-06 -0.377919 1.90184e-07 1.61117 4.94715e-06 -0.377919 1.94449e-07
0.8 -0.667749 1.10271e-06 -0.556771 13.5103 -0.143584 1.74727e-06 1.55159 3.95274e-06 -0.382802 2.09141e-07 1.55159 3.95688e-06 -0.382802 2.06613e-07 1.55159 3.95131e-06 -0.382802 2.02146e-07 1.55159 3.95508e-06 -0.382802 1.98663e-07
0.801 -0.561753 1.15806e-06 -0.614095 13.3997 -0.0953661 2.00492e-06 1.48512 2.89138e-06 -0.388875 2.02726e-07 1.48512 2.88555e-06 -0.388875 2.02631e-07 1.48512 2.88991e-06 -0.388875 2.06394e-07 1.48512 2.88224e-06 -0.388875 2.09603e-07
0.802 -0.449096 1.40838e-06 -0.665967 13.2665 -0.0450247 2.22341e-06 1.41229 1.77071e-06 -0.395981 2.0599e-07 1.41229 1.77041e-06 -0.395981 2.08937e-07 1.41229 1.76953e-06 -0.395981 2.02483e-07 1.41229 1.77563e-06 -0.395981 1.9746e-07
0.803 -0.330474 1.76278e-06 -0.712003 13.1176 0.00714292 2.40342e-06 1.33366 6.51306e-07 -0.403954 2.12647e-07 1.33366 6.5768e-07 -0.403954 2.03975e-07 1.33366 6.54918e-07 -0.403954 2.12655e-07 1.33366 6.50385e-07 -0.403954 2.13269e-07
0.804 -0.206648 2.1267e-06 -0.75187 12.9592 0.0608066 2.52808e-06 1.24984 5.7732e-07 -0.412619 1.93383e-07 1.24984 5.68529e-07 -0.412619 2.02917e-07 1.24984 5.73763e-07 -0.412619 1.96708e-07 1.24984 5.70285e-07 -0.412619 1.98576e-07
0.805 -0.0784326 2.4778e-06 -0.785283 12.7971 0.115606 2.61035e-06 1.16146 1.64749e-06 -0.421792 1.92721e-07 1.16146 1.65176e-06 -0.421792 1.86304e-07 1.16146 1.6485e-06 -0.421792 1.89264e-07 1.16146 1.64874e-06 -0.421792 1.91595e-07
0.806 0.0533027 2.77697e-06 -0.812009 12.6367 0.171152 2.62336e-06 1.0692 2.6994e-06 -0.431281 1.72384e-07 1.0692 2.69684e-06 -0.431281 1.76263e-07 1.0692 2.69912e-06 -0.431281 1.83505e-07 1.0692 2.69699e-06 -0.431281 1.77208e-07
0.807 0.187645 3.00919e-06 -0.83187 12.4823 0.227031 2.58902e-06 0.973723 3.67673e-06 -0.440889 1.70469e-07 0.973723 3.67908e-06 -0.440889 1.70938e-07 0.973723 3.67807e-06 -0.440889 1.62409e-07 0.973723 3.67381e-06 -0.440889 1.64682e-07
0.808 0.323643 3.15756e-06 -0.844741 12.3376 0.282806 2.50066e-06 0.875721 4.5517e-06 -0.45041 1.60926e-07 0.875721 4.55366e-06 -0.45041 1.57779e-07 0.875721 4.55084e-06 -0.45041 1.5401e-07 0.875721 4.55851e-06 -0.45041 1.60277e-07
0.809 0.460315 3.20057e-06 -0.850554 12.2056 0.338023 2.34329e-06 0.775887 5.3199e-06 -0.459636 1.42999e-07 0.775887 5.32154e-06 -0.459636 1.40359e-07 0.775887 5.32279e-06 -0.459636 1.47715e-07 0.775887 5.32202e-06 -0.459636 1.43189e-07
0.81 0.596656 3.16275e-06 -0.849299 12.0883 0.392211 2.13016e-06 0.674906 5.95946e-06 -0.468351 1.34553e-07 0.674906 5.95657e-06 -0.468351 1.45267e-07 0.674906 5.96038e-06 -0.468351 1.37518e-07 0.674906 5.95858e-06 -0.468351 1.34346e-07
0.811 0.731649 3.01911e-06 -0.841019 11.9868 0.444889 1.87899e-06 0.573456 6.44997e-06 -0.476339 1.20947e-07 0.573456 6.44853e-06 -0.476339 1.12136e-07 0.573456 6.44526e-06 -0.476339 1.21195e-07 0.573456 6.44718e-06 -0.476339 1.25184e-07
0.812 0.86427 2.76225e-06 -0.825814 11.9014 0.49557 1.5677e-06 0.472196 6.79262e-06 -0.483379 1.05988e-07 0.472196 6.78735e-06 -0.483379 1.10811e-07 0.472196 6.78918e-06 -0.483379 1.07704e-07 0.472196 6.78702e-06 -0.483379 1.05574e-07
0.813 0.9935 2.44069e-06 -0.803839 11.8315 0.543767 1.23332e-06 0.371762 6.96703e-06 -0.489254 9.98313e-08 0.371762 6.97527e-06 -0.489254 9.10203e-08 0.371762 6.97559e-06 -0.489254 9.59523e-08 0.371762 6.9715e-06 -0.489254 9.46579e-08
0.814 1.11834 2.01896e-06 -0.775304 11.7757 0.588995 8.49727e-07 0.27276 7.00717e-06 -0.493743 7.94161e-08 0.27276 7.01066e-06 -0.493743 8.70146e-08 0.27276 7.00418e-06 -0.493743 8.07962e-08 0.27276 7.01347e-06 -0.493743 8.10288e-08
0.815 1.23779 1.53128e-06 -0.740467 11.7318 0.630778 4.55797e-07 0.175764 6.89174e-06 -0.496632 6.90655e-08 0.175764 6.88543e-06 -0.496632 7.04888e-08 0.175764 6.89206e-06 -0.496632 6.75753e-08 0.175764 6.8826e-06 -0.496632 6.904e-08
0.816 1.35092 9.95726e-07 -0.69964 11.6969 0.668655 4.80285e-08 0.081305 6.62725e-06 -0.497708 6.42999e-08 0.081305 6.62605e-06 -0.497708 6.18369e-08 0.081305 6.6248e-06 -0.497708 5.86565e-08 0.081305 6.63672e-06 -0.497708 6.37181e-08
0.817 1.45681 4.81346e-07 -0.653178 11.6675 0.702184 3.69145e-07 -0.010125 6.23724e-06 -0.496768 3.92437e-08 -0.010125 6.23661e-06 -0.496768 4.16532e-08 -0.010125 6.23975e-06 -0.496768 5.17688e-08 -0.010125 6.231e-06 -0.496768 4.29574e-08
0.818 1.55461 4.72892e-07 -0.601485 11.6394 0.730947 7.79736e-07 -0.0980827 5.71224e-06 -0.493613 3.19439e-08 -0.0980827 5.71629e-06 -0.493613 2.98798e-08 -0.0980827 5.71262e-06 -0.493613 2.94314e-08 -0.0980827 5.71289e-06 -0.493613 3.18237e-08
0.819 1.64352 1.02408e-06 -0.545001 11.6081 0.754559 1.17595e-06 -0.182174 5.10218e-06 -0.48806 2.21412e-08 -0.182174 5.10136e-06 -0.48806 1.90605e-08 -0.182174 5.09872e-06 -0.48806 1.57971e-08 -0.182174 5.09899e-06 -0.48806 1.80219e-08
0.82 1.7228 1.61827e-06 -0.484208 11.5687 0.772665 1.5405e-06 -0.262056 4.38711e-06 -0.479933 5.84556e-09 -0.262056 4.3882e-06 -0.479933 1.19134e-08 -0.262056 4.38873e-06 -0.479933 9.01183e-09 -0.262056 4.38931e-06 -0.479933 1.08283e-08
0.821 1.7918 2.21875e-06 -0.419619 11.5159 0.784953 1.86718e-06 -0.337439 3.61535e-06 -0.469075 5.5529e-09 -0.337439 3.6176e-06 -0.469075 1.53136e-08 -0.337439 3.61836e-06 -0.469075 1.14509e-08 -0.337439 3.6185e-06 -0.469075 1.07858e-08
0.822 1.84995 2.77741e-06 -0.351778 11.4445 0.791156 2.16922e-06 -0.408087 2.79681e-06 -0.455345 2.16642e-08 -0.408087 2.78826e-06 -0.455345 1.53527e-08 -0.408087 2.79067e-06 -0.455345 1.73743e-08 -0.408087 2.79525e-06 -0.455345 2.41267e-08
0.823 1.89676 3.26036e-06 -0.281253 11.3491 0.791052 2.40581e-06 -0.473821 1.94903e-06 -0.438619 3.90963e-08 -0.473821 1.95109e-06 -0.438619 3.43059e-08 -0.473821 1.95669e-06 -0.438619 3.83627e-08 -0.473821 1.94771e-06 -0.438619 2.9661e-08
0.824 1.93185 3.69962e-06 -0.208633 11.2246 0.784474 2.59649e-06 -0.534513 1.11744e-06 -0.418796 4.78648e-08 -0.534513 1.11855e-06 -0.418796 5.22269e-08 -0.534513 1.11079e-06 -0.418796 4.94545e-08 -0.534513 1.11884e-06 -0.418796 5.5652e-08
0.825 1.95491 4.03334e-06 -0.134523 11.0659 0.77131 2.72392e-06 -0.59009 3.99283e-07 -0.395799 6.72741e-08 -0.59009 4.07565e-07 -0.395799 6.73288e-08 -0.59009 4.06884e-07 -0.395799 6.47698e-08 -0.59009 4.04917e-07 -0.395799 6.38779e-08
0.826 1.96576 4.26495e-06 -0.059538 10.8683 0.751506 2.78755e-06 -0.640531 7.06995e-07 -0.369573 7.61455e-08 -0.640531 6.93653e-07 -0.369573 7.39428e-08 -0.640531 6.98709e-07 -0.369573 7.44367e-08 -0.640531 6.96358e-07 -0.369573 7.41595e-08
0.827 1.9643 4.41371e-06 0.0157014 10.6275 0.725068 2.80037e-06 -0.685862 1.40981e-06 -0.340094 8.77163e-08 -0.685862 1.42075e-06 -0.340094 8.56374e-08 -0.685862 1.41516e-06 -0.340094 8.63799e-08 -0.685862 1.41924e-06 -0.340094 8.93298e-08
0.828 1.95056 4.42577e-06 0.090574 10.3399 0.692065 2.74018e-06 -0.726162 2.11427e-06 -0.307363 9.56054e-08 -0.726162 2.1178e-06 -0.307363 1.06647e-07 -0.726162 2.11395e-06 -0.307363 1.03002e-07 -0.726162 2.11505e-06 -0.307363 9.7998e-08
0.829 1.92466 4.35378e-06 0.164464 10.0023 0.652631 2.63055e-06 -0.761552 2.7331e-06 -0.271412 1.12934e-07 -0.761552 2.73413e-06 -0.271412 1.09979e-07 -0.761552 2.73437e-06 -0.271412 1.13884e-07 -0.761552 2.72619e-06 -0.271412 1.16501e-07
0.83 1.88682 4.15527e-06 0.236765 9.61207 0.606961 2.45943e-06 -0.792193 3.28453e-06 -0.232303 1.25119e-07 -0.792193 3.27935e-06 -0.232303 1.21469e-07 -0.792193 3.28365e-06 -0.232303 1.19692e-07 -0.792193 3.29065e-06 -0.232303 1.18866e-07
0.831 1.83737 3.87045e-06 0.306887 9.16757 0.555316 2.23668e-06 -0.818288 3.72453e-06 -0.19013 1.30689e-07 -0.818288 3.72273e-06 -0.19013 1.28879e-07 -0.818288 3.7235e-06 -0.19013 1.36706e-07 -0.818288 3.71833e-06 -0.19013 1.33178e-07
0.832 1.77675 3.48666e-06 0.37426 8.66779 0.498019 1.97394e-06 -0.840075 4.0715e-06 -0.145018 1.36034e-07 -0.840075 4.07175e-06 -0.145018 1.35293e-07 -0.840075 4.07402e-06 -0.145018 1.31409e-07 -0.840075 4.07769e-06 -0.145018 1.35917e-07
0.833 1.70548 3.01295e-06 0.438341 8.11252 0.435453 1.67394e-06 -0.85782 4.3198e-06 -0.0971259 1.45569e-07 -0.85782 4.31688e-06 -0.0971259 1.44128e-07 -0.85782 4.31131e-06 -0.0971259 1.36957e-07 -0.85782 4.31393e-06 -0.0971259 1.38328e-07
0.834 1.62418 2.47629e-06 0.498613 7.50239 0.368062 1.3485e-06 -0.871819 4.44552e-06 -0.0466424 1.34592e-07 -0.871819 4.44874e-06 -0.0466424 1.43372e-07 -0.871819 4.45177e-06 -0.0466424 1.42252e-07 -0.871819 4.44452e-06 -0.0466424 1.43564e-07
0.835 1.53354 1.89333e-06 0.5546 6.83884 0.296346 1.01261e-06 -0.88239 4.48742e-06 0.00621168 1.35491e-07 -0.88239 4.49311e-06 0.00621168 1.3521e-07 -0.88239 4.4873e-06 0.00621168 1.41915e-07 -0.88239 4.49216e-06 0.00621168 1.41015e-07
0.836 1.43434 1.24468e-06 0.605859 6.1241 0.220858 6.44246e-07 -0.889872 4.42897e-06 0.0611853 1.40096e-07 -0.889872 4.42715e-06 0.0611853 1.33475e-07 -0.889872 4.43042e-06 0.0611853 1.3222e-07 -0.889872 4.43478e-06 0.0611853 1.25912e-07
0.837 1.32742 5.99662e-07 0.651995 5.36118 0.142199 2.97144e-07 -0.894617 4.27938e-06 0.117999 1.22794e-07 -0.894617 4.27966e-06 0.117999 1.26085e-07 -0.894617 4.28141e-06 0.117999 1.27935e-07 -0.894617 4.27247e-06 0.117999 1.37709e-07
0.838 1.21371 7.21119e-08 0.692655 4.55382 0.0610133 4.97438e-08 -0.896989 4.05409e-06 0.176345 1.21208e-07 -0.896989 4.04838e-06 0.176345 1.20674e-07 -0.896989 4.05233e-06 0.176345 1.24725e-07 -0.896989 4.05535e-06 0.176345 1.10741e-07
0.839 1.09415 7.2404e-07 0.727539 3.70641 -0.0220135 3.7715e-07 -0.897359 3.72876e-06 0.235893 1.10703e-07 -0.897359 3.73123e-06 0.235893 1.06918e-07 -0.897359 3.72587e-06 0.235893 1.00383e-07 -0.897359 3.72482e-06 0.235893 1.10591e-07
0.84 0.969754 1.33448e-06 0.756397 2.82395 -0.106164 6.83943e-07 -0.896103 3.36356e-06 0.296288 7.7618e-08 -0.896103 3.35606e-06 0.296288 8.04888e-08 -0.896103 3.35951e-06 0.296288 8.2667e-08 -0.896103 3.36246e-06 0.296288 8.33021e-08
0.841 0.841553 1.92566e-06 0.779034 1.91199 -0.190693 9.53689e-07 -0.893594 2.9335e-06 0.357155 7.21997e-08 -0.893594 2.94083e-06 0.357155 7.67277e-08 -0.893594 2.93496e-06 0.357155 6.96638e-08 -0.893594 2.93348e-06 0.357155 7.03857e-08
0.842 0.710607 2.45173e-06 0.795312 0.97647 -0.274836 1.19279e-06 -0.890202 2.46701e-06 0.418105 4.73663e-08 -0.890202 2.47263e-06 0.418105 4.48312e-08 -0.890202 2.4746e-06 0.418105 4.87185e-08 -0.890202 2.476e-06 0.418105 4.57617e-08
0.843 0.577989 2.89933e-06 0.805149 0.0237155 -0.357812 1.38631e-06 -0.88629 1.99602e-06 0.478734 2.45092e-08 -0.88629 1.99366e-06 0.478734 2.4055e-08 -0.88629 1.99244e-06 0.478734 2.46192e-08 -0.88629 1.9934e-06 0.478734 2.74216e-08
0.844 0.444772 3.29467e-06 0.808519 0.939723 -0.438835 1.53549e-06 -0.882209 1.49785e-06 0.538629 1.06401e-08 -0.882209 1.49592e-06 0.538629 8.88802e-09 -0.882209 1.49913e-06 0.538629 1.48985e-08 -0.882209 1.49798e-06 0.538629 5.3269e-09
0.845 0.312025 3.56879e-06 0.805458 1.90715 -0.517119 1.63948e-06 -0.878298 1.03673e-06 0.59737 2.64266e-08 -0.878298 1.0342e-06 0.59737 2.53188e-08 -0.878298 1.0355e-06 0.59737 2.80708e-08 -0.878298 1.03508e-06 0.59737 2.14697e-08
0.846 0.180795 3.7821e-06 0.796054 2.87181 -0.591886 1.71227e-06 -0.874877 6.65421e-07 0.65454 4.51768e-08 -0.874877 6.66249e-07 0.65454 4.80556e-08 -0.874877 6.66772e-07 0.65454 4.6066e-08 -0.874877 6.62282e-07 0.65454 5.28476e-08
0.847 0.0521037 3.89491e-06 0.780456 3.82704 -0.662373 1.7206e-06 -0.872247 6.08193e-07 0.709719 7.41661e-08 -0.872247 6.10359e-07 0.709719 6.55823e-08 -0.872247 6.0632e-07 0.709719 7.34207e-08 -0.872247 6.11741e-07 0.709719 6.17907e-08
0.848 -0.073063 3.90734e-06 0.758863 4.7663 -0.727839 1.7019e-06 -0.870689 8.84605e-07 0.762499 9.23897e-08 -0.870689 8.84583e-07 0.762499 1.01668e-07 -0.870689 8.75051e-07 0.762499 9.19481e-08 -0.870689 8.72034e-07 0.762499 9.96913e-08
0.849 -0.193766 3.85118e-06 0.731528 5.68333 -0.787573 1.64737e-06 -0.870456 1.25758e-06 0.81248 1.07904e-07 -0.870456 1.24768e-06 0.81248 1.07096e-07 -0.870456 1.26184e-06 0.81248 1.20408e-07 -0.870456 1.25855e-06 0.81248 1.14114e-07
0.85 -0.309118 3.69177e-06 0.698753 6.57219 -0.840904 1.54421e-06 -0.871776 1.63802e-06 0.859279 1.42995e-07 -0.871776 1.64507e-06 0.859279 1.39012e-07 -0.871776 1.64026e-06 0.859279 1.30269e-07 -0.871776 1.64596e-06 0.859279 1.33895e-07
0.851 -0.418294 3.46035e-06 0.660886 7.42737 -0.887201 1.43274e-06 -0.874848 1.98119e-06 0.902532 1.45077e-07 -0.874848 1.97607e-06 0.902532 1.44664e-07 -0.874848 1.98061e-06 0.902532 1.46307e-07 -0.874848 1.97333e-06 0.902532 1.54031e-07
0.852 -0.520536 3.17264e-06 0.618318 8.24382 -0.925886 1.29631e-06 -0.879841 2.2865e-06 0.941899 1.60274e-07 -0.879841 2.29058e-06 0.941899 1.63738e-07 -0.879841 2.28343e-06 0.941899 1.61363e-07 -0.879841 2.28928e-06 0.941899 1.53712e-07
0.853 -0.61516 2.80481e-06 0.571478 9.01709 -0.956438 1.14441e-06 -0.88689 2.53662e-06 0.977066 1.77623e-07 -0.88689 2.54484e-06 0.977066 1.74119e-07 -0.88689 2.54263e-06 0.977066 1.73154e-07 -0.88689 2.54201e-06 0.977066 1.72781e-07
0.854 -0.701561 2.41872e-06 0.520828 9.74327 -0.9784 9.80853e-07 -0.896097 2.73983e-06 1.00775 1.64731e-07 -0.896097 2.72721e-06 1.00775 1.64758e-07 -0.896097 2.73644e-06 1.00775 1.66423e-07 -0.896097 2.735e-06 1.00775 1.69294e-07
0.855 -0.779215 1.98461e-06 0.466861 10.4191 -0.991381 8.25761e-07 -0.907529 2.87362e-06 1.03371 1.73931e-07 -0.907529 2.8802e-06 1.03371 1.75319e-07 -0.907529 2.87253e-06 1.03371 1.81756e-07 -0.907529 2.8756e-06 1.03371 1.72955e-07
0.856 -0.847687 1.52475e-06 0.410091 11.042 -0.995064 6.6903e-07 -0.921218 2.94746e-06 1.05472 1.67835e-07 -0.921218 2.94501e-06 1.05472 1.73476e-07 -0.921218 2.95112e-06 1.05472 1.67891e-07 -0.921218 2.94627e-06 1.05472 1.73212e-07
0.857 -0.906629 1.07298e-06 0.351055 11.61 -0.989209 5.12294e-07 -0.937155 2.96618e-06 1.07062 1.5748e-07 -0.937155 2.96463e-06 1.07062 1.5127e-07 -0.937155 2.96249e-06 1.07062 1.51669e-07 -0.937155 2.96554e-06 1.07062 1.58137e-07
0.858 -0.955784 6.0981e-07 0.2903 12.1218 -0.973659 3.88238e-07 -0.955297 2.90831e-06 1.08127 1.49291e-07 -0.955297 2.90738e-06 1.08127 1.48528e-07 -0.955297 2.90349e-06 1.08127 1.47382e-07 -0.955297 2.90436e-06 1.08127 1.44277e-07
0.859 -0.994985 2.09427e-07 0.228383 12.5769 -0.948338 2.72277e-07 -0.975559 2.78359e-06 1.08659 1.2357e-07 -0.975559 2.78797e-06 1.08659 1.241e-07 -0.975559 2.79821e-06 1.08659 1.27011e-07 -0.975559 2.7917e-06 1.08659 1.26967e-07
0.86 -1.02416 3.05338e-07 0.165862 12.975 -0.913256 1.74854e-07 -0.997821 2.63353e-06 1.08653 1.0136e-07 -0.997821 2.63701e-06 1.08653 1.00858e-07 -0.997821 2.6209e-06 1.08653 1.00092e-07 -0.997821 2.62937e-06 1.08653 9.24028e-08
0.861 -1.04332 6.77965e-07 0.103293 13.3169 -0.86851 1.09598e-07 -1.02192 2.38942e-06 1.08108 7.46133e-08 -1.02192 2.38199e-06 1.08108 7.97296e-08 -1.02192 2.39105e-06 1.08108 7.42284e-08 -1.02192 2.38938e-06 1.08108 8.34195e-08
0.862 -1.05256 1.00835e-06 0.0412234 13.6036 -0.814284 5.41217e-08 -1.04765 2.10498e-06 1.07029 4.192e-08 -1.04765 2.10359e-06 1.07029 3.47522e-08 -1.04765 2.11254e-06 1.07029 4.7715e-08 -1.04765 2.10725e-06 1.07029 3.71481e-08
0.863 -1.05208 1.31804e-06 -0.0198144 13.8366 -0.75085 1.82096e-08 -1.07479 1.78638e-06 1.05424 1.62884e-08 -1.07479 1.7982e-06 1.05424 1.95243e-08 -1.07479 1.78303e-06 1.05424 1.29926e-08 -1.07479 1.78723e-06 1.05424 1.54782e-08
0.864 -1.04214 1.56824e-06 -0.0793057 14.018 -0.678564 1.53649e-08 -1.10304 1.40811e-06 1.03307 2.44112e-08 -1.10304 1.39652e-06 1.03307 2.34296e-08 -1.10304 1.40217e-06 1.03307 2.04685e-08 -1.10304 1.40282e-06 1.03307 1.21502e-08
0.865 -1.02308 1.7597e-06 -0.13676 14.1499 -0.597865 1.78477e-08 -1.13211 1.01871e-06 1.00693 4.96995e-08 -1.13211 1.02051e-06 1.00693 4.84832e-08 -1.13211 1.02447e-06 1.00693 5.21482e-08 -1.13211 1.01912e-06 1.00693 5.44521e-08
0.866 -0.995325 1.91598e-06 -0.191715 14.2351 -0.509274 3.8979e-08 -1.16163 6.49506e-07 0.976043 8.25741e-08 -1.16163 6.49825e-07 0.976043 8.46035e-08 -1.16163 6.4626e-07 0.976043 8.34205e-08 -1.16163 6.48269e-07 0.976043 8.87049e-08
0.867 -0.959358 1.9955e-06 -0.243741 14.2762 -0.413386 6.35703e-08 -1.19123 4.83187e-07 0.940645 1.22868e-07 -1.19123 4.84536e-07 0.940645 1.20037e-07 -1.19123 4.81429e-07 0.940645 1.23421e-07 -1.19123 4.81333e-07 0.940645 1.14717e-07
0.868 -0.915723 2.03574e-06 -0.292446 14.276 -0.310869 1.04964e-07 -1.22049 7.26119e-07 0.901013 1.45391e-07 -1.22049 7.22641e-07 0.901013 1.51544e-07 -1.22049 7.40038e-07 0.901013 1.43963e-07 -1.22049 7.30332e-07 0.901013 1.5888e-07
0.869 -0.865019 2.02937e-06 -0.337475 14.2376 -0.202458 1.31267e-07 -1.24898 1.17184e-06 0.857455 1.74753e-07 -1.24898 1.16949e-06 0.857455 1.68726e-07 -1.24898 1.16039e-06 0.857455 1.74625e-07 -1.24898 1.17214e-06 0.857455 1.63789e-07
0.87 -0.807893 1.97462e-06 -0.378519 14.1638 -0.0889478 1.66034e-07 -1.2762 1.63237e-06 0.810305 2.01314e-07 -1.2762 1.63976e-06 0.810305 2.0287e-07 -1.2762 1.63953e-06 0.810305 1.97293e-07 -1.2762 1.63683e-06 0.810305 2.0204e-07
0.871 -0.745034 1.88345e-06 -0.415313 14.0574 0.0288151 1.86408e-07 -1.30169 2.12562e-06 0.759919 2.12189e-07 -1.30169 2.12613e-06 0.759919 2.14488e-07 -1.30169 2.12576e-06 0.759919 2.15306e-07 -1.30169 2.1204e-06 0.759919 2.12886e-07
0.872 -0.677164 1.76423e-06 -0.44764 13.9209 0.149937 1.91208e-07 -1.32491 2.59334e-06 0.706672 2.22391e-07 -1.32491 2.58795e-06 0.706672 2.17117e-07 -1.32491 2.58267e-06 0.706672 2.19147e-07 -1.32491 2.59328e-06 0.706672 2.18042e-07
0.873 -0.60503 1.62063e-06 -0.475333 13.7567 0.273487 1.81636e-07 -1.34534 3.005e-06 0.650956 2.28901e-07 -1.34534 3.00546e-06 0.650956 2.31657e-07 -1.34534 3.01207e-06 0.650956 2.40354e-07 -1.34534 3.00464e-06 0.650956 2.36452e-07
0.874 -0.529398 1.44288e-06 -0.498272 13.5669 0.398505 1.63375e-07 -1.36245 3.39798e-06 0.59317 2.26599e-07 -1.36245 3.40668e-06 0.59317 2.31345e-07 -1.36245 3.40136e-06 0.59317 2.19876e-07 -1.36245 3.40394e-06 0.59317 2.26587e-07
0.875 -0.451048 1.25769e-06 -0.516393 13.3534 0.524011 1.12274e-07 -1.37568 3.74283e-06 0.533721 2.19701e-07 -1.37568 3.73133e-06 0.533721 2.14417e-07 -1.37568 3.73566e-06 0.533721 2.20404e-07 -1.37568 3.73446e-06 0.533721 2.18976e-07
0.876 -0.37076 1.06672e-06 -0.529678 13.1175 0.649012 5.21048e-08 -1.38448 3.97714e-06 0.473017 2.01752e-07 -1.38448 3.98056e-06 0.473017 2.00508e-07 -1.38448 3.99266e-06 0.473017 1.98594e-07 -1.38448 3.98804e-06 0.473017 2.02291e-07
0.877 -0.289312 8.77936e-07 -0.538161 12.8605 0.772517 4.42287e-08 -1.38832 4.18996e-06 0.411464 1.78006e-07 -1.38832 4.19315e-06 0.411464 1.81049e-07 -1.38832 4.17437e-06 0.411464 1.76345e-07 -1.38832 4.18141e-06 0.411464 1.66895e-07
0.878 -0.207471 6.95297e-07 -0.541927 12.5831 0.893539 1.50975e-07 -1.38665 4.27777e-06 0.349462 1.43088e-07 -1.38665 4.27755e-06 0.349462 1.40038e-07 -1.38665 4.28186e-06 0.349462 1.44679e-07 -1.38665 4.2822e-06 0.349462 1.53543e-07
0.879 -0.125989 5.44223e-07 -0.541107 12.2856 1.01111 2.7785e-07 -1.37896 4.30303e-06 0.287398 1.0955e-07 -1.37896 4.2966e-06 0.287398 1.12682e-07 -1.37896 4.30052e-06 0.287398 1.09645e-07 -1.37896 4.29778e-06 0.287398 1.07221e-07
0.88 -0.0455903 4.28874e-07 -0.535878 11.9682 1.12429 4.12438e-07 -1.36475 4.22269e-06 0.225646 5.56439e-08 -1.36475 4.2283e-06 0.225646 5.49607e-08 -1.36475 4.21937e-06 0.225646 6.09393e-08 -1.36475 4.21688e-06 0.225646 5.41295e-08
0.881 0.0330283 3.8342e-07 -0.526462 11.6305 1.23217 5.63342e-07 -1.34356 4.04188e-06 0.164563 8.30311e-09 -1.34356 4.04136e-06 0.164563 1.42936e-08 -1.34356 4.05078e-06 0.164563 1.03636e-08 -1.34356 4.05335e-06 0.164563 1.62511e-08
0.882 0.109206 4.25795e-07 -0.513119 11.2721 1.3339 7.18462e-07 -1.31495 3.76968e-06 0.104484 4.41734e-08 -1.31495 3.76788e-06 0.104484 5.40159e-08 -1.31495 3.76616e-06 0.104484 5.86454e-08 -1.31495 3.77695e-06 0.104484 5.49291e-08
0.883 0.182324 5.08498e-07 -0.496151 10.8921 1.42865 8.77789e-07 -1.27854 3.40428e-06 0.0457192 1.03067e-07 -1.27854 3.40744e-06 0.0457192 9.98742e-08 -1.27854 3.40421e-06 0.0457192 9.078e-08 -1.27854 3.38709e-06 0.0457192 9.55397e-08
0.884 0.251808 6.06222e-07 -0.475889 10.4897 1.5157 1.02731e-06 -1.23397 2.93217e-06 -0.0114464 1.69878e-07 -1.23397 2.93294e-06 -0.0114464 1.6757e-07 -1.23397 2.9397e-06 -0.0114464 1.76629e-07 -1.23397 2.94081e-06 -0.0114464 1.71623e-07
0.885 0.317133 7.01617e-07 -0.452699 10.0637 1.59434 1.17026e-06 -1.18096 2.39772e-06 -0.0667569 2.28456e-07 -1.18096 2.38944e-06 -0.0667569 2.30206e-07 -1.18096 2.38536e-06 -0.0667569 2.24856e-07 -1.18096 2.39512e-06 -0.0667569 2.30974e-07
0.886 0.377827 7.89935e-07 -0.426969 9.6129 1.66399 1.29552e-06 -1.11929 1.75103e-06 -0.119987 2.89793e-07 -1.11929 1.76015e-06 -0.119987 2.89162e-07 -1.11929 1.75827e-06 -0.119987 2.87165e-07 -1.11929 1.75654e-06 -0.119987 2.85841e-07
0.887 0.433477 8.57872e-07 -0.399111 9.13622 1.72412 1.40071e-06 -1.04879 1.08613e-06 -0.170942 3.50961e-07 -1.04879 1.08312e-06 -0.170942 3.48285e-07 -1.04879 1.08398e-06 -0.170942 3.55911e-07 -1.04879 1.08041e-06 -0.170942 3.57161e-07
0.888 0.483724 9.0801e-07 -0.369554 8.63252 1.77428 1.4809e-06 -0.969364 3.42569e-07 -0.219462 4.08371e-07 -0.969364 3.39875e-07 -0.219462 4.15195e-07 -0.969364 3.36787e-07 -0.219462 4.04847e-07 -0.969364 3.4329e-07 -0.219462 4.05578e-07
0.889 0.528272 9.38567e-07 -0.338738 8.10082 1.81412 1.52933e-06 -0.881004 4.56332e-07 -0.265418 4.51685e-07 -0.881004 4.52255e-07 -0.265418 4.45853e-07 -0.881004 4.49184e-07 -0.265418 4.56571e-07 -0.881004 4.51453e-07 -0.265418 4.48566e-07
0.89 0.566885 9.51454e-07 -0.307111 7.54035 1.84338 1.54642e-06 -0.78377 1.24156e-06 -0.308714 4.98049e-07 -0.78377 1.24623e-06 -0.308714 5.00557e-07 -0.78377 1.24207e-06 -0.308714 4.95761e-07 -0.78377 1.25219e-06 -0.308714 5.01948e-07
0.891 0.599389 9.41749e-07 -0.275124 6.95058 1.86189 1.53007e-06 -0.67781 2.051e-06 -0.349289 5.25469e-07 -0.67781 2.04644e-06 -0.349289 5.25249e-07 -0.67781 2.04879e-06 -0.349289 5.20774e-07 -0.67781 2.04527e-06 -0.349289 5.17551e-07
0.892 0.625669 9.0601e-07 -0.243226 6.3313 1.86958 1.46595e-06 -0.563356 2.83802e-06 -0.387114 5.47692e-07 -0.563356 2.84703e-06 -0.387114 5.46057e-07 -0.563356 2.83724e-06 -0.387114 5.53072e-07 -0.563356 2.83703e-06 -0.387114 5.5414e-07
0.893 0.645673 8.49623e-07 -0.211857 5.68269 1.86648 1.38416e-06 -0.440727 3.58813e-06 -0.422188 5.5546e-07 -0.440727 3.58074e-06 -0.422188 5.55406e-07 -0.440727 3.59536e-06 -0.422188 5.49485e-07 -0.440727 3.59011e-06 -0.422188 5.56395e-07
0.894 0.659407 7.80739e-07 -0.181447 5.00534 1.85268 1.25594e-06 -0.310332 4.29432e-06 -0.454543 5.46362e-07 -0.310332 4.29185e-06 -0.454543 5.50308e-07 -0.310332 4.29376e-06 -0.454543 5.54039e-07 -0.310332 4.28762e-06 -0.454543 5.45026e-07
0.895 0.666932 6.90119e-07 -0.152407 4.30029 1.8284 1.09576e-06 -0.172665 4.92296e-06 -0.484239 5.28636e-07 -0.172665 4.92576e-06 -0.484239 5.2515e-07 -0.172665 4.92015e-06 -0.484239 5.26943e-07 -0.172665 4.92495e-06 -0.484239 5.30333e-07
0.896 0.668364 5.94458e-07 -0.125128 3.56908 1.79392 9.09896e-07 -0.0283079 5.46175e-06 -0.511361 4.86178e-07 -0.0283079 5.46084e-06 -0.511361 4.87778e-07 -0.0283079 5.46573e-06 -0.511361 4.81627e-07 -0.0283079 5.47352e-06 -0.511361 4.8595e-07
0.897 0.663873 4.82145e-07 -0.0999746 2.81377 1.74963 6.86941e-07 0.122073 5.91708e-06 -0.536017 4.39104e-07 0.122073 5.91784e-06 -0.536017 4.35933e-07 0.122073 5.90262e-06 -0.536017 4.43664e-07 0.122073 5.90381e-06 -0.536017 4.35656e-07
0.898 0.653672 3.85428e-07 -0.0772818 2.03693 1.69596 4.54054e-07 0.27773 6.22417e-06 -0.55834 3.57503e-07 0.27773 6.23095e-06 -0.55834 3.64588e-07 0.27773 6.23744e-06 -0.55834 3.58224e-07 0.27773 6.22723e-06 -0.55834 3.61651e-07
0.899 0.63802 3.07586e-07 -0.0573507 1.24165 1.63344 1.99266e-07 0.437842 6.43989e-06 -0.57848 2.80297e-07 0.437842 6.43045e-06 -0.57848 2.74288e-07 0.437842 6.43456e-06 -0.57848 2.72489e-07 0.437842 6.44161e-06 -0.57848 2.71925e-07
0.9 0.617215 3.08296e-07 -0.0404457 0.431555 1.56267 6.42722e-08 0.601514 6.49013e-06 -0.596601 1.68558e-07 0.601514 6.4961e-06 -0.596601 1.68281e-07 0.601514 6.49203e-06 -0.596601 1.73046e-07 0.601514 6.49376e-06 -0.596601 1.74299e-07
0.901 0.591592 3.72702e-07 -0.0267908 0.389257 1.48429 3.24227e-07 0.767788 6.41987e-06 -0.612885 5.1918e-08 0.767788 6.41613e-06 -0.612885 5.2289e-08 0.767788 6.42713e-06 -0.612885 5.53123e-08 0.767788 6.41726e-06 -0.612885 5.20627e-08
0.902 0.561513 4.86243e-07 -0.0165673 1.21622 1.39899 5.93971e-07 0.935649 6.21038e-06 -0.62752 7.87797e-08 0.935649 6.20905e-06 -0.62752 8.14887e-08 0.935649 6.20202e-06 -0.62752 8.40344e-08 0.935649 6.20877e-06 -0.62752 7.92083e-08
0.903 0.527367 6.07184e-07 -0.00991144 2.04433 1.30753 8.29715e-07 1.10403 5.84313e-06 -0.640704 2.29097e-07 1.10403 5.84386e-06 -0.640704 2.20472e-07 1.10403 5.84493e-06 -0.640704 2.24603e-07 1.10403 5.84154e-06 -0.640704 2.22771e-07
0.904 0.489564 7.35518e-07 -0.00691268 2.86823 1.21067 1.07774e-06 1.27184 5.35244e-06 -0.652639 3.7802e-07 1.27184 5.35695e-06 -0.652639 3.77867e-07 1.27184 5.35419e-06 -0.652639 3.7686e-07 1.27184 5.35573e-06 -0.652639 3.82473e-07
0.905 0.448528 8.53554e-07 -0.00761242 3.68225 1.10922 1.28268e-06 1.43794 4.75287e-06 -0.663526 5.29517e-07 1.43794 4.75475e-06 -0.663526 5.34736e-07 1.43794 4.74154e-06 -0.663526 5.35986e-07 1.43794 4.74554e-06 -0.663526 5.33123e-07
0.906 0.404693 9.53104e-07 -0.0120032 4.48044 1.00401 1.46213e-06 1.60117 4.00714e-06 -0.673568 6.99043e-07 1.60117 3.99959e-06 -0.673568 6.93231e-07 1.60117 4.01752e-06 -0.673568 6.92701e-07 1.60117 4.01675e-06 -0.673568 6.96134e-07
0.907 0.358499 1.03807e-06 -0.0200286 5.25669 0.895853 1.61781e-06 1.76039 3.191e-06 -0.68296 8.43126e-07 1.76039 3.19003e-06 -0.68296 8.54906e-07 1.76039 3.18991e-06 -0.68296 8.52113e-07 1.76039 3.18681e-06 -0.68296 8.51764e-07
0.908 0.310387 1.10908e-06 -0.0315834 6.00479 0.785587 1.72958e-06 1.91444 2.26943e-06 -0.691891 1.01468e-06 1.91444 2.27536e-06 -0.691891 1.01251e-06 1.91444 2.27137e-06 -0.691891 1.00471e-06 1.91444 2.271e-06 -0.691891 1.00452e-06
0.909 0.260793 1.14163e-06 -0.0465142 6.71851 0.674035 1.80523e-06 2.06218 1.31841e-06 -0.700539 1.1482e-06 2.06218 1.31865e-06 -0.700539 1.14376e-06 2.06218 1.32202e-06 -0.700539 1.15344e-06 2.06218 1.32653e-06 -0.700539 1.14829e-06
0.91 0.210144 1.1611e-06 -0.0646214 7.39165 0.562004 1.8393e-06 2.2025 4.37415e-07 -0.70907 1.28201e-06 2.2025 4.37209e-07 -0.70907 1.27729e-06 2.2025 4.32268e-07 -0.70907 1.27883e-06 2.2025 4.29287e-07 -0.70907 1.28028e-06
0.911 0.158855 1.15498e-06 -0.0856603 8.01818 0.450277 1.83277e-06 2.33434 8.56825e-07 -0.717634 1.39389e-06 2.33434 8.53284e-07 -0.717634 1.3927e-06 2.33434 8.48736e-07 -0.717634 1.39261e-06 2.33434 8.51651e-07 -0.717634 1.39369e-06
0.912 0.107323 1.11919e-06 -0.109344 8.59228 0.339612 1.79163e-06 2.45666 1.84374e-06 -0.726362 1.47382e-06 2.45666 1.84462e-06 -0.726362 1.4788e-06 2.45666 1.85062e-06 -0.726362 1.48123e-06 2.45666 1.83548e-06 -0.726362 1.48083e-06
0.913 0.0559253 1.0657e-06 -0.135347 9.10844 0.230725 1.70175e-06 2.56852 2.84241e-06 -0.735367 1.54299e-06 2.56852 2.8378e-06 -0.735367 1.53987e-06 2.56852 2.83777e-06 -0.735367 1.53485e-06 2.56852 2.84674e-06 -0.735367 1.54105e-06
0.914 0.00501706 9.8493e-07 -0.163305 9.56152 0.124295 1.58594e-06 2.66903 3.78421e-06 -0.74474 1.55566e-06 2.66903 3.79001e-06 -0.74474 1.56641e-06 2.66903 3.78034e-06 -0.74474 1.56035e-06 2.66903 3.77964e-06 -0.74474 1.55877e-06
0.915 -0.045074 8.83284e-07 -0.192826 9.94684 0.0209519 1.43174e-06 2.75737 4.65902e-06 -0.754548 1.55988e-06 2.75737 4.65519e-06 -0.754548 1.55565e-06 2.75737 4.66456e-06 -0.754548 1.56699e-06 2.75737 4.67005e-06 -0.754548 1.55606e-06
0.916 -0.0940479 7.68702e-07 -0.223486 10.2602 -0.0787252 1.25135e-06 2.83285 5.44638e-06 -0.764834 1.52625e-06 2.83285 5.4481e-06 -0.764834 1.51934e-06 2.83285 5.44067e-06 -0.764834 1.50832e-06 2.83285 5.43284e-06 -0.764834 1.52147e-06
0.917 -0.141635 6.38204e-07 -0.254838 10.4981 -0.174211 1.04979e-06 2.89484 6.10764e-06 -0.775612 1.42577e-06 2.89484 6.10458e-06 -0.775612 1.43128e-06 2.89484 6.11027e-06 -0.775612 1.43871e-06 2.89484 6.11415e-06 -0.775612 1.4298e-06
0.918 -0.187598 4.97886e-07 -0.28642 10.6576 -0.265039 8.29843e-07 2.94283 6.65365e-06 -0.786874 1.31205e-06 2.94283 6.65348e-06 -0.786874 1.30876e-06 2.94283 6.6556e-06 -0.786874 1.30948e-06 2.94283 6.65297e-06 -0.786874 1.31112e-06
0.919 -0.23173 3.52833e-07 -0.317752 10.7363 -0.350802 5.95711e-07 2.97644 7.04788e-06 -0.798581 1.14768e-06 2.97644 7.05207e-06 -0.798581 1.14374e-06 2.97644 7.04215e-06 -0.798581 1.14245e-06 2.97644 7.04775e-06 -0.798581 1.14905e-06
0.92 -0.27386 2.11456e-07 -0.34835 10.7326 -0.43115 3.58435e-07 2.99537 7.31211e-06 -0.810665 9.28583e-07 2.99537 7.30593e-06 -0.810665 9.34536e-07 2.99537 7.31761e-06 -0.810665 9.36745e-07 2.99537 7.31259e-06 -0.810665 9.30229e-07
0.921 -0.313848 1.23478e-07 -0.377725 10.6459 -0.5058 1.15655e-07 2.99947 7.40758e-06 -0.823034 6.92299e-07 2.99947 7.4147e-06 -0.823034 6.90395e-07 2.99947 7.41324e-06 -0.823034 6.85018e-07 2.99947 7.4108e-06 -0.823034 6.8689e-07
0.922 -0.351589 1.7977e-07 -0.405394 10.476 -0.574526 1.16469e-07 2.9887 7.34186e-06 -0.835565 3.98941e-07 2.9887 7.33961e-06 -0.835565 4.04794e-07 2.9887 7.33041e-06 -0.835565 4.08441e-07 2.9887 7.33651e-06 -0.835565 4.08527e-07
0.923 -0.387008 3.06997e-07 -0.430881 10.2235 -0.637163 3.40464e-07 2.96313 7.12437e-06 -0.848109 1.00293e-07 2.96313 7.12338e-06 -0.848109 9.73896e-08 2.96313 7.13104e-06 -0.848109 9.62926e-08 2.96313 7.1291e-06 -0.848109 9.36746e-08
0.924 -0.420064 4.2386e-07 -0.453726 9.88996 -0.693605 5.46916e-07 2.92298 6.75337e-06 -0.860489 2.44448e-07 2.92298 6.74363e-06 -0.860489 2.41973e-07 2.92298 6.74961e-06 -0.860489 2.49548e-07 2.92298 6.74499e-06 -0.860489 2.43422e-07
0.925 -0.450744 5.44211e-07 -0.47349 9.47749 -0.743803 7.3092e-07 2.86855 6.24645e-06 -0.872506 6.01858e-07 2.86855 6.25676e-06 -0.872506 6.12491e-07 2.86855 6.25199e-06 -0.872506 5.98408e-07 2.86855 6.26154e-06 -0.872506 6.04682e-07
0.926 -0.479062 6.48878e-07 -0.489761 8.98899 -0.787761 8.98748e-07 2.80028 5.61859e-06 -0.883934 9.83796e-07 2.80028 5.62065e-06 -0.883934 9.77037e-07 2.80028 5.61344e-06 -0.883934 9.8399e-07 2.80028 5.60543e-06 -0.883934 9.75956e-07
0.927 -0.505061 7.32616e-07 -0.502157 8.42803 -0.825535 1.03157e-06 2.71872 4.86057e-06 -0.894528 1.36063e-06 2.71872 4.86008e-06 -0.894528 1.36278e-06 2.71872 4.86211e-06 -0.894528 1.36354e-06 2.71872 4.87172e-06 -0.894528 1.36924e-06
0.928 -0.528806 7.96769e-07 -0.510334 7.79884 -0.857227 1.1438e-06 2.6245 4.033e-06 -0.904021 1.73355e-06 2.6245 4.02657e-06 -0.904021 1.73576e-06 2.6245 4.03055e-06 -0.904021 1.72975e-06 2.6245 4.01831e-06 -0.904021 1.7325e-06
0.929 -0.550384 8.40812e-07 -0.513989 7.10624 -0.882985 1.22962e-06 2.51837 3.11221e-06 -0.912131 2.09834e-06 2.51837 3.11798e-06 -0.912131 2.09264e-06 2.51837 3.11592e-06 -0.912131 2.10215e-06 2.51837 3.11581e-06 -0.912131 2.09454e-06
0.93 -0.569901 8.67189e-07 -0.512864 6.35558 -0.902994 1.27323e-06 2.40115 2.16102e-06 -0.91856 2.44172e-06 2.40115 2.15548e-06 -0.91856 2.43828e-06 2.40115 2.1597e-06 -0.91856 2.43104e-06 2.40115 2.1682e-06 -0.91856 2.44091e-06
0.931 -0.587478 8.73986e-07 -0.506753 5.55274 -0.917476 1.28583e-06 2.27375 1.2299e-06 -0.923 2.73318e-06 2.27375 1.22853e-06 -0.923 2.73711e-06 2.27375 1.22839e-06 -0.923 2.7413e-06 2.27375 1.22976e-06 -0.923 2.73381e-06
0.932 -0.603251 8.59092e-07 -0.4955 4.70396 -0.926684 1.28049e-06 2.13714 6.02826e-07 -0.925132 3.0019e-06 2.13714 6.11439e-07 -0.925132 3.0053e-06 2.13714 6.0185e-07 -0.925132 3.00364e-06 2.13714 6.05904e-07 -0.925132 3.00333e-06
0.933 -0.617363 8.35711e-07 -0.479007 3.8159 -0.930897 1.24017e-06 1.99235 1.10633e-06 -0.924637 3.22076e-06 1.99235 1.11242e-06 -0.924637 3.22008e-06 1.99235 1.1089e-06 -0.924637 3.21821e-06 1.99235 1.10589e-06 -0.924637 3.22203e-06
0.934 -0.629969 7.78406e-07 -0.457232 2.89546 -0.930416 1.18667e-06 1.84044 1.99964e-06 -0.921193 3.36292e-06 1.84044 1.99164e-06 -0.921193 3.3651e-06 1.84044 2.00163e-06 -0.921193 3.36914e-06 1.84044 1.99795e-06 -0.921193 3.36483e-06
0.935 -0.641223 7.19233e-07 -0.430196 1.94978 -0.925561 1.09802e-06 1.68252 2.87355e-06 -0.91448 3.45576e-06 1.68252 2.86987e-06 -0.91448 3.44931e-06 1.68252 2.86242e-06 -0.91448 3.4449e-06 1.68252 2.86457e-06 -0.91448 3.44842e-06
0.936 -0.651285 6.47686e-07 -0.397977 0.986131 -0.916664 9.99767e-07 1.51972 3.65341e-06 -0.904188 3.45949e-06 1.51972 3.6722e-06 -0.904188 3.46497e-06 1.51972 3.6634e-06 -0.904188 3.46381e-06 1.51972 3.68346e-06 -0.904188 3.46536e-06
0.937 -0.660311 5.5684e-07 -0.360714 0.0118793 -0.904067 8.73056e-07 1.35317 4.39925e-06 -0.890018 3.39591e-06 1.35317 4.38933e-06 -0.890018 3.38955e-06 1.35317 4.39839e-06 -0.890018 3.39861e-06 1.35317 4.37805e-06 -0.890018 3.39672e-06
0.938 -0.668452 4.73953e-07 -0.318609 0.965613 -0.888118 7.49519e-07 1.18401 5.01542e-06 -0.871687 3.24646e-06 1.18401 5.0097e-06 -0.871687 3.24874e-06 1.18401 5.00949e-06 -0.871687 3.2403e-06 1.18401 5.01596e-06 -0.871687 3.23927e-06
0.939 -0.675855 3.86907e-07 -0.271918 1.93904 -0.869165 6.07335e-07 1.01335 5.4987e-06 -0.848932 3.00739e-06 1.01335 5.50253e-06 -0.848932 3.00787e-06 1.01335 5.50582e-06 -0.848932 3.01486e-06 1.01335 5.49575e-06 -0.848932 3.01001e-06
0.94 -0.682654 2.95431e-07 -0.220959 2.90121 -0.847556 4.6609e-07 0.842302 5.86513e-06 -0.821514 2.69735e-06 0.842302 5.86367e-06 -0.821514 2.70364e-06 0.842302 5.86214e-06 -0.821514 2.69805e-06 0.842302 5.86149e-06 -0.821514 2.70849e-06
0.941 -0.688974 2.14215e-07 -0.1661 3.84511 -0.823633 3.27663e-07 0.671919 6.08471e-06 -0.789225 2.31173e-06 0.671919 6.09033e-06 -0.789225 2.30641e-06 0.671919 6.08391e-06 -0.789225 2.30625e-06 0.671919 6.09634e-06 -0.789225 2.29803e-06
0.942 -0.694926 1.58893e-07 -0.107762 4.76394 -0.79773 1.89171e-07 0.50322 6.18964e-06 -0.75189 1.84269e-06 0.50322 6.1844e-06 -0.75189 1.84522e-06 0.50322 6.19264e-06 -0.75189 1.84353e-06 0.50322 6.18632e-06 -0.75189 1.84798e-06
0.943 -0.700603 1.40121e-07 -0.0464128 5.65121 -0.770173 6.11185e-08 0.337171 6.15656e-06 -0.709368 1.32169e-06 0.337171 6.15982e-06 -0.709368 1.31193e-06 0.337171 6.15243e-06 -0.709368 1.31881e-06 0.337171 6.16024e-06 -0.709368 1.31776e-06
0.944 -0.706084 1.74076e-07 0.017439 6.50071 -0.741273 8.51564e-08 0.174677 5.98725e-06 -0.661563 7.20984e-07 0.174677 5.98551e-06 -0.661563 7.32373e-07 0.174677 5.9889e-06 -0.661563 7.28261e-07 0.174677 5.98594e-06 -0.661563 7.23457e-07
0.945 -0.711427 2.29863e-07 0.0832469 7.30659 -0.711327 1.98569e-07 0.0165733 5.70728e-06 -0.608421 1.06202e-07 0.0165733 5.70367e-06 -0.608421 9.50161e-08 0.0165733 5.70576e-06 -0.608421 9.71034e-08 0.0165733 5.69835e-06 -0.608421 1.04267e-07
0.946 -0.716671 2.63829e-07 0.150434 8.06338 -0.680617 2.96874e-07 -0.136376 5.30551e-06 -0.549934 5.66967e-07 -0.136376 5.311e-06 -0.549934 5.57341e-07 -0.136376 5.30384e-06 -0.549934 5.59528e-07 -0.136376 5.30888e-06 -0.549934 5.60083e-07
0.947 -0.721834 3.18528e-07 0.218396 8.76601 -0.649407 3.85659e-07 -0.283485 4.81052e-06 -0.486146 1.24451e-06 -0.283485 4.80902e-06 -0.486146 1.24561e-06 -0.283485 4.82213e-06 -0.486146 1.24228e-06 -0.283485 4.81485e-06 -0.486146 1.24604e-06
0.948 -0.726913 3.48481e-07 0.286515 9.40982 -0.617943 4.5781e-07 -0.424152 4.24731e-06 -0.41715 1.91573e-06 -0.424152 4.24106e-06 -0.41715 1.91801e-06 -0.424152 4.23093e-06 -0.41715 1.92708e-06 -0.424152 4.24257e-06 -0.41715 1.92114e-06
0.949 -0.731884 3.73332e-07 0.354157 9.99059 -0.586453 5.21352e-07 -0.557859 3.59046e-06 -0.343096 2.59633e-06 -0.557859 3.60573e-06 -0.343096 2.59351e-06 -0.557859 3.60595e-06 -0.343096 2.58596e-06 -0.557859 3.60389e-06 -0.343096 2.59139e-06
0.95 -0.736702 3.93906e-07 0.420685 10.5045 -0.555145 5.6268e-07 -0.684172 2.92854e-06 -0.264186 3.21853e-06 -0.684172 2.91637e-06 -0.264186 3.22476e-06 -0.684172 2.92291e-06 -0.264186 3.2272e-06 -0.684172 2.91222e-06 -0.264186 3.2243e-06
0.951 -0.741299 3.88337e-07 0.485467 10.9482 -0.524208 5.8301e-07 -0.802746 2.21886e-06 -0.180676 3.81688e-06 -0.802746 2.21847e-06 -0.180676 3.81377e-06 -0.802746 2.20909e-06 -0.180676 3.8151e-06 -0.802746 2.22478e-06 -0.180676 3.81916e-06
0.952 -0.74559 3.82205e-07 0.547878 11.3188 -0.493812 5.97566e-07 -0.913321 1.50666e-06 -0.0928792 4.34297e-06 -0.913321 1.51388e-06 -0.0928792 4.34187e-06 -0.913321 1.52018e-06 -0.0928792 4.34025e-06 -0.913321 1.50816e-06 -0.0928792 4.33331e-06
0.953 -0.749467 3.73113e-07 0.607312 11.6136 -0.464108 5.92537e-07 -1.01572 8.78165e-07 -0.00116079 4.78342e-06 -1.01572 8.79181e-07 -0.00116079 4.78762e-06 -1.01572 8.7305e-07 -0.00116079 4.77844e-06 -1.01572 8.79055e-07 -0.00116079 4.7848e-06
0.954 -0.752807 3.50126e-07 0.663189 11.8306 -0.43523 5.83631e-07 -1.10985 5.62352e-07 0.0940615 5.14717e-06 -1.10985 5.56555e-07 0.0940615 5.14105e-06 -1.10985 5.56726e-07 0.0940615 5.15394e-06 -1.10985 5.59216e-07 0.0940615 5.15157e-06
0.955 -0.75547 3.3417e-07 0.714959 11.9681 -0.407291 5.56467e-07 -1.19569 9.04005e-07 0.19232 5.39395e-06 -1.19569 8.98119e-07 0.19232 5.39939e-06 -1.19569 9.02816e-07 0.19232 5.39453e-06 -1.19569 8.99434e-07 0.19232 5.39399e-06
0.956 -0.757299 3.18168e-07 0.762109 12.0245 -0.380392 5.17239e-07 -1.2733 1.44185e-06 0.293099 5.54159e-06 -1.2733 1.45072e-06 0.293099 5.53755e-06 -1.2733 1.44462e-06 0.293099 5.53835e-06 -1.2733 1.44707e-06 0.293099 5.53915e-06
0.957 -0.758129 2.99434e-07 0.804173 11.999 -0.354614 4.7426e-07 -1.3428 1.98521e-06 0.395841 5.56853e-06 -1.3428 1.97021e-06 0.395841 5.56484e-06 -1.3428 1.97525e-06 0.395841 5.5687e-06 -1.3428 1.97925e-06 0.395841 5.56985e-06
0.958 -0.75778 2.92711e-07 0.840734 11.8908 -0.330027 4.29402e-07 -1.40438 2.43724e-06 0.499949 5.45776e-06 -1.40438 2.45067e-06 0.499949 5.46987e-06 -1.40438 2.45339e-06 0.499949 5.46448e-06 -1.40438 2.44052e-06 0.499949 5.46039e-06
0.959 -0.756069 3.0172e-07 0.87143 11.6996 -0.306683 3.69895e-07 -1.45828 2.85433e-06 0.604789 5.2446e-06 -1.45828 2.84041e-06 0.604789 5.23259e-06 -1.45828 2.84426e-06 0.604789 5.23364e-06 -1.45828 2.84421e-06 0.604789 5.23592e-06
0.96 -0.752806 3.11769e-07 0.89596 11.4253 -0.284625 3.28829e-07 -1.5048 3.15257e-06 0.709701 4.88666e-06 -1.5048 3.16165e-06 0.709701 4.89504e-06 -1.5048 3.15177e-06 0.709701 4.89535e-06 -1.5048 3.16372e-06 0.709701 4.89471e-06
0.961 -0.7478 3.29957e-07 0.914084 11.0681 -0.263885 2.70029e-07 -1.54426 3.3873e-06 0.814 4.43654e-06 -1.54426 3.38729e-06 0.814 4.43297e-06 -1.54426 3.39602e-06 0.814 4.43108e-06 -1.54426 3.38538e-06 0.814 4.43349e-06
0.962 -0.740861 3.59844e-07 0.925632 10.6285 -0.244481 2.29425e-07 -1.57704 3.53603e-06 0.916984 3.85687e-06 -1.57704 3.53247e-06 0.916984 3.85443e-06 -1.57704 3.52852e-06 0.916984 3.8564e-06 -1.57704 3.53913e-06 0.916984 3.85604e-06
0.963 -0.731804 3.72991e-07 0.930501 10.1073 -0.226425 1.91842e-07 -1.60355 3.59481e-06 1.01794 3.18604e-06 -1.60355 3.60197e-06 1.01794 3.18909e-06 -1.60355 3.59502e-06 1.01794 3.19064e-06 -1.60355 3.59053e-06 1.01794 3.19154e-06
0.964 -0.720453 3.98209e-07 0.928659 9.50548 -0.209722 1.71698e-07 -1.62419 3.56927e-06 1.11616 2.43728e-06 -1.62419 3.57428e-06 1.11616 2.43734e-06 -1.62419 3.57243e-06 1.11616 2.4412e-06 -1.62419 3.57736e-06 1.11616 2.43508e-06
0.965 -0.706642 4.10143e-07 0.920146 8.82449 -0.194368 1.67562e-07 -1.63941 3.48702e-06 1.21092 1.61316e-06 -1.63941 3.46103e-06 1.21092 1.61452e-06 -1.63941 3.47798e-06 1.21092 1.60603e-06 -1.63941 3.47283e-06 1.21092 1.6079e-06
0.966 -0.690221 4.15039e-07 0.90507 8.06587 -0.180354 1.89109e-07 -1.64964 3.29928e-06 1.30152 7.44856e-07 -1.64964 3.32298e-06 1.30152 7.45797e-07 -1.64964 3.3107e-06 1.30152 7.44331e-07 -1.64964 3.30524e-06 1.30152 7.49048e-07
0.967 -0.671059 4.16843e-07 0.883611 7.23153 -0.167668 2.0912e-07 -1.65532 3.079e-06 1.38729 1.84878e-07 -1.65532 3.06387e-06 1.38729 1.92204e-07 -1.65532 3.07751e-06 1.38729 1.83716e-07 -1.65532 3.0761e-06 1.38729 1.86769e-07
0.968 -0.649044 4.02966e-07 0.856016 6.32367 -0.156291 2.23871e-07 -1.65689 2.7932e-06 1.46756 1.08396e-06 -1.65689 2.80408e-06 1.46756 1.07487e-06 -1.65689 2.79184e-06 1.46756 1.08559e-06 -1.65689 2.79739e-06 1.46756 1.07958e-06
0.969 -0.624091 3.83488e-07 0.822596 5.34482 -0.146205 2.53427e-07 -1.65476 2.48963e-06 1.54171 1.97582e-06 -1.65476 2.48308e-06 1.54171 1.98426e-06 -1.65476 2.48311e-06 1.54171 1.97748e-06 -1.65476 2.48814e-06 1.54171 1.98265e-06
0.97 -0.596141 3.49642e-07 0.783725 4.29786 -0.137388 2.58838e-07 -1.64934 2.1349e-06 1.60916 2.85478e-06 -1.64934 2.14227e-06 1.60916 2.84975e-06 -1.64934 2.14102e-06 1.60916 2.85259e-06 -1.64934 2.14439e-06 1.60916 2.84764e-06
0.971 -0.565166 3.04043e-07 0.739831 3.18602 -0.129815 2.70639e-07 -1.64101 1.78667e-06 1.66937 3.66386e-06 -1.64101 1.78424e-06 1.66937 3.66228e-06 -1.64101 1.78739e-06 1.66937 3.6625e-06 -1.64101 1.77187e-06 1.66937 3.66577e-06
0.972 -0.531172 2.46029e-07 0.691396 2.01296 -0.123465 2.77498e-07 -1.63012 1.42223e-06 1.72184 4.41028e-06 -1.63012 1.4165e-06 1.72184 4.41493e-06 -1.63012 1.41832e-06 1.72184 4.41361e-06 -1.63012 1.43235e-06 1.72184 4.41311e-06
0.973 -0.494195 1.85435e-07 0.638946 0.782724 -0.118311 2.65067e-07 -1.61699 1.06275e-06 1.76615 5.05848e-06 -1.61699 1.05985e-06 1.76615 5.0557e-06 -1.61699 1.06388e-06 1.76615 5.05592e-06 -1.61699 1.05256e-06 1.76615 5.05675e-06
0.974 -0.454313 1.03021e-07 0.583046 0.500156 -0.114331 2.61518e-07 -1.60189 7.23892e-07 1.80192 5.60758e-06 -1.60189 7.37034e-07 1.80192 5.60558e-06 -1.60189 7.32751e-07 1.80192 5.60597e-06 -1.60189 7.31999e-07 1.80192 5.60561e-06
0.975 -0.411638 2.91685e-08 0.524296 1.83069 -0.111499 2.34938e-07 -1.58508 4.52122e-07 1.82885 6.03364e-06 -1.58508 4.43356e-07 1.82885 6.03919e-06 -1.58508 4.42601e-07 1.82885 6.03896e-06 -1.58508 4.51027e-07 1.82885 6.03596e-06
0.976 -0.366321 6.22945e-08 0.46332 3.20339 -0.109794 2.16941e-07 -1.56675 3.13845e-07 1.84672 6.3235e-06 -1.56675 3.12181e-07 1.84672 6.31844e-06 -1.56675 3.16175e-07 1.84672 6.31811e-06 -1.56675 3.18134e-07 1.84672 6.3225e-06
0.977 -0.318554 1.5085e-07 0.40076 4.61223 -0.109193 1.88022e-07 -1.54708 4.03481e-07 1.85534 6.48829e-06 -1.54708 4.11094e-07 1.85534 6.49159e-06 -1.54708 3.96055e-07 1.85534 6.49238e-06 -1.54708 4.03679e-07 1.85534 6.4878e-06
0.978 -0.268564 2.62414e-07 0.337269 6.05066 -0.109674 1.54489e-07 -1.52619 5.6364e-07 1.85464 6.50914e-06 -1.52619 5.7176e-07 1.85464 6.50628e-06 -1.52619 5.69489e-07 1.85464 6.50861e-06 -1.52619 5.71119e-07 1.85464 6.50937e-06
0.979 -0.216619 3.63046e-07 0.273501 7.51158 -0.111217 1.41699e-07 -1.50414 7.52329e-07 1.84459 6.37881e-06 -1.50414 7.36703e-07 1.84459 6.38099e-06 -1.50414 7.45648e-07 1.84459 6.37354e-06 -1.50414 7.42678e-07 1.84459 6.37964e-06
0.98 -0.163021 4.68686e-07 0.210107 8.98735 -0.113801 1.51447e-07 -1.48099 8.84453e-07 1.82525 6.11397e-06 -1.48099 8.90171e-07 1.82525 6.11851e-06 -1.48099 8.8516e-07 1.82525 6.12054e-06 -1.48099 8.75646e-07 1.82525 6.1147e-06
0.981 -0.108109 5.70275e-07 0.147725 10.4698 -0.117407 1.78391e-07 -1.45673 9.72627e-07 1.79676 5.72464e-06 -1.45673 9.74517e-07 1.79676 5.71692e-06 -1.45673 9.80524e-07 1.79676 5.72055e-06 -1.45673 9.84785e-07 1.79676 5.72079e-06
0.982 -0.0522525 6.66603e-07 0.0869705 11.9501 -0.122013 2.25105e-07 -1.43132 1.03927e-06 1.75932 5.20553e-06 -1.43132 1.0344e-06 1.75932 5.2123e-06 -1.43132 1.03648e-06 1.75932 5.20943e-06 -1.43132 1.03678e-06 1.75932 5.21242e-06
0.983 0.00414965 7.52163e-07 0.0284338 13.4192 -0.127601 2.93261e-07 -1.40468 1.07324e-06 1.71318 4.58812e-06 -1.40468 1.08098e-06 1.71318 4.58227e-06 -1.40468 1.07322e-06 1.71318 4.586e-06 -1.40468 1.07425e-06 1.71318 4.57702e-06
0.984 0.0606725 8.40757e-07 -0.0273297 14.8673 -0.134149 3.557e-07 -1.3767 1.0518e-06 1.6587 3.86037e-06 -1.3767 1.04342e-06 1.6587 3.86063e-06 -1.3767 1.04862e-06 1.6587 3.85772e-06 -1.3767 1.05464e-06 1.6587 3.87342e-06
0.985 0.11687 9.17297e-07 -0.0798049 16.2843 -0.141634 4.23151e-07 -1.34725 1.00877e-06 1.59626 3.07073e-06 -1.34725 1.01766e-06 1.59626 3.07033e-06 -1.34725 1.00833e-06 1.59626 3.07415e-06 -1.34725 1.00386e-06 1.59626 3.06046e-06
0.986 0.172279 9.84259e-07 -0.128523 17.6598 -0.150033 4.89152e-07 -1.31616 9.38331e-07 1.52631 2.22464e-06 -1.31616 9.30665e-07 1.52631 2.22515e-06 -1.31616 9.41571e-07 1.52631 2.21733e-06 -1.31616 9.38007e-07 1.52631 2.2296e-06
0.987 0.226424 1.03312e-06 -0.173065 18.9831 -0.159319 5.55346e-07 -1.28325 8.58694e-07 1.44936 1.35808e-06 -1.28325 8.52474e-07 1.44936 1.35833e-06 -1.28325 8.51986e-07 1.44936 1.35919e-06 -1.28325 8.53885e-07 1.44936 1.35331e-06
0.988 0.278824 1.07029e-06 -0.213071 20.2431 -0.169462 6.10141e-07 -1.24831 7.42671e-07 1.36596 5.53885e-07 -1.24831 7.63757e-07 1.36596 5.55603e-07 -1.24831 7.52483e-07 1.36596 5.60961e-07 -1.24831 7.51309e-07 1.36596 5.54138e-07
0.989 0.328997 1.08272e-06 -0.248235 21.4289 -0.180429 6.64337e-07 -1.21114 6.50733e-07 1.27668 6.48529e-07 -1.21114 6.35754e-07 1.27668 6.54265e-07 -1.21114 6.49385e-07 1.27668 6.54847e-07 -1.21114 6.55542e-07 1.27668 6.54544e-07
0.99 0.376467 1.07016e-06 -0.278318 22.5294 -0.192183 7.04302e-07 -1.17151 5.41271e-07 1.18215 1.45196e-06 -1.17151 5.45104e-07 1.18215 1.44948e-06 -1.17151 5.45339e-07 1.18215 1.44597e-06 -1.17151 5.35674e-07 1.18215 1.45183e-06
0.991 0.420767 1.05402e-06 -0.303142 23.5336 -0.204682 7.33119e-07 -1.1292 4.32759e-07 1.083 2.2609e-06 -1.1292 4.34479e-07 1.083 2.2646e-06 -1.1292 4.23144e-07 1.083 2.27057e-06 -1.1292 4.27357e-07 1.083 2.26073e-06
0.992 0.461451 1.0022e-06 -0.322595 24.4309 -0.217877 7.46614e-07 -1.084 3.40963e-07 0.979886 3.02077e-06 -1.084 3.25955e-07 0.979886 3.02464e-06 -1.084 3.39006e-07 0.979886 3.02091e-06 -1.084 3.44735e-07 0.979886 3.01978e-06
0.993 0.498097 9.45346e-07 -0.336632 25.2108 -0.231715 7.4446e-07 -1.0357 2.37318e-07 0.873484 3.69695e-06 -1.0357 2.55072e-07 0.873484 3.69675e-06 -1.0357 2.36821e-07 0.873484 3.69693e-06 -1.0357 2.37624e-07 0.873484 3.70669e-06
0.994 0.53031 8.58632e-07 -0.34527 25.8637 -0.246136 7.32441e-07 -0.984111 1.78635e-07 0.76446 4.28912e-06 -0.984111 1.77586e-07 0.76446 4.28229e-06 -0.984111 1.921e-07 0.76446 4.28272e-06 -0.984111 1.82801e-07 0.76446 4.27748e-06
0.995 0.557737 7.44588e-07 -0.348594 26.3802 -0.261071 6.94445e-07 -0.929057 1.47426e-07 0.653479 4.77902e-06 -0.929057 1.37555e-07 0.653479 4.78155e-06 -0.929057 1.3143e-07 0.653479 4.78108e-06 -0.929057 1.3806e-07 0.653479 4.7833e-06
0.996 0.580064 6.19652e-07 -0.346748 26.7519 -0.276446 6.40046e-07 -0.870392 1.1273e-07 0.541197 5.1462e-06 -0.870392 1.2497e-07 0.541197 5.13681e-06 -0.870392 1.28884e-07 0.541197 5.14261e-06 -0.870392 1.20924e-07 0.541197 5.14392e-06
0.997 0.597026 4.79785e-07 -0.339935 26.9712 -0.292177 5.69288e-07 -0.808 1.31899e-07 0.42825 5.39533e-06 -0.808 1.17882e-07 0.42825 5.40832e-06 -0.808 1.19303e-07 0.42825 5.40159e-06 -0.808 1.24687e-07 0.42825 5.39559e-06
0.998 0.608412 3.38342e-07 -0.328414 27.0317 -0.308174 4.74017e-07 -0.741798 1.37476e-07 0.315253 5.52345e-06 -0.741798 1.48572e-07 0.315253 5.5182e-06 -0.741798 1.40694e-07 0.315253 5.52084e-06 -0.741798 1.42958e-07 0.315253 5.526e-06
0.999 0.614067 2.47163e-07 -0.312496 26.9279 -0.324337 3.65498e-07 -0.671741 1.85329e-07 0.202792 5.51467e-06 -0.671741 1.84462e-07 0.202792 5.52059e-06 -0.671741 1.88408e-07 0.202792 5.52297e-06 -0.671741 1.85043e-07 0.202792 5.51639e-06


==> tikzpictures/data/all_lars_acc1_p2.dat <==
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
520.614 -6.15 
531.229 -6.15 
520.506 -6.15 
520.386 -6.15 
520.075 -6.15 
532.039 -6.15 
535.332 -6.15 
536.57 -6.15 
533.976 -6.15 
535.277 -6.15 
83.5738 -7.15 
84.3586 -7.15 
84.6903 -7.15 
85.0249 -7.15 
84.9536 -7.15 
84.8074 -7.15 
85.2285 -7.15 
83.3766 -7.15 
85.4911 -7.15 
83.3398 -7.15 


==> tikzpictures/data/all_lars_acc1_p3.dat <==
32.3163 -0.31 
32.4178 -0.31 
32.2827 -0.31 
32.3119 -0.31 
32.2556 -0.31 
32.2694 -0.31 
32.2629 -0.31 
32.8333 -0.31 
31.8249 -0.31 
32.7309 -0.31 
32.2505 -1.31 
32.2542 -1.31 
32.2654 -1.31 
32.5383 -1.31 
32.2617 -1.31 
32.381 -1.31 
32.425 -1.31 
32.6899 -1.31 
32.6009 -1.31 
32.5061 -1.31 
88.0358 -2.31 
92.7551 -2.31 
88.6927 -2.31 
89.8198 -2.31 
90.5227 -2.31 
90.1228 -2.31 
90.4705 -2.31 
92.8224 -2.31 
94.5837 -2.31 
90.3147 -2.31 
29.3427 -3.31 
28.237 -3.31 
30.2241 -3.31 
30.1617 -3.31 
28.8259 -3.31 
29.5941 -3.31 
28.5428 -3.31 
28.575 -3.31 
29.3696 -3.31 
28.2668 -3.31 
65.6981 -4.31 
66.424 -4.31 
65.8481 -4.31 
68.1558 -4.31 
65.1226 -4.31 
66.9204 -4.31 
67.6283 -4.31 
67.333 -4.31 
65.8844 -4.31 
65.8046 -4.31 
447.492 -5.31 
444.134 -5.31 
450.393 -5.31 
446.85 -5.31 
447.978 -5.31 
446.547 -5.31 
443.937 -5.31 
444.708 -5.31 
439.298 -5.31 
446.79 -5.31 
69.4992 -6.31 
69.3426 -6.31 
67.7519 -6.31 
68.0723 -6.31 
69.9913 -6.31 
67.8502 -6.31 
67.8452 -6.31 
67.897 -6.31 
68.2518 -6.31 
67.8672 -6.31 
36.2148 -7.31 
36.1835 -7.31 
35.6461 -7.31 
36.0615 -7.31 
36.1425 -7.31 
34.9253 -7.31 
35.8526 -7.31 
36.4917 -7.31 
35.4646 -7.31 
36.4681 -7.31 


==> tikzpictures/data/all_lars_acc1_p4.dat <==
40.6 -0.47 
40.5338 -0.47 
40.8735 -0.47 
39.8732 -0.47 
41.2945 -0.47 
40.7305 -0.47 
40.8234 -0.47 
39.8667 -0.47 
41.2706 -0.47 
40.9097 -0.47 
40.6519 -1.47 
40.6267 -1.47 
40.5482 -1.47 
41.2199 -1.47 
40.9333 -1.47 
41.2127 -1.47 
40.501 -1.47 
40.507 -1.47 
40.4749 -1.47 
41.038 -1.47 
110.713 -2.4699999999999998 
109.879 -2.4699999999999998 
111.791 -2.4699999999999998 
109.44 -2.4699999999999998 
110.408 -2.4699999999999998 
109.933 -2.4699999999999998 
110.551 -2.4699999999999998 
112.228 -2.4699999999999998 
109.683 -2.4699999999999998 
114.265 -2.4699999999999998 
33.0493 -3.4699999999999998 
32.2718 -3.4699999999999998 
32.0873 -3.4699999999999998 
32.5846 -3.4699999999999998 
31.8701 -3.4699999999999998 
32.5589 -3.4699999999999998 
31.7498 -3.4699999999999998 
32.4342 -3.4699999999999998 
32.738 -3.4699999999999998 
32.2015 -3.4699999999999998 
93.9701 -4.47 
94.262 -4.47 
96.258 -4.47 
94.3906 -4.47 
94.8287 -4.47 
94.1281 -4.47 
94.8539 -4.47 
96.1003 -4.47 
94.9185 -4.47 
93.5646 -4.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
60.9443 -6.47 
59.9119 -6.47 
60.1354 -6.47 
59.8553 -6.47 
60.4529 -6.47 
61.2665 -6.47 
59.7723 -6.47 
60.568 -6.47 
58.926 -6.47 
59.6134 -6.47 
49.1191 -7.47 
46.1783 -7.47 
47.1153 -7.47 
47.9116 -7.47 
46.4888 -7.47 
46.894 -7.47 
46.4585 -7.47 
47.9458 -7.47 
47.2477 -7.47 
47.2767 -7.47 


==> tikzpictures/data/all_lars_acc1_p5.dat <==
57.6397 -0.63 
60.2252 -0.63 
58.3516 -0.63 
57.8338 -0.63 
58.079 -0.63 
57.5933 -0.63 
58.4392 -0.63 
57.9303 -0.63 
58.8926 -0.63 
58.7302 -0.63 
60.0449 -1.63 
57.8139 -1.63 
60.1259 -1.63 
61.4117 -1.63 
57.9099 -1.63 
58.8896 -1.63 
58.8333 -1.63 
58.5864 -1.63 
62.2316 -1.63 
58.7302 -1.63 
122.118 -2.63 
122.799 -2.63 
122.987 -2.63 
123.156 -2.63 
123.696 -2.63 
125.203 -2.63 
124.49 -2.63 
123.009 -2.63 
124.576 -2.63 
122.313 -2.63 
44.2622 -3.63 
44.4999 -3.63 
44.0248 -3.63 
44.2123 -3.63 
45.0153 -3.63 
44.6429 -3.63 
45.0494 -3.63 
44.9182 -3.63 
44.6057 -3.63 
44.1726 -3.63 
68.6781 -4.63 
69.7723 -4.63 
68.7378 -4.63 
70.7764 -4.63 
74.7143 -4.63 
73.0057 -4.63 
69.8356 -4.63 
69.2287 -4.63 
69.0608 -4.63 
68.4881 -4.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 


==> tikzpictures/data/all_lars_acc5_p2.dat <==
9.19537 -0.15 
10.7343 -0.15 
10.8841 -0.15 
10.5088 -0.15 
10.3116 -0.15 
9.3172 -0.15 
10.1024 -0.15 
10.2082 -0.15 
10.4689 -0.15 
10.3267 -1.15 
9.57426 -1.15 
9.53189 -1.15 
9.705 -1.15 
10.1718 -1.15 
10.617 -1.15 
10.4622 -1.15 
9.55696 -1.15 
9.50896 -1.15 
33.7585 -2.15 
34.8137 -2.15 
34.3824 -2.15 
34.0839 -2.15 
35.429 -2.15 
34.4417 -2.15 
33.9772 -2.15 
35.5729 -2.15 
35.6651 -2.15 
17.6065 -3.15 
18.6274 -3.15 
17.7501 -3.15 
17.4363 -3.15 
17.6931 -3.15 
17.3816 -3.15 
17.5989 -3.15 
17.6575 -3.15 
18.1569 -3.15 
33.7109 -4.15 
32.7469 -4.15 
32.7698 -4.15 
32.8585 -4.15 
34.2251 -4.15 
32.798 -4.15 
32.5331 -4.15 
31.7011 -4.15 
33.0294 -4.15 
46.7906 -5.15 
47.3337 -5.15 
46.2093 -5.15 
46.6403 -5.15 
44.5353 -5.15 
46.4395 -5.15 
46.6262 -5.15 
46.1017 -5.15 
47.7626 -5.15 
78.6033 -6.15 
78.5137 -6.15 
79.014 -6.15 
75.4943 -6.15 
78.3272 -6.15 
78.4816 -6.15 
78.4668 -6.15 
78.2203 -6.15 
78.6379 -6.15 
10.1783 -7.15 
10.2475 -7.15 
10.1795 -7.15 
10.1667 -7.15 
10.1556 -7.15 
10.1425 -7.15 
10.0705 -7.15 
10.1629 -7.15 
10.1499 -7.15 


==> tikzpictures/data/all_lars_acc5_p3.dat <==
7.00173 -0.31 
6.81889 -0.31 
7.10892 -0.31 
6.91638 -0.31 
7.0697 -0.31 
6.84124 -0.31 
6.95275 -0.31 
6.8906 -0.31 
6.86099 -0.31 
7.0002 -1.31 
7.95974 -1.31 
6.80062 -1.31 
7.0074 -1.31 
7.3063 -1.31 
7.02022 -1.31 
6.91766 -1.31 
6.86637 -1.31 
7.03452 -1.31 
25.6988 -2.31 
27.4695 -2.31 
27.6748 -2.31 
27.4939 -2.31 
29.2017 -2.31 
28.1789 -2.31 
30.0673 -2.31 
27.627 -2.31 
30.0688 -2.31 
8.23979 -3.31 
9.49374 -3.31 
10.4149 -3.31 
10.3371 -3.31 
8.16335 -3.31 
9.32134 -3.31 
10.443 -3.31 
10.5243 -3.31 
8.34114 -3.31 
14.8748 -4.31 
14.1827 -4.31 
14.6307 -4.31 
15.5842 -4.31 
15.7907 -4.31 
14.1236 -4.31 
14.092 -4.31 
13.8082 -4.31 
15.7652 -4.31 
10.2468 -5.31 
9.99315 -5.31 
9.93424 -5.31 
9.93919 -5.31 
9.61449 -5.31 
10.4034 -5.31 
9.91694 -5.31 
10.5172 -5.31 
11.5051 -5.31 
20.3362 -6.31 
20.4731 -6.31 
20.5816 -6.31 
19.5587 -6.31 
20.2971 -6.31 
20.1406 -6.31 
19.8062 -6.31 
19.8268 -6.31 
20.2403 -6.31 
7.54246 -7.31 
7.66379 -7.31 
7.6149 -7.31 
7.72076 -7.31 
7.54796 -7.31 
7.62788 -7.31 
7.48178 -7.31 
7.71543 -7.31 
7.67847 -7.31 


==> tikzpictures/data/all_lars_acc5_p4.dat <==
11.9526 -0.47 
10.5823 -0.47 
10.7093 -0.47 
10.4804 -0.47 
10.5816 -0.47 
10.7252 -0.47 
10.3348 -0.47 
10.3899 -0.47 
10.1989 -0.47 
10.4169 -1.47 
10.1378 -1.47 
10.5089 -1.47 
10.1326 -1.47 
11.0772 -1.47 
10.4634 -1.47 
10.2322 -1.47 
10.5131 -1.47 
10.1554 -1.47 
30.89 -2.4699999999999998 
32.6786 -2.4699999999999998 
32.5794 -2.4699999999999998 
31.9086 -2.4699999999999998 
31.9388 -2.4699999999999998 
30.6148 -2.4699999999999998 
30.8785 -2.4699999999999998 
31.3543 -2.4699999999999998 
30.8623 -2.4699999999999998 
13.2143 -3.4699999999999998 
13.6085 -3.4699999999999998 
12.2504 -3.4699999999999998 
12.4977 -3.4699999999999998 
12.7868 -3.4699999999999998 
12.8507 -3.4699999999999998 
12.61 -3.4699999999999998 
12.3495 -3.4699999999999998 
12.5047 -3.4699999999999998 
16.7825 -4.47 
16.7837 -4.47 
16.2565 -4.47 
16.2233 -4.47 
16.3796 -4.47 
16.8078 -4.47 
16.6735 -4.47 
15.7938 -4.47 
15.9619 -4.47 
14.132 -5.47 
13.9269 -5.47 
13.5554 -5.47 
13.8579 -5.47 
13.7783 -5.47 
13.5754 -5.47 
13.4372 -5.47 
13.6911 -5.47 
13.9888 -5.47 
21.2138 -6.47 
21.2157 -6.47 
22.0658 -6.47 
20.742 -6.47 
21.1298 -6.47 
21.8275 -6.47 
21.2658 -6.47 
20.8891 -6.47 
20.3906 -6.47 
11.9259 -7.47 
11.7894 -7.47 
11.7062 -7.47 
11.8099 -7.47 
12.0616 -7.47 
11.8488 -7.47 
11.9511 -7.47 
11.8095 -7.47 
11.643 -7.47 


==> tikzpictures/data/all_lars_acc5_p5.dat <==
15.8759 -0.63 
15.7793 -0.63 
15.7907 -0.63 
15.7674 -0.63 
15.6933 -0.63 
15.794 -0.63 
16.142 -0.63 
15.8105 -0.63 
15.7008 -0.63 
16.9494 -1.63 
15.7395 -1.63 
15.4888 -1.63 
15.5168 -1.63 
15.5695 -1.63 
16.7649 -1.63 
15.9124 -1.63 
16.6729 -1.63 
19.9481 -1.63 
54.3338 -2.63 
51.286 -2.63 
50.7066 -2.63 
52.002 -2.63 
53.4326 -2.63 
51.9093 -2.63 
50.6359 -2.63 
52.3771 -2.63 
53.9282 -2.63 
22.3081 -3.63 
21.8196 -3.63 
22.53 -3.63 
21.5734 -3.63 
21.6839 -3.63 
22.4615 -3.63 
21.6921 -3.63 
22.0031 -3.63 
22.5578 -3.63 
29.4853 -4.63 
29.3182 -4.63 
29.9357 -4.63 
29.3401 -4.63 
30.5334 -4.63 
30.0774 -4.63 
29.0865 -4.63 
29.7507 -4.63 
30.2451 -4.63 
76.0453 -5.63 
74.1342 -5.63 
74.1503 -5.63 
75.113 -5.63 
74.8514 -5.63 
75.8094 -5.63 
74.9835 -5.63 
75.5887 -5.63 
74.325 -5.63 
24.867 -6.63 
25.0821 -6.63 
24.9612 -6.63 
25.4019 -6.63 
24.8812 -6.63 
24.9089 -6.63 
24.6782 -6.63 
24.5075 -6.63 
24.8062 -6.63 
17.7716 -7.63 
17.876 -7.63 
17.8917 -7.63 
18.1315 -7.63 
18.467 -7.63 
18.1791 -7.63 
18.3331 -7.63 
17.9727 -7.63 
18.2858 -7.63 


==> tikzpictures/data/all_tim_acc1_p2.dat <==
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
0.0 -5.15 
478.321 -6.15 
478.331 -6.15 
478.085 -6.15 
478.263 -6.15 
477.634 -6.15 
476.256 -6.15 
477.028 -6.15 
479.178 -6.15 
478.441 -6.15 
475.629 -6.15 
99.1663 -7.15 
99.1848 -7.15 
99.3813 -7.15 
98.8057 -7.15 
98.8459 -7.15 
99.1027 -7.15 
99.2267 -7.15 
98.9152 -7.15 
99.1757 -7.15 
99.1773 -7.15 


==> tikzpictures/data/all_tim_acc1_p3.dat <==
27.4468 -0.31 
27.4564 -0.31 
27.4111 -0.31 
27.67 -0.31 
27.6371 -0.31 
27.7771 -0.31 
27.9246 -0.31 
27.559 -0.31 
27.4711 -0.31 
27.5065 -0.31 
27.4669 -1.31 
27.3153 -1.31 
27.5336 -1.31 
27.3337 -1.31 
27.2639 -1.31 
27.3052 -1.31 
27.221 -1.31 
27.6847 -1.31 
27.5183 -1.31 
27.1451 -1.31 
75.2926 -2.31 
76.1277 -2.31 
75.5975 -2.31 
74.8673 -2.31 
75.363 -2.31 
75.6927 -2.31 
74.9785 -2.31 
76.2064 -2.31 
78.0325 -2.31 
76.0736 -2.31 
34.7831 -3.31 
34.88 -3.31 
35.3564 -3.31 
34.9565 -3.31 
34.8274 -3.31 
35.0581 -3.31 
35.5368 -3.31 
34.6738 -3.31 
34.9234 -3.31 
34.7884 -3.31 
42.6423 -4.31 
42.6619 -4.31 
42.9386 -4.31 
43.3541 -4.31 
43.5773 -4.31 
42.8615 -4.31 
42.9457 -4.31 
43.0292 -4.31 
43.2731 -4.31 
42.9955 -4.31 
400.563 -5.31 
399.528 -5.31 
401.414 -5.31 
399.556 -5.31 
402.352 -5.31 
400.074 -5.31 
403.774 -5.31 
404.882 -5.31 
402.034 -5.31 
401.385 -5.31 
58.7463 -6.31 
58.825 -6.31 
58.7538 -6.31 
58.5596 -6.31 
58.6959 -6.31 
58.9568 -6.31 
58.5795 -6.31 
58.5805 -6.31 
58.7643 -6.31 
59.0453 -6.31 
40.5903 -7.31 
40.8626 -7.31 
40.701 -7.31 
40.9572 -7.31 
40.8582 -7.31 
40.6739 -7.31 
40.6065 -7.31 
40.3997 -7.31 
40.5068 -7.31 
40.8035 -7.31 


==> tikzpictures/data/all_tim_acc1_p4.dat <==
36.0656 -0.47 
35.4799 -0.47 
35.9672 -0.47 
35.6409 -0.47 
35.5736 -0.47 
35.6005 -0.47 
35.8444 -0.47 
35.6919 -0.47 
35.9294 -0.47 
35.6534 -0.47 
35.96 -1.47 
35.7114 -1.47 
35.9649 -1.47 
35.9079 -1.47 
36.0127 -1.47 
35.7492 -1.47 
36.0504 -1.47 
35.8973 -1.47 
36.2929 -1.47 
35.7209 -1.47 
99.9155 -2.4699999999999998 
101.405 -2.4699999999999998 
100.077 -2.4699999999999998 
100.969 -2.4699999999999998 
100.726 -2.4699999999999998 
100.631 -2.4699999999999998 
99.2439 -2.4699999999999998 
101.511 -2.4699999999999998 
100.8 -2.4699999999999998 
100.272 -2.4699999999999998 
62.2855 -3.4699999999999998 
62.9722 -3.4699999999999998 
62.4081 -3.4699999999999998 
61.9278 -3.4699999999999998 
62.075 -3.4699999999999998 
61.9321 -3.4699999999999998 
62.541 -3.4699999999999998 
62.2284 -3.4699999999999998 
62.2827 -3.4699999999999998 
63.1516 -3.4699999999999998 
39.5387 -4.47 
39.6686 -4.47 
39.538 -4.47 
39.4156 -4.47 
39.5969 -4.47 
39.7176 -4.47 
38.5511 -4.47 
39.7624 -4.47 
38.9106 -4.47 
40.1027 -4.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
0.0 -5.47 
52.9943 -6.47 
52.7006 -6.47 
52.8947 -6.47 
52.6315 -6.47 
52.3164 -6.47 
53.0326 -6.47 
52.3838 -6.47 
52.5449 -6.47 
52.6945 -6.47 
52.7359 -6.47 
54.0294 -7.47 
53.7423 -7.47 
53.8339 -7.47 
54.0924 -7.47 
54.0297 -7.47 
54.0713 -7.47 
53.8762 -7.47 
54.0764 -7.47 
54.0867 -7.47 
54.0961 -7.47 


==> tikzpictures/data/all_tim_acc1_p5.dat <==
50.4153 -0.63 
50.3848 -0.63 
50.8182 -0.63 
50.3283 -0.63 
50.4545 -0.63 
50.9252 -0.63 
50.3308 -0.63 
50.3617 -0.63 
50.7398 -0.63 
50.2923 -0.63 
50.6798 -1.63 
50.5549 -1.63 
50.617 -1.63 
50.7431 -1.63 
50.2133 -1.63 
50.4914 -1.63 
50.651 -1.63 
50.7232 -1.63 
50.3651 -1.63 
50.4733 -1.63 
108.63 -2.63 
108.6 -2.63 
109.122 -2.63 
108.241 -2.63 
108.451 -2.63 
109.605 -2.63 
108.033 -2.63 
109.546 -2.63 
108.075 -2.63 
108.195 -2.63 
38.592 -3.63 
38.3163 -3.63 
38.341 -3.63 
38.118 -3.63 
38.0227 -3.63 
38.1949 -3.63 
38.1789 -3.63 
38.6231 -3.63 
38.4354 -3.63 
38.5581 -3.63 
60.4009 -4.63 
60.6825 -4.63 
61.3439 -4.63 
60.6828 -4.63 
60.5396 -4.63 
60.9441 -4.63 
61.035 -4.63 
60.9355 -4.63 
60.2459 -4.63 
61.0759 -4.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 


==> tikzpictures/data/all_tim_acc5_p2.dat <==
7.57563 -0.15 
7.50927 -0.15 
7.57836 -0.15 
7.53807 -0.15 
7.56703 -0.15 
7.57393 -0.15 
7.571 -0.15 
7.57602 -0.15 
7.5607 -0.15 
7.53551 -0.15 
7.55823 -1.15 
7.55848 -1.15 
7.57855 -1.15 
7.55209 -1.15 
7.56678 -1.15 
7.57061 -1.15 
7.52601 -1.15 
7.5722 -1.15 
7.5506 -1.15 
7.53984 -1.15 
26.5124 -2.15 
26.5106 -2.15 
26.3036 -2.15 
26.2308 -2.15 
26.6705 -2.15 
26.181 -2.15 
26.8124 -2.15 
26.2347 -2.15 
26.5752 -2.15 
26.7783 -2.15 
13.4218 -3.15 
13.5217 -3.15 
13.267 -3.15 
13.667 -3.15 
13.4262 -3.15 
13.2822 -3.15 
13.4579 -3.15 
13.2552 -3.15 
13.3008 -3.15 
13.4054 -3.15 
25.3898 -4.15 
24.9286 -4.15 
25.0343 -4.15 
25.551 -4.15 
25.1633 -4.15 
25.2621 -4.15 
25.2411 -4.15 
25.2597 -4.15 
25.4397 -4.15 
25.2156 -4.15 
36.3909 -5.15 
36.4351 -5.15 
36.7259 -5.15 
36.5433 -5.15 
36.2414 -5.15 
36.9341 -5.15 
37.0785 -5.15 
36.5303 -5.15 
36.7292 -5.15 
36.5961 -5.15 
63.5243 -6.15 
63.1628 -6.15 
63.4416 -6.15 
63.3024 -6.15 
63.6293 -6.15 
63.4121 -6.15 
63.013 -6.15 
63.4616 -6.15 
63.7443 -6.15 
63.2857 -6.15 
10.3912 -7.15 
10.3261 -7.15 
10.3209 -7.15 
10.2962 -7.15 
10.2326 -7.15 
10.3021 -7.15 
10.2875 -7.15 
10.3517 -7.15 
10.2886 -7.15 
10.2914 -7.15 


==> tikzpictures/data/all_tim_acc5_p3.dat <==
5.55632 -0.31 
5.53194 -0.31 
5.53309 -0.31 
5.5752 -0.31 
5.54477 -0.31 
5.55513 -0.31 
5.54918 -0.31 
5.58828 -0.31 
5.54522 -0.31 
5.56287 -0.31 
5.53251 -1.31 
5.55715 -1.31 
5.54137 -1.31 
5.54973 -1.31 
5.55776 -1.31 
5.54165 -1.31 
5.55436 -1.31 
5.56057 -1.31 
5.55594 -1.31 
5.53975 -1.31 
20.8762 -2.31 
20.4385 -2.31 
20.601 -2.31 
20.787 -2.31 
20.94 -2.31 
20.4528 -2.31 
20.9312 -2.31 
20.7843 -2.31 
21.0313 -2.31 
21.1493 -2.31 
6.3435 -3.31 
6.22101 -3.31 
6.28476 -3.31 
6.30282 -3.31 
6.35002 -3.31 
6.22135 -3.31 
6.20575 -3.31 
6.28279 -3.31 
6.3129 -3.31 
6.25642 -3.31 
10.8036 -4.31 
11.0811 -4.31 
10.9099 -4.31 
10.8988 -4.31 
10.8835 -4.31 
10.9281 -4.31 
10.7064 -4.31 
10.9467 -4.31 
10.9815 -4.31 
10.6735 -4.31 
7.57628 -5.31 
7.67331 -5.31 
7.75623 -5.31 
7.66635 -5.31 
7.56574 -5.31 
7.57143 -5.31 
7.64972 -5.31 
7.75002 -5.31 
7.56801 -5.31 
7.71702 -5.31 
15.7884 -6.31 
15.7633 -6.31 
15.674 -6.31 
15.9188 -6.31 
15.7676 -6.31 
15.9358 -6.31 
15.7308 -6.31 
15.8725 -6.31 
15.7912 -6.31 
15.9231 -6.31 
7.55277 -7.31 
7.62651 -7.31 
7.57143 -7.31 
7.60645 -7.31 
7.69896 -7.31 
7.64023 -7.31 
7.58616 -7.31 
7.56748 -7.31 
7.62074 -7.31 
7.70199 -7.31 


==> tikzpictures/data/all_tim_acc5_p4.dat <==
8.53632 -0.47 
8.45495 -0.47 
8.4204 -0.47 
8.51403 -0.47 
8.38948 -0.47 
8.56789 -0.47 
8.47987 -0.47 
8.43898 -0.47 
8.38036 -0.47 
8.42134 -0.47 
8.45838 -1.47 
8.48132 -1.47 
8.45184 -1.47 
8.51343 -1.47 
8.40283 -1.47 
8.4595 -1.47 
8.35661 -1.47 
8.40692 -1.47 
8.52111 -1.47 
8.55667 -1.47 
26.9953 -2.4699999999999998 
26.6233 -2.4699999999999998 
26.7717 -2.4699999999999998 
26.8842 -2.4699999999999998 
26.8039 -2.4699999999999998 
26.8782 -2.4699999999999998 
26.3453 -2.4699999999999998 
26.8504 -2.4699999999999998 
26.6094 -2.4699999999999998 
27.0251 -2.4699999999999998 
10.2747 -3.4699999999999998 
10.2417 -3.4699999999999998 
10.1261 -3.4699999999999998 
10.2367 -3.4699999999999998 
10.255 -3.4699999999999998 
10.0798 -3.4699999999999998 
10.2526 -3.4699999999999998 
10.2714 -3.4699999999999998 
10.3225 -3.4699999999999998 
10.4263 -3.4699999999999998 
13.4031 -4.47 
13.5671 -4.47 
13.4372 -4.47 
13.5046 -4.47 
13.7302 -4.47 
13.5532 -4.47 
13.5627 -4.47 
13.5401 -4.47 
13.5756 -4.47 
13.7427 -4.47 
11.7568 -5.47 
11.8224 -5.47 
11.6102 -5.47 
11.5582 -5.47 
11.6327 -5.47 
11.4271 -5.47 
11.8257 -5.47 
11.4746 -5.47 
11.7639 -5.47 
11.6661 -5.47 
17.1544 -6.47 
17.3098 -6.47 
17.0317 -6.47 
17.1589 -6.47 
17.0162 -6.47 
17.1037 -6.47 
17.2235 -6.47 
17.3291 -6.47 
17.105 -6.47 
17.1442 -6.47 
12.0892 -7.47 
11.9033 -7.47 
11.9656 -7.47 
12.0983 -7.47 
11.9624 -7.47 
11.9483 -7.47 
12.0444 -7.47 
11.9954 -7.47 
12.0117 -7.47 
12.0155 -7.47 


==> tikzpictures/data/all_tim_acc5_p5.dat <==
12.3737 -0.63 
12.2313 -0.63 
12.3344 -0.63 
12.1879 -0.63 
12.2674 -0.63 
12.4373 -0.63 
12.4276 -0.63 
12.4782 -0.63 
12.4096 -0.63 
12.3466 -0.63 
12.2823 -1.63 
12.3938 -1.63 
12.3436 -1.63 
12.4169 -1.63 
12.4205 -1.63 
12.5485 -1.63 
12.2925 -1.63 
12.4401 -1.63 
12.1545 -1.63 
12.2357 -1.63 
43.5333 -2.63 
42.8058 -2.63 
42.4264 -2.63 
43.8839 -2.63 
43.7107 -2.63 
43.4691 -2.63 
43.8155 -2.63 
43.5204 -2.63 
44.1921 -2.63 
43.2836 -2.63 
18.5659 -3.63 
18.3868 -3.63 
18.2178 -3.63 
18.3837 -3.63 
18.2308 -3.63 
18.2226 -3.63 
18.0877 -3.63 
18.3287 -3.63 
18.0917 -3.63 
18.3217 -3.63 
24.704 -4.63 
24.7083 -4.63 
24.4382 -4.63 
24.7116 -4.63 
24.4044 -4.63 
24.4286 -4.63 
24.5697 -4.63 
24.556 -4.63 
24.5112 -4.63 
24.5169 -4.63 
65.7339 -5.63 
64.9839 -5.63 
65.3748 -5.63 
65.323 -5.63 
65.2869 -5.63 
65.1871 -5.63 
65.8639 -5.63 
65.4023 -5.63 
65.463 -5.63 
64.5265 -5.63 
21.8363 -6.63 
21.2607 -6.63 
21.2936 -6.63 
21.4443 -6.63 
21.313 -6.63 
21.1989 -6.63 
21.3945 -6.63 
21.3727 -6.63 
21.4827 -6.63 
21.3662 -6.63 
18.2046 -7.63 
18.2831 -7.63 
18.1266 -7.63 
18.2404 -7.63 
18.1968 -7.63 
18.3943 -7.63 
18.2378 -7.63 
18.2432 -7.63 
18.2017 -7.63 
18.2519 -7.63 


==> tikzpictures/data/avg_lars_acc1_p2.dat <==
0.0 0 
0.0 -1 
0.0 -2 
0.0 -3 
0.0 -4 
0.0 -5 
528.6004 -6 
84.48445999999998 -7 


==> tikzpictures/data/avg_lars_acc1_p3.dat <==
32.350570000000005 -0.3 
32.417300000000004 -1.3 
90.81402 -2.3 
29.113970000000002 -3.3 
66.48193 -4.3 
445.81269999999995 -5.3 
68.43687000000001 -6.3 
35.94507 -7.3 


==> tikzpictures/data/avg_lars_acc1_p4.dat <==
40.677589999999995 -0.6 
40.77136 -1.6 
110.88910000000001 -2.6 
32.35455 -3.6 
94.72748 -4.6 
0.0 -5.6 
60.144600000000004 -6.6 
47.263580000000005 -7.6 


==> tikzpictures/data/avg_lars_acc1_p5.dat <==
58.371489999999994 -0.9 
59.45773999999999 -1.9 
123.43470000000002 -2.9 
44.54033 -3.9 
70.22978 -4.9 
0.0 -5.9 
0.0 -6.9 
0.0 -7.9 


==> tikzpictures/data/avg_lars_acc5_p2.dat <==
10.192318888888888 0 
9.939418888888888 -1 
34.68048888888889 -2 
17.767588888888888 -3 
32.93031111111111 -4 
46.49324444444445 -5 
78.19545555555555 -6 
10.16148888888889 -7 


==> tikzpictures/data/avg_lars_acc5_p3.dat <==
6.940133333333334 -0.3 
7.101447777777778 -1.3 
28.164522222222224 -2.3 
9.475406666666666 -3.3 
14.761344444444445 -4.3 
10.230056666666666 -5.3 
20.140066666666666 -6.3 
7.621492222222222 -7.3 


==> tikzpictures/data/avg_lars_acc5_p4.dat <==
10.661666666666667 -0.6 
10.404166666666667 -1.6 
31.522811111111114 -2.6 
12.7414 -3.6 
16.406955555555555 -4.6 
13.771444444444445 -5.6 
21.193344444444445 -6.6 
11.838377777777778 -7.6 


==> tikzpictures/data/avg_lars_acc5_p5.dat <==
15.817100000000002 -0.9 
16.506922222222226 -1.9 
52.29016666666667 -2.9 
22.069944444444445 -3.9 
29.75248888888889 -4.9 
75.0000888888889 -5.9 
24.899355555555555 -6.9 
18.100944444444444 -7.9 


==> tikzpictures/data/avg_tim_acc1_p2.dat <==
0.0 0 
0.0 -1 
0.0 -2 
0.0 -3 
0.0 -4 
0.0 -5 
477.7166 -6 
99.09816000000001 -7 


==> tikzpictures/data/avg_tim_acc1_p3.dat <==
27.585970000000003 -0.3 
27.378770000000003 -1.3 
75.82318000000001 -2.3 
34.978390000000005 -3.3 
43.02792 -4.3 
401.5562 -5.3 
58.75070000000001 -6.3 
40.69597 -7.3 


==> tikzpictures/data/avg_tim_acc1_p4.dat <==
35.74468 -0.6 
35.92676 -1.6 
100.55503999999999 -2.6 
62.38044 -3.6 
39.480219999999996 -4.6 
0.0 -5.6 
52.692919999999994 -6.6 
53.99344 -7.6 


==> tikzpictures/data/avg_tim_acc1_p5.dat <==
50.50509 -0.9 
50.55121 -1.9 
108.6498 -2.9 
38.33804 -3.9 
60.788610000000006 -4.9 
0.0 -5.9 
0.0 -6.9 
0.0 -7.9 


==> tikzpictures/data/avg_tim_acc5_p2.dat <==
7.558552000000001 0 
7.557339000000001 -1 
26.48095 -2 
13.40052 -3 
25.24852 -4 
36.62048 -5 
63.39771 -6 
10.30883 -7 


==> tikzpictures/data/avg_tim_acc5_p3.dat <==
5.5542 -0.3 
5.549079 -1.3 
20.799160000000004 -2.3 
6.278132 -3.3 
10.88131 -4.3 
7.649411000000001 -5.3 
15.816550000000001 -6.3 
7.617272 -7.3 


==> tikzpictures/data/avg_tim_acc5_p4.dat <==
8.460362 -0.6 
8.460861 -1.6 
26.77868 -2.6 
10.24868 -3.6 
13.56165 -4.6 
11.65377 -5.6 
17.157649999999997 -6.6 
12.00341 -7.6 


==> tikzpictures/data/avg_tim_acc5_p5.dat <==
12.3494 -0.9 
12.352839999999999 -1.9 
43.46408 -2.9 
18.28374 -3.9 
24.55489 -4.9 
65.31452999999999 -5.9 
21.39629 -6.9 
18.23804 -7.9 


==> tikzpictures/data_newest/all_lars_acc1_p2.dat <==
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
143.813 -5.15 
143.275 -5.15 
151.919 -5.15 
144.473 -5.15 
148.418 -5.15 
146.823 -5.15 
148.318 -5.15 
143.603 -5.15 
147.38 -5.15 
75.3598 -6.15 
76.6681 -6.15 
75.4551 -6.15 
76.9116 -6.15 
76.7727 -6.15 
76.7727 -6.15 
77.2925 -6.15 
76.5157 -6.15 
75.6659 -6.15 
83.5738 -7.15 
84.3586 -7.15 
84.6903 -7.15 
85.0249 -7.15 
84.9536 -7.15 
84.8074 -7.15 
85.2285 -7.15 
83.3766 -7.15 
85.4911 -7.15 


==> tikzpictures/data_newest/all_lars_acc1_p3.dat <==
32.3163 -0.31 
32.4178 -0.31 
32.2827 -0.31 
32.3119 -0.31 
32.2556 -0.31 
32.2694 -0.31 
32.2629 -0.31 
32.8333 -0.31 
31.8249 -0.31 
88.0358 -1.31 
92.7551 -1.31 
88.6927 -1.31 
89.8198 -1.31 
90.5227 -1.31 
90.1228 -1.31 
90.4705 -1.31 
92.8224 -1.31 
94.5837 -1.31 
29.3427 -2.31 
28.237 -2.31 
30.2241 -2.31 
30.1617 -2.31 
28.8259 -2.31 
29.5941 -2.31 
28.5428 -2.31 
28.575 -2.31 
29.3696 -2.31 
65.6981 -3.31 
66.424 -3.31 
65.8481 -3.31 
68.1558 -3.31 
65.1226 -3.31 
66.9204 -3.31 
67.6283 -3.31 
67.333 -3.31 
65.8844 -3.31 
447.492 -4.31 
444.134 -4.31 
450.393 -4.31 
446.85 -4.31 
447.978 -4.31 
446.547 -4.31 
443.937 -4.31 
444.708 -4.31 
439.298 -4.31 
34.7586 -5.31 
34.975 -5.31 
34.1658 -5.31 
35.1114 -5.31 
34.8018 -5.31 
34.6159 -5.31 
34.823 -5.31 
34.4616 -5.31 
33.5825 -5.31 
32.9614 -6.31 
32.8037 -6.31 
32.1357 -6.31 
33.0048 -6.31 
33.2075 -6.31 
33.2075 -6.31 
32.1214 -6.31 
32.3695 -6.31 
32.3967 -6.31 
36.2148 -7.31 
36.1835 -7.31 
35.6461 -7.31 
36.0615 -7.31 
36.1425 -7.31 
34.9253 -7.31 
35.8526 -7.31 
36.4917 -7.31 
35.4646 -7.31 


==> tikzpictures/data_newest/all_lars_acc1_p4.dat <==
40.6 -0.47 
40.5338 -0.47 
40.8735 -0.47 
39.8732 -0.47 
41.2945 -0.47 
40.7305 -0.47 
40.8234 -0.47 
39.8667 -0.47 
41.2706 -0.47 
110.713 -1.47 
109.879 -1.47 
111.791 -1.47 
109.44 -1.47 
110.408 -1.47 
109.933 -1.47 
110.551 -1.47 
112.228 -1.47 
109.683 -1.47 
33.0493 -2.4699999999999998 
32.2718 -2.4699999999999998 
32.0873 -2.4699999999999998 
32.5846 -2.4699999999999998 
31.8701 -2.4699999999999998 
32.5589 -2.4699999999999998 
31.7498 -2.4699999999999998 
32.4342 -2.4699999999999998 
32.738 -2.4699999999999998 
93.9701 -3.4699999999999998 
94.262 -3.4699999999999998 
96.258 -3.4699999999999998 
94.3906 -3.4699999999999998 
94.8287 -3.4699999999999998 
94.1281 -3.4699999999999998 
94.8539 -3.4699999999999998 
96.1003 -3.4699999999999998 
94.9185 -3.4699999999999998 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
40.7237 -5.47 
40.765 -5.47 
40.5087 -5.47 
41.5991 -5.47 
41.1125 -5.47 
40.7495 -5.47 
41.3659 -5.47 
40.5953 -5.47 
40.9772 -5.47 
63.3463 -6.47 
62.9826 -6.47 
63.1132 -6.47 
61.7947 -6.47 
61.4696 -6.47 
61.4696 -6.47 
62.3783 -6.47 
63.1707 -6.47 
63.385 -6.47 
49.1191 -7.47 
46.1783 -7.47 
47.1153 -7.47 
47.9116 -7.47 
46.4888 -7.47 
46.894 -7.47 
46.4585 -7.47 
47.9458 -7.47 
47.2477 -7.47 


==> tikzpictures/data_newest/all_lars_acc1_p5.dat <==
57.6397 -0.63 
60.2252 -0.63 
58.3516 -0.63 
57.8338 -0.63 
58.079 -0.63 
57.5933 -0.63 
58.4392 -0.63 
57.9303 -0.63 
58.8926 -0.63 
122.118 -1.63 
122.799 -1.63 
122.987 -1.63 
123.156 -1.63 
123.696 -1.63 
125.203 -1.63 
124.49 -1.63 
123.009 -1.63 
124.576 -1.63 
44.2622 -2.63 
44.4999 -2.63 
44.0248 -2.63 
44.2123 -2.63 
45.0153 -2.63 
44.6429 -2.63 
45.0494 -2.63 
44.9182 -2.63 
44.6057 -2.63 
68.6781 -3.63 
69.7723 -3.63 
68.7378 -3.63 
70.7764 -3.63 
74.7143 -3.63 
73.0057 -3.63 
69.8356 -3.63 
69.2287 -3.63 
69.0608 -3.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 


==> tikzpictures/data_newest/all_lars_acc5_p2.dat <==
9.19537 -0.15 
10.7343 -0.15 
10.8841 -0.15 
10.5088 -0.15 
10.3116 -0.15 
9.3172 -0.15 
10.1024 -0.15 
10.2082 -0.15 
10.4689 -0.15 
33.7585 -1.15 
34.8137 -1.15 
34.3824 -1.15 
34.0839 -1.15 
35.429 -1.15 
34.4417 -1.15 
33.9772 -1.15 
35.5729 -1.15 
35.6651 -1.15 
17.6065 -2.15 
18.6274 -2.15 
17.7501 -2.15 
17.4363 -2.15 
17.6931 -2.15 
17.3816 -2.15 
17.5989 -2.15 
17.6575 -2.15 
18.1569 -2.15 
33.7109 -3.15 
32.7469 -3.15 
32.7698 -3.15 
32.8585 -3.15 
34.2251 -3.15 
32.798 -3.15 
32.5331 -3.15 
31.7011 -3.15 
33.0294 -3.15 
46.7906 -4.15 
47.3337 -4.15 
46.2093 -4.15 
46.6403 -4.15 
44.5353 -4.15 
46.4395 -4.15 
46.6262 -4.15 
46.1017 -4.15 
47.7626 -4.15 
24.089 -5.15 
24.973 -5.15 
24.1274 -5.15 
24.3434 -5.15 
24.6188 -5.15 
24.4964 -5.15 
25.0433 -5.15 
25.1331 -5.15 
24.4985 -5.15 
8.56565 -6.15 
8.77503 -6.15 
8.95562 -6.15 
9.46823 -6.15 
9.02337 -6.15 
9.1963 -6.15 
9.11541 -6.15 
11.4246 -6.15 
8.95667 -6.15 
10.1783 -7.15 
10.2475 -7.15 
10.1795 -7.15 
10.1667 -7.15 
10.1556 -7.15 
10.1425 -7.15 
10.0705 -7.15 
10.1629 -7.15 
10.1499 -7.15 


==> tikzpictures/data_newest/all_lars_acc5_p3.dat <==
7.00173 -0.31 
6.81889 -0.31 
7.10892 -0.31 
6.91638 -0.31 
7.0697 -0.31 
6.84124 -0.31 
6.95275 -0.31 
6.8906 -0.31 
6.86099 -0.31 
25.6988 -1.31 
27.4695 -1.31 
27.6748 -1.31 
27.4939 -1.31 
29.2017 -1.31 
28.1789 -1.31 
30.0673 -1.31 
27.627 -1.31 
30.0688 -1.31 
8.23979 -2.31 
9.49374 -2.31 
10.4149 -2.31 
10.3371 -2.31 
8.16335 -2.31 
9.32134 -2.31 
10.443 -2.31 
10.5243 -2.31 
8.34114 -2.31 
14.8748 -3.31 
14.1827 -3.31 
14.6307 -3.31 
15.5842 -3.31 
15.7907 -3.31 
14.1236 -3.31 
14.092 -3.31 
13.8082 -3.31 
15.7652 -3.31 
10.2468 -4.31 
9.99315 -4.31 
9.93424 -4.31 
9.93919 -4.31 
9.61449 -4.31 
10.4034 -4.31 
9.91694 -4.31 
10.5172 -4.31 
11.5051 -4.31 
11.2523 -5.31 
11.017 -5.31 
11.6266 -5.31 
11.4794 -5.31 
11.4793 -5.31 
11.3483 -5.31 
11.6197 -5.31 
11.1866 -5.31 
11.1412 -5.31 
7.77386 -6.31 
7.36195 -6.31 
7.46263 -6.31 
7.38621 -6.31 
7.67301 -6.31 
7.44719 -6.31 
7.54944 -6.31 
7.76495 -6.31 
7.8063 -6.31 
7.54246 -7.31 
7.66379 -7.31 
7.6149 -7.31 
7.72076 -7.31 
7.54796 -7.31 
7.62788 -7.31 
7.48178 -7.31 
7.71543 -7.31 
7.67847 -7.31 


==> tikzpictures/data_newest/all_lars_acc5_p4.dat <==
11.9526 -0.47 
10.5823 -0.47 
10.7093 -0.47 
10.4804 -0.47 
10.5816 -0.47 
10.7252 -0.47 
10.3348 -0.47 
10.3899 -0.47 
10.1989 -0.47 
30.89 -1.47 
32.6786 -1.47 
32.5794 -1.47 
31.9086 -1.47 
31.9388 -1.47 
30.6148 -1.47 
30.8785 -1.47 
31.3543 -1.47 
30.8623 -1.47 
13.2143 -2.4699999999999998 
13.6085 -2.4699999999999998 
12.2504 -2.4699999999999998 
12.4977 -2.4699999999999998 
12.7868 -2.4699999999999998 
12.8507 -2.4699999999999998 
12.61 -2.4699999999999998 
12.3495 -2.4699999999999998 
12.5047 -2.4699999999999998 
16.7825 -3.4699999999999998 
16.7837 -3.4699999999999998 
16.2565 -3.4699999999999998 
16.2233 -3.4699999999999998 
16.3796 -3.4699999999999998 
16.8078 -3.4699999999999998 
16.6735 -3.4699999999999998 
15.7938 -3.4699999999999998 
15.9619 -3.4699999999999998 
14.132 -4.47 
13.9269 -4.47 
13.5554 -4.47 
13.8579 -4.47 
13.7783 -4.47 
13.5754 -4.47 
13.4372 -4.47 
13.6911 -4.47 
13.9888 -4.47 
13.8972 -5.47 
13.8506 -5.47 
13.5205 -5.47 
14.0425 -5.47 
14.1127 -5.47 
13.8565 -5.47 
13.9699 -5.47 
14.0189 -5.47 
14.3596 -5.47 
13.4388 -6.47 
13.1582 -6.47 
13.3793 -6.47 
13.3837 -6.47 
13.6544 -6.47 
13.1996 -6.47 
13.1395 -6.47 
13.5665 -6.47 
13.0887 -6.47 
11.9259 -7.47 
11.7894 -7.47 
11.7062 -7.47 
11.8099 -7.47 
12.0616 -7.47 
11.8488 -7.47 
11.9511 -7.47 
11.8095 -7.47 
11.643 -7.47 


==> tikzpictures/data_newest/all_lars_acc5_p5.dat <==
15.8759 -0.63 
15.7793 -0.63 
15.7907 -0.63 
15.7674 -0.63 
15.6933 -0.63 
15.794 -0.63 
16.142 -0.63 
15.8105 -0.63 
15.7008 -0.63 
54.3338 -1.63 
51.286 -1.63 
50.7066 -1.63 
52.002 -1.63 
53.4326 -1.63 
51.9093 -1.63 
50.6359 -1.63 
52.3771 -1.63 
53.9282 -1.63 
22.3081 -2.63 
21.8196 -2.63 
22.53 -2.63 
21.5734 -2.63 
21.6839 -2.63 
22.4615 -2.63 
21.6921 -2.63 
22.0031 -2.63 
22.5578 -2.63 
29.4853 -3.63 
29.3182 -3.63 
29.9357 -3.63 
29.3401 -3.63 
30.5334 -3.63 
30.0774 -3.63 
29.0865 -3.63 
29.7507 -3.63 
30.2451 -3.63 
76.0453 -4.63 
74.1342 -4.63 
74.1503 -4.63 
75.113 -4.63 
74.8514 -4.63 
75.8094 -4.63 
74.9835 -4.63 
75.5887 -4.63 
74.325 -4.63 
18.529 -5.63 
18.6897 -5.63 
18.6281 -5.63 
18.1729 -5.63 
19.1549 -5.63 
18.039 -5.63 
18.6561 -5.63 
18.235 -5.63 
18.3155 -5.63 
20.521 -6.63 
20.4727 -6.63 
19.8535 -6.63 
20.6123 -6.63 
20.1321 -6.63 
20.2966 -6.63 
20.7039 -6.63 
20.8556 -6.63 
20.1697 -6.63 
17.7716 -7.63 
17.876 -7.63 
17.8917 -7.63 
18.1315 -7.63 
18.467 -7.63 
18.1791 -7.63 
18.3331 -7.63 
17.9727 -7.63 
18.2858 -7.63 


==> tikzpictures/data_newest/all_tim_acc1_p2.dat <==
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -0.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -1.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -2.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -3.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
0.0 -4.15 
130.597 -5.15 
130.656 -5.15 
130.329 -5.15 
130.16 -5.15 
130.163 -5.15 
130.422 -5.15 
129.904 -5.15 
130.115 -5.15 
129.851 -5.15 
129.784 -5.15 
66.6108 -6.15 
66.8836 -6.15 
66.5845 -6.15 
66.682 -6.15 
66.7046 -6.15 
66.7679 -6.15 
67.0807 -6.15 
66.879 -6.15 
66.8237 -6.15 
66.7825 -6.15 
99.1663 -7.15 
99.1848 -7.15 
99.3813 -7.15 
98.8057 -7.15 
98.8459 -7.15 
99.1027 -7.15 
99.2267 -7.15 
98.9152 -7.15 
99.1757 -7.15 
99.1773 -7.15 


==> tikzpictures/data_newest/all_tim_acc1_p3.dat <==
27.4468 -0.31 
27.4564 -0.31 
27.4111 -0.31 
27.67 -0.31 
27.6371 -0.31 
27.7771 -0.31 
27.9246 -0.31 
27.559 -0.31 
27.4711 -0.31 
27.5065 -0.31 
75.2926 -1.31 
76.1277 -1.31 
75.5975 -1.31 
74.8673 -1.31 
75.363 -1.31 
75.6927 -1.31 
74.9785 -1.31 
76.2064 -1.31 
78.0325 -1.31 
76.0736 -1.31 
34.7831 -2.31 
34.88 -2.31 
35.3564 -2.31 
34.9565 -2.31 
34.8274 -2.31 
35.0581 -2.31 
35.5368 -2.31 
34.6738 -2.31 
34.9234 -2.31 
34.7884 -2.31 
42.6423 -3.31 
42.6619 -3.31 
42.9386 -3.31 
43.3541 -3.31 
43.5773 -3.31 
42.8615 -3.31 
42.9457 -3.31 
43.0292 -3.31 
43.2731 -3.31 
42.9955 -3.31 
400.563 -4.31 
399.528 -4.31 
401.414 -4.31 
399.556 -4.31 
402.352 -4.31 
400.074 -4.31 
403.774 -4.31 
404.882 -4.31 
402.034 -4.31 
401.385 -4.31 
29.004 -5.31 
28.8037 -5.31 
28.6627 -5.31 
28.7151 -5.31 
28.7702 -5.31 
28.6757 -5.31 
28.542 -5.31 
28.6616 -5.31 
28.7698 -5.31 
28.7107 -5.31 
27.133 -6.31 
27.1046 -6.31 
27.1046 -6.31 
27.2802 -6.31 
27.1377 -6.31 
27.1479 -6.31 
27.083 -6.31 
27.2207 -6.31 
27.0305 -6.31 
27.2041 -6.31 
40.5903 -7.31 
40.8626 -7.31 
40.701 -7.31 
40.9572 -7.31 
40.8582 -7.31 
40.6739 -7.31 
40.6065 -7.31 
40.3997 -7.31 
40.5068 -7.31 
40.8035 -7.31 


==> tikzpictures/data_newest/all_tim_acc1_p4.dat <==
36.0656 -0.47 
35.4799 -0.47 
35.9672 -0.47 
35.6409 -0.47 
35.5736 -0.47 
35.6005 -0.47 
35.8444 -0.47 
35.6919 -0.47 
35.9294 -0.47 
35.6534 -0.47 
99.9155 -1.47 
101.405 -1.47 
100.077 -1.47 
100.969 -1.47 
100.726 -1.47 
100.631 -1.47 
99.2439 -1.47 
101.511 -1.47 
100.8 -1.47 
100.272 -1.47 
62.2855 -2.4699999999999998 
62.9722 -2.4699999999999998 
62.4081 -2.4699999999999998 
61.9278 -2.4699999999999998 
62.075 -2.4699999999999998 
61.9321 -2.4699999999999998 
62.541 -2.4699999999999998 
62.2284 -2.4699999999999998 
62.2827 -2.4699999999999998 
63.1516 -2.4699999999999998 
39.5387 -3.4699999999999998 
39.6686 -3.4699999999999998 
39.538 -3.4699999999999998 
39.4156 -3.4699999999999998 
39.5969 -3.4699999999999998 
39.7176 -3.4699999999999998 
38.5511 -3.4699999999999998 
39.7624 -3.4699999999999998 
38.9106 -3.4699999999999998 
40.1027 -3.4699999999999998 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
0.0 -4.47 
35.0627 -5.47 
35.1025 -5.47 
35.088 -5.47 
35.1564 -5.47 
35.0922 -5.47 
35.0191 -5.47 
35.1691 -5.47 
35.1561 -5.47 
35.1808 -5.47 
35.1021 -5.47 
55.6679 -6.47 
54.9195 -6.47 
55.5431 -6.47 
55.9363 -6.47 
55.6602 -6.47 
55.1553 -6.47 
55.5045 -6.47 
54.7362 -6.47 
55.3129 -6.47 
55.3328 -6.47 
54.0294 -7.47 
53.7423 -7.47 
53.8339 -7.47 
54.0924 -7.47 
54.0297 -7.47 
54.0713 -7.47 
53.8762 -7.47 
54.0764 -7.47 
54.0867 -7.47 
54.0961 -7.47 


==> tikzpictures/data_newest/all_tim_acc1_p5.dat <==
50.4153 -0.63 
50.3848 -0.63 
50.8182 -0.63 
50.3283 -0.63 
50.4545 -0.63 
50.9252 -0.63 
50.3308 -0.63 
50.3617 -0.63 
50.7398 -0.63 
50.2923 -0.63 
108.63 -1.63 
108.6 -1.63 
109.122 -1.63 
108.241 -1.63 
108.451 -1.63 
109.605 -1.63 
108.033 -1.63 
109.546 -1.63 
108.075 -1.63 
108.195 -1.63 
38.592 -2.63 
38.3163 -2.63 
38.341 -2.63 
38.118 -2.63 
38.0227 -2.63 
38.1949 -2.63 
38.1789 -2.63 
38.6231 -2.63 
38.4354 -2.63 
38.5581 -2.63 
60.4009 -3.63 
60.6825 -3.63 
61.3439 -3.63 
60.6828 -3.63 
60.5396 -3.63 
60.9441 -3.63 
61.035 -3.63 
60.9355 -3.63 
60.2459 -3.63 
61.0759 -3.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -4.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -5.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -6.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 
0.0 -7.63 


==> tikzpictures/data_newest/all_tim_acc5_p2.dat <==
7.57563 -0.15 
7.50927 -0.15 
7.57836 -0.15 
7.53807 -0.15 
7.56703 -0.15 
7.57393 -0.15 
7.571 -0.15 
7.57602 -0.15 
7.5607 -0.15 
26.5124 -1.15 
26.5106 -1.15 
26.3036 -1.15 
26.2308 -1.15 
26.6705 -1.15 
26.181 -1.15 
26.8124 -1.15 
26.2347 -1.15 
26.5752 -1.15 
13.4218 -2.15 
13.5217 -2.15 
13.267 -2.15 
13.667 -2.15 
13.4262 -2.15 
13.2822 -2.15 
13.4579 -2.15 
13.2552 -2.15 
13.3008 -2.15 
25.3898 -3.15 
24.9286 -3.15 
25.0343 -3.15 
25.551 -3.15 
25.1633 -3.15 
25.2621 -3.15 
25.2411 -3.15 
25.2597 -3.15 
25.4397 -3.15 
36.3909 -4.15 
36.4351 -4.15 
36.7259 -4.15 
36.5433 -4.15 
36.2414 -4.15 
36.9341 -4.15 
37.0785 -4.15 
36.5303 -4.15 
36.7292 -4.15 
19.455 -5.15 
19.7773 -5.15 
19.6534 -5.15 
19.5022 -5.15 
19.681 -5.15 
19.6388 -5.15 
19.5641 -5.15 
19.7412 -5.15 
19.6216 -5.15 
7.01991 -6.15 
7.06522 -6.15 
6.97439 -6.15 
7.01521 -6.15 
7.02081 -6.15 
7.0333 -6.15 
7.01406 -6.15 
6.99488 -6.15 
6.9501 -6.15 
10.3912 -7.15 
10.3261 -7.15 
10.3209 -7.15 
10.2962 -7.15 
10.2326 -7.15 
10.3021 -7.15 
10.2875 -7.15 
10.3517 -7.15 
10.2886 -7.15 


==> tikzpictures/data_newest/all_tim_acc5_p3.dat <==
5.55632 -0.31 
5.53194 -0.31 
5.53309 -0.31 
5.5752 -0.31 
5.54477 -0.31 
5.55513 -0.31 
5.54918 -0.31 
5.58828 -0.31 
5.54522 -0.31 
20.8762 -1.31 
20.4385 -1.31 
20.601 -1.31 
20.787 -1.31 
20.94 -1.31 
20.4528 -1.31 
20.9312 -1.31 
20.7843 -1.31 
21.0313 -1.31 
6.3435 -2.31 
6.22101 -2.31 
6.28476 -2.31 
6.30282 -2.31 
6.35002 -2.31 
6.22135 -2.31 
6.20575 -2.31 
6.28279 -2.31 
6.3129 -2.31 
10.8036 -3.31 
11.0811 -3.31 
10.9099 -3.31 
10.8988 -3.31 
10.8835 -3.31 
10.9281 -3.31 
10.7064 -3.31 
10.9467 -3.31 
10.9815 -3.31 
7.57628 -4.31 
7.67331 -4.31 
7.75623 -4.31 
7.66635 -4.31 
7.56574 -4.31 
7.57143 -4.31 
7.64972 -4.31 
7.75002 -4.31 
7.56801 -4.31 
8.67307 -5.31 
8.54324 -5.31 
8.54486 -5.31 
8.58838 -5.31 
8.76054 -5.31 
8.63976 -5.31 
8.59947 -5.31 
8.76183 -5.31 
8.70377 -5.31 
5.65513 -6.31 
5.68932 -6.31 
5.63822 -6.31 
5.66164 -6.31 
5.62628 -6.31 
5.68948 -6.31 
5.6886 -6.31 
5.71005 -6.31 
5.61074 -6.31 
7.55277 -7.31 
7.62651 -7.31 
7.57143 -7.31 
7.60645 -7.31 
7.69896 -7.31 
7.64023 -7.31 
7.58616 -7.31 
7.56748 -7.31 
7.62074 -7.31 


==> tikzpictures/data_newest/all_tim_acc5_p4.dat <==
8.53632 -0.47 
8.45495 -0.47 
8.4204 -0.47 
8.51403 -0.47 
8.38948 -0.47 
8.56789 -0.47 
8.47987 -0.47 
8.43898 -0.47 
8.38036 -0.47 
26.9953 -1.47 
26.6233 -1.47 
26.7717 -1.47 
26.8842 -1.47 
26.8039 -1.47 
26.8782 -1.47 
26.3453 -1.47 
26.8504 -1.47 
26.6094 -1.47 
10.2747 -2.4699999999999998 
10.2417 -2.4699999999999998 
10.1261 -2.4699999999999998 
10.2367 -2.4699999999999998 
10.255 -2.4699999999999998 
10.0798 -2.4699999999999998 
10.2526 -2.4699999999999998 
10.2714 -2.4699999999999998 
10.3225 -2.4699999999999998 
13.4031 -3.4699999999999998 
13.5671 -3.4699999999999998 
13.4372 -3.4699999999999998 
13.5046 -3.4699999999999998 
13.7302 -3.4699999999999998 
13.5532 -3.4699999999999998 
13.5627 -3.4699999999999998 
13.5401 -3.4699999999999998 
13.5756 -3.4699999999999998 
11.7568 -4.47 
11.8224 -4.47 
11.6102 -4.47 
11.5582 -4.47 
11.6327 -4.47 
11.4271 -4.47 
11.8257 -4.47 
11.4746 -4.47 
11.7639 -4.47 
11.0903 -5.47 
10.9509 -5.47 
11.0844 -5.47 
10.9563 -5.47 
10.991 -5.47 
11.1371 -5.47 
11.0706 -5.47 
11.0094 -5.47 
10.9862 -5.47 
10.4408 -6.47 
10.4813 -6.47 
10.4468 -6.47 
10.4335 -6.47 
10.4784 -6.47 
10.3498 -6.47 
10.4144 -6.47 
10.5383 -6.47 
10.4949 -6.47 
12.0892 -7.47 
11.9033 -7.47 
11.9656 -7.47 
12.0983 -7.47 
11.9624 -7.47 
11.9483 -7.47 
12.0444 -7.47 
11.9954 -7.47 
12.0117 -7.47 


==> tikzpictures/data_newest/all_tim_acc5_p5.dat <==
12.3737 -0.63 
12.2313 -0.63 
12.3344 -0.63 
12.1879 -0.63 
12.2674 -0.63 
12.4373 -0.63 
12.4276 -0.63 
12.4782 -0.63 
12.4096 -0.63 
43.5333 -1.63 
42.8058 -1.63 
42.4264 -1.63 
43.8839 -1.63 
43.7107 -1.63 
43.4691 -1.63 
43.8155 -1.63 
43.5204 -1.63 
44.1921 -1.63 
18.5659 -2.63 
18.3868 -2.63 
18.2178 -2.63 
18.3837 -2.63 
18.2308 -2.63 
18.2226 -2.63 
18.0877 -2.63 
18.3287 -2.63 
18.0917 -2.63 
24.704 -3.63 
24.7083 -3.63 
24.4382 -3.63 
24.7116 -3.63 
24.4044 -3.63 
24.4286 -3.63 
24.5697 -3.63 
24.556 -3.63 
24.5112 -3.63 
65.7339 -4.63 
64.9839 -4.63 
65.3748 -4.63 
65.323 -4.63 
65.2869 -4.63 
65.1871 -4.63 
65.8639 -4.63 
65.4023 -4.63 
65.463 -4.63 
15.3916 -5.63 
15.3538 -5.63 
15.414 -5.63 
15.4578 -5.63 
15.3966 -5.63 
15.4032 -5.63 
15.3068 -5.63 
15.3799 -5.63 
15.4595 -5.63 
16.7019 -6.63 
16.6791 -6.63 
16.8358 -6.63 
16.9384 -6.63 
16.7704 -6.63 
16.8324 -6.63 
16.6529 -6.63 
16.9401 -6.63 
16.847 -6.63 
18.2046 -7.63 
18.2831 -7.63 
18.1266 -7.63 
18.2404 -7.63 
18.1968 -7.63 
18.3943 -7.63 
18.2378 -7.63 
18.2432 -7.63 
18.2017 -7.63 


==> tikzpictures/data_newest/avg_lars_acc1_p2.dat <==
0.0 0 
0.0 -1 
0.0 -2 
0.0 -3 
0.0 -4 
146.44688888888888 -5 
76.37934444444444 -6 
84.61164444444444 -7 


==> tikzpictures/data_newest/avg_lars_acc1_p3.dat <==
32.30831111111112 -0.3 
90.8695 -1.3 
29.2081 -2.3 
66.5571888888889 -3.3 
445.70411111111105 -4.3 
34.58839999999999 -5.3 
32.689800000000005 -6.3 
35.88695555555556 -7.3 


==> tikzpictures/data_newest/avg_lars_acc1_p4.dat <==
40.6518 -0.6 
110.514 -1.6 
32.37155555555555 -2.6 
94.85668888888888 -3.6 
0.0 -4.6 
40.932988888888886 -5.6 
62.56777777777778 -6.6 
47.262122222222224 -7.6 


==> tikzpictures/data_newest/avg_lars_acc1_p5.dat <==
58.33163333333333 -0.9 
123.55933333333334 -1.9 
44.58118888888889 -2.9 
70.4233 -3.9 
0.0 -4.9 
0.0 -5.9 
0.0 -6.9 
0.0 -7.9 


==> tikzpictures/data_newest/avg_lars_acc5_p2.dat <==
10.192318888888888 0 
34.68048888888889 -1 
17.767588888888888 -2 
32.93031111111111 -3 
46.49324444444445 -4 
24.591433333333335 -5 
9.275653333333334 -6 
10.16148888888889 -7 


==> tikzpictures/data_newest/avg_lars_acc5_p3.dat <==
6.940133333333334 -0.3 
28.164522222222224 -1.3 
9.475406666666666 -2.3 
14.761344444444445 -3.3 
10.230056666666666 -4.3 
11.350044444444443 -5.3 
7.580615555555555 -6.3 
7.621492222222222 -7.3 


==> tikzpictures/data_newest/avg_lars_acc5_p4.dat <==
10.661666666666667 -0.6 
31.522811111111114 -1.6 
12.7414 -2.6 
16.406955555555555 -3.6 
13.771444444444445 -4.6 
13.95871111111111 -5.6 
13.3343 -6.6 
11.838377777777778 -7.6 


==> tikzpictures/data_newest/avg_lars_acc5_p5.dat <==
15.817100000000002 -0.9 
52.29016666666667 -1.9 
22.069944444444445 -2.9 
29.75248888888889 -3.9 
75.0000888888889 -4.9 
18.49113333333333 -5.9 
20.401933333333332 -6.9 
18.100944444444444 -7.9 


==> tikzpictures/data_newest/avg_tim_acc1_p2.dat <==
0.0 0 
0.0 -1 
0.0 -2 
0.0 -3 
0.0 -4 
130.1981 -5 
66.77993000000001 -6 
99.09816000000001 -7 


==> tikzpictures/data_newest/avg_tim_acc1_p3.dat <==
27.585970000000003 -0.3 
75.82318000000001 -1.3 
34.978390000000005 -2.3 
43.02792 -3.3 
401.5562 -4.3 
28.73154999999999 -5.3 
27.14463 -6.3 
40.69597 -7.3 


==> tikzpictures/data_newest/avg_tim_acc1_p4.dat <==
35.74468 -0.6 
100.55503999999999 -1.6 
62.38044 -2.6 
39.480219999999996 -3.6 
0.0 -4.6 
35.112899999999996 -5.6 
55.37687 -6.6 
53.99344 -7.6 


==> tikzpictures/data_newest/avg_tim_acc1_p5.dat <==
50.50509 -0.9 
108.6498 -1.9 
38.33804 -2.9 
60.788610000000006 -3.9 
0.0 -4.9 
0.0 -5.9 
0.0 -6.9 
0.0 -7.9 


==> tikzpictures/data_newest/avg_tim_acc5_p2.dat <==
7.5611122222222225 0 
26.44791111111111 -1 
13.399977777777776 -2 
25.252177777777778 -3 
36.62318888888889 -4 
19.626066666666667 -5 
7.009764444444444 -6 
10.310766666666668 -7 


==> tikzpictures/data_newest/avg_tim_acc5_p3.dat <==
5.553236666666667 -0.3 
20.76025555555556 -1.3 
6.280544444444445 -2.3 
10.904399999999999 -3.3 
7.641898888888889 -4.3 
8.646102222222224 -5.3 
5.663273333333333 -6.3 
7.607858888888889 -7.3 


==> tikzpictures/data_newest/avg_tim_acc5_p4.dat <==
8.464697777777777 -0.6 
26.7513 -1.6 
10.228944444444444 -2.6 
13.541533333333334 -3.6 
11.6524 -4.6 
11.03068888888889 -5.6 
10.453133333333334 -6.6 
12.002066666666668 -7.6 


==> tikzpictures/data_newest/avg_tim_acc5_p5.dat <==
12.34971111111111 -0.9 
43.48413333333334 -1.9 
18.279522222222223 -2.9 
24.55911111111111 -3.9 
65.40208888888888 -4.9 
15.395911111111111 -5.9 
16.799777777777777 -6.9 
18.2365 -7.9 

